On the Causality Paradox and the Karch-Randall Braneworld as an EFT

Holography on cutoff surfaces can appear to be in tension with causality. For example, as argued by Omiya and Wei [arxiv:2107.01219], double holography seemingly allows for superluminal signalling. In this paper we argue that the brane description of double holography should be treated as an effective theory and demonstrate that causality violations due to faster-than-light communication are not visible above the associated cutoff length scale. This suggests that end-of-the-world brane models are consistent with causality and that the apparent superluminal signalling is a UV effect. Moreover, we argue that short distance non-localities generically give rise to apparent faster-than-light propagation of signals in Anti-de Sitter space. Nonetheless, superluminal signalling indicates that the causal structure on holographic cutoff surfaces needs to be modified. We propose and study three different candidate regions that might replace the domain of dependence in the brane EFT of the Karch-Randall model. These regions are defined by unitarity on the brane, through bulk entanglement wedges and through the nice slice criterion, respectively. In all dimensions, these candidate regions exclude those parts of the domain of dependence which are affected by superluminal signalling. While all three definitions agree in two dimensions, they are different in higher dimensions.

==> Data_Files/Const_Ext_Curv_alpha_1_mu_1p0_y1_2000_y2_10000.dat <==
2000	0.
2010	5.7379737351557445
2020	11.471655099613242
2030	17.201017929704754
2040	22.926036033610817
2050	28.646683145063676
2060	34.36293292253796
2070	40.074758948521016
2080	45.78213472937678
2090	51.48503369469802
2100	57.183429197249616
2110	62.87729451235567
2120	68.56660283722917
2130	74.25132729067417
2140	79.93144091267075
2150	85.60691666385479
2160	91.27772742508435
2170	96.94384599695341
2180	102.60524509935142
2190	108.26189737103229
2200	113.91377536912462
2210	119.56085156865771
2220	125.20309836214045
2230	130.84048805908992
2240	136.47299288540563
2250	142.10058498262066
2260	147.72323640798209
2270	153.3409191341026
2280	158.95360504846303
2290	164.56126595291502
2300	170.1638735631832
2310	175.76139950836793
2320	181.35381533044784
2330	186.94109248378223
2340	192.52320233461356
2350	198.10011616057002
2360	203.67180515016804
2370	209.2382404023148
2380	214.79939292581068
2390	220.3552336388518
2400	225.90573336853254
2410	231.45086285034807
2420	236.99059272769682
2430	242.52489355149072
2440	248.05373578053067
2450	253.57708978059839
2460	259.0949258234963
2470	264.6072140865872
2480	270.11392465233905
2490	275.6150275078692
2500	281.11049254448886
2510	286.60028955724755
2520	292.0843882444776
2530	297.56275820733873
2540	303.0353689493622
2550	308.5021898759954
2560	313.9631902941464
2570	319.4183394117284
2580	324.8676063372041
2590	330.31096007913004
2600	335.7483695457012
2610	341.1798035442957
2620	346.60523078104177
2630	352.024619860836
2640	357.4379392864339
2650	362.84515745717385
2660	368.2462426685248
2670	373.64116311167254
2680	379.0298868731049
2690	384.4123819341984
2700	389.78861617080355
2710	395.158557352831
2720	400.5221731438374
2730	405.8794311006111
2740	411.2302986727583
2750	416.57474320228863
2760	421.91273192320136
2770	427.2442319610709
2780	432.569210332633
2790	437.88763394537057
2800	443.19946959709915
2810	448.5046839755538
2820	453.8032436579375
2830	459.0951151098906
2840	464.3802646844805
2850	469.65865862175355
2860	474.930263048332
2870	480.195043977011
2880	485.4529673063552
2890	490.7039988202959
2900	495.9481041877278
2910	501.1852489621057
2920	506.41539858104176
2930	511.63851836590214
2940	516.8545735214037
2950	522.0635291352115
2960	527.2653501775349
2970	532.4600015007247
2980	537.6474478388706
2990	542.827653807397
3000	548.0005839026609
3010	553.1662025016662
3020	558.3244738616496
3030	563.47536211837
3040	568.618831285422
3050	573.754845253886
3060	578.8833677919773
3070	584.0043625446955
3080	589.1177930334737
3090	594.2236226558281
3100	599.321814685007
3110	604.412332269641
3120	609.4951384333913
3130	614.5701960746
3140	619.6374679659388
3150	624.6969167540586
3160	629.7485049592395
3170	634.7921949750389
3180	639.8279490679421
3190	644.8557293770107
3200	649.8754979135992
3210	654.8872165612956
3220	659.89084707399
3230	664.8863510746925
3240	669.8736900552533
3250	674.8528253760953
3260	679.8237182659462
3270	684.7863298215708
3280	689.7406210075033
3290	694.6865526557791
3300	699.6240854656681
3310	704.5531800034059
3320	709.4737967019267
3330	714.3858958605952
3340	719.289437644939
3350	724.184382086381
3360	729.0706890819714
3370	733.9483183941204
3380	738.8172296503298
3390	743.6773823429482
3400	748.5287358294293
3410	753.371249330613
3420	758.2048819285714
3430	763.0295925663609
3440	767.8453400478815
3450	772.6520830377357
3460	777.4497800610889
3470	782.2383895035276
3480	787.0178696109198
3490	791.7881784892736
3500	796.5492741045971
3510	801.3011142827572
3520	806.0436567093399
3530	810.7768589295084
3540	815.5006783478635
3550	820.2150722283028
3560	824.9199976938794
3570	829.6154117266622
3580	834.3012711675967
3590	838.9775327175212
3600	843.6441529368507
3610	848.3010882400267
3620	852.9482948949084
3630	857.5857290230149
3640	862.213346599769
3650	866.8311034547393
3660	871.4389552718832
3670	876.0368575897899
3680	880.6247658019232
3690	885.2026351568645
3700	889.7704207585554
3710	894.3280775665407
3720	898.8755603962111
3730	903.4128239190464
3740	907.9398226628581
3750	912.4565110120737
3760	916.9628432124027
3770	921.4587733693403
3780	925.9442554342896
3790	930.4192432040768
3800	934.8836903220397
3810	939.3375502791166
3820	943.7807764149352
3830	948.2133219189008
3840	952.6351398312855
3850	957.0461830443169
3860	961.4464043032661
3870	965.8357562075375
3880	970.2141912117569
3890	974.58166162686
3900	978.9381196211815
3910	983.2835172215441
3920	987.617806314436
3930	991.9409386492587
3940	996.2528658281694
3950	1000.5535392937373
3960	1004.8429103298549
3970	1009.1209300634807
3980	1013.3875494663828
3990	1017.6427193568812
4000	1021.8863904015914
4010	1026.118513117167
4020	1030.3390378720428
4030	1034.5479148881782
4040	1038.7450942427997
4050	1042.930525870144
4060	1047.104159563201
4070	1051.2659449754574
4080	1055.4158316226383
4090	1059.553768884622
4100	1063.679706007538
4110	1067.7935920873774
4120	1071.8953760588809
4130	1075.98500669746
4140	1080.062432621586
4150	1084.1276022951786
4160	1088.1804640299956
4170	1092.220965988021
4180	1096.249056183854
4190	1100.2646824870978
4200	1104.2677926247488
4210	1108.258334183585
4220	1112.2362546125548
4230	1116.2015012251666
4240	1120.1540212018765
4250	1124.0937615924781
4260	1128.0206693188884
4270	1131.9346911771518
4280	1135.835773814453
4290	1139.7238637180055
4300	1143.5989072180066
4310	1147.4608504908838
4320	1151.3096395625391
4330	1155.1452203115937
4340	1158.9675384726324
4350	1162.776539639449
4360	1166.572169268291
4370	1170.3543726811038
4380	1174.1230950687757
4390	1177.8782814943834
4400	1181.619876896436
4410	1185.347826092119
4420	1189.0620737805416
4430	1192.7625645466267
4440	1196.4492428605495
4450	1200.1220530473577
4460	1203.7809392776812
4470	1207.4258455718389
4480	1211.056715804071
4490	1214.673493706773
4500	1218.276122874726
4510	1221.8645467693325
4520	1225.4387087228454
4530	1228.9985519426032
4540	1232.544019515261
4550	1236.0750544110247
4560	1239.5915994878817
4570	1243.0935974958352
4580	1246.5809910811352
4590	1250.0537227905124
4600	1253.5117350762653
4610	1256.9549702908405
4620	1260.383370649721
4630	1263.796878224968
4640	1267.195434950522
4650	1270.578982627537
4660	1273.9474629297142
4670	1277.3008174086383
4680	1280.6389874991105
4690	1283.9619145244835
4700	1287.2695397019975
4710	1290.561804148112
4720	1293.8386488838432
4730	1297.1000148400972
4740	1300.3458428630038
4750	1303.5760737192534
4760	1306.7906481014293
4770	1309.9895066341567
4780	1313.1725898611464
4790	1316.3398382032424
4800	1319.491191955472
4810	1322.626591293563
4820	1325.7459762804667
4830	1328.849286872876
4840	1331.9364629277493
4850	1335.0074442088287
4860	1338.0621703931631
4870	1341.1005810776273
4880	1344.122615785445
4890	1347.1282139727073
4900	1350.1173150348952
4910	1353.0898583134008
4920	1356.0457831020465
4930	1358.985028653608
4940	1361.9075341864254
4950	1364.8132388611211
4960	1367.7020817371417
4970	1370.5740017735889
4980	1373.4289378369472
4990	1376.2668287088147
5000	1379.087613093629
5010	1381.8912296263977
5020	1384.6776168804256
5030	1387.4467133750438
5040	1390.198457583339
5050	1392.93278793988
5060	1395.649642848448
5070	1398.348960689765
5080	1401.0306798292206
5090	1403.6947386246036
5100	1406.341075433834
5110	1408.9696286207163
5120	1411.5803365195509
5130	1414.17313739444
5140	1416.7479694436695
5150	1419.30477080858
5160	1421.8434795824376
5170	1424.3640338193038
5180	1426.8663715429072
5190	1429.3504307555143
5200	1431.8161494467988
5210	1434.2634656027146
5220	1436.6923172143652
5230	1439.1026422868745
5240	1441.4943788482576
5250	1443.8674649582922
5260	1446.2218387173891
5270	1448.5574382754817
5280	1450.8742018345938
5290	1453.1720676017342
5300	1455.45097375538
5310	1457.7108584528223
5320	1459.9516598399944
5330	1462.1733160613007
5340	1464.3757652694453
5350	1466.5589456352611
5360	1468.7227953575384
5370	1470.8672526728535
5380	1472.992255865398
5390	1475.0977432768063
5400	1477.1836533159862
5410	1479.2499244689463
5420	1481.2964953086253
5430	1483.32330450472
5440	1485.330290833479
5450	1487.3173931739177
5460	1489.2845504524764
5470	1491.2317016204152
5480	1493.1587856632345
5490	1495.065741611129
5500	1496.9525085494404
5510	1498.8190256291123
5520	1500.6652320771432
5530	1502.4910672070405
5540	1504.2964704292742
5550	1506.0813812617307
5560	1507.8457393401657
5570	1509.5894844286593
5580	1511.3125564300685
5590	1513.0148953964822
5600	1514.6964415396733
5610	1516.3571352411943
5620	1517.9969170388695
5630	1519.6157275702053
5640	1521.2135075628944
5650	1522.790197845212
5660	1524.3457393565923
5670	1525.8800731582032
5680	1527.393140443524
5690	1528.8848825489192
5700	1530.3552409642157
5710	1531.804157343278
5720	1533.2315735145844
5730	1534.637431491803
5740	1536.021673484367
5750	1537.3842419080506
5760	1538.7250793955452
5770	1540.0441288070353
5780	1541.3413332394878
5790	1542.6166360010288
5800	1543.869980563157
5810	1545.1013105643237
5820	1546.3105698201184
5830	1547.4977023332904
5840	1548.6626523037705
5850	1549.805364138692
5860	1550.925782462413
5870	1552.0238521265367
5880	1553.0995182199338
5890	1554.1527260787639
5900	1555.1834212964968
5910	1556.1915497339344
5920	1557.1770575292312
5930	1558.139891107917
5940	1559.0799971929175
5950	1559.9973228059343
5960	1560.891815185815
5970	1561.7634218046735
5980	1562.612090417919
5990	1563.4377690688561
6000	1564.2404060925992
6010	1565.019950119989
6020	1565.7763500815079
6030	1566.509555211195
6040	1567.2195150505627
6050	1567.906179452511
6060	1568.569498585244
6070	1569.2094229361853
6080	1569.825903315893
6090	1570.418890869411
6100	1570.98833710118
6110	1571.5341938484607
6120	1572.056413278316
6130	1572.5549478951602
6140	1573.0297505483118
6150	1573.480774439545
6160	1573.907973130641
6170	1574.3113005509392
6180	1574.6907110048892
6190	1575.0461591796025
6200	1575.3776001524034
6210	1575.684989398381
6220	1575.968282797784
6230	1576.2274366211893
6240	1576.4624075063311
6250	1576.6731524942536
6260	1576.8596290375967
6270	1577.0217950040633
6280	1577.1596086798843
6290	1577.2730287732875
6300	1577.3620144179629
6310	1577.4265251765307
6320	1577.466521044007
6330	1577.4819624512716
6340	1577.472810268534
6350	1577.4390258088004
6360	1577.3805708306802
6370	1577.2974075312336
6380	1577.189498562567
6390	1577.0568070526613
6400	1576.8992966076016
6410	1576.7169313131167
6420	1576.509675736118
6430	1576.2774949262382
6440	1576.0203544173717
6450	1575.7382202292126
6460	1575.4310588687943
6470	1575.0988373320283
6480	1574.7415231052444
6490	1574.359084166728
6500	1573.9514889851237
6510	1573.5187065113046
6520	1573.0607062222539
6530	1572.5774581385706
6540	1572.0689328230092
6550	1571.535101378928
6560	1570.9759354487408
6570	1570.3914072123664
6580	1569.7814893856792
6590	1569.1461552189585
6600	1568.4853784953398
6610	1567.7991335292634
6620	1567.0873951649264
6630	1566.3501387747303
6640	1565.5873402530176
6650	1564.7989760331614
6660	1563.9850231442022
6670	1563.1454592155949
6680	1562.2802624726162
6690	1561.389411731776
6700	1560.4728863962252
6710	1559.5306664511659
6720	1558.5627324592604
6730	1557.5690655560402
6740	1556.549647445316
6750	1555.504460394586
6760	1554.4334872304469
6770	1553.3367113337927
6780	1552.214116633599
6790	1551.0656876590708
6800	1549.8914095889966
6810	1548.6912682473228
6820	1547.4652500954462
6830	1546.2133422245017
6840	1544.9355323476543
6850	1543.6318087923871
6860	1542.3021604927926
6870	1540.9465769818612
6880	1539.5650483837728
6890	1538.1575654061849
6900	1536.7241193325235
6910	1535.2647020136458
6920	1533.7793058758657
6930	1532.267924002495
6940	1530.730550161706
6950	1529.1671787965029
6960	1527.5778050141157
6970	1525.962424575395
6980	1524.3210338842061
6990	1522.6536299768231
7000	1520.960210511324
7010	1519.2407737569843
7020	1517.4953185836714
7030	1515.7238444512395
7040	1513.9263513989238
7050	1512.1028400354658
7060	1510.2533115776828
7070	1508.377767937553
7080	1506.476211727669
7090	1504.5486462481852
7100	1502.595075473755
7110	1500.6155040404653
7120	1498.6099372327712
7130	1496.5783809704333
7140	1494.520841795451
7150	1492.437326859
7160	1490.3278439083667
7170	1488.192401273884
7180	1486.0310078558603
7190	1483.843673120146
7200	1481.630407173476
7210	1479.3912208288193
7220	1477.1261255964769
7230	1474.8351336691933
7240	1472.5182579072668
7250	1470.1755118236613
7260	1467.8069095691158
7270	1465.4124659172562
7280	1462.9921962497065
7290	1460.5461165411984
7300	1458.0742433446828
7310	1455.5765937764413
7320	1453.0531855013844
7330	1450.5040367470026
7340	1447.9291664001203
7350	1445.328594038068
7360	1442.702339913799
7370	1440.0504249399555
7380	1437.3728706729353
7390	1434.6696992969582
7400	1431.9409336081328
7410	1429.186596998523
7420	1426.4067134402142
7430	1423.6013074693803
7440	1420.7704041703503
7450	1417.9140291596739
7460	1415.0322085724856
7470	1412.1249691060063
7480	1409.1923381076992
7490	1406.2343435778885
7500	1403.2510141536525
7510	1400.2423790927003
7520	1397.2084682572474
7530	1394.1493120978907
7540	1391.064941637484
7550	1387.9553884550141
7560	1384.8206846694761
7570	1381.6608629237487
7580	1378.47595636847
7590	1375.2659986459128
7600	1372.0310238834504
7610	1368.7710667645865
7620	1365.4861625830554
7630	1362.1763472311018
7640	1358.841657184009
7650	1355.4821294846267
7660	1352.0978017279
7670	1348.6887120453982
7680	1345.2548990898429
7690	1341.7964020196373
7700	1338.313260483394
7710	1334.8055146044644
7720	1331.2732049654664
7730	1327.7163725929058
7740	1324.1350589664678
7750	1320.5293060967
7760	1316.8991565404276
7770	1313.244653386117
7780	1309.565840239814
7790	1305.8627612110795
7800	1302.1354608989268
7810	1298.3839843777582
7820	1294.608377183301
7830	1290.8086852985446
7840	1286.9849551396774
7850	1283.137233542023
7860	1279.2655677459773
7870	1275.3700053841962
7880	1271.45059451113
7890	1267.5073836593494
7900	1263.5404218300905
7910	1259.549758480597
7920	1255.5354435120662
7930	1251.4975272575946
7940	1247.436060470122
7950	1243.351094310377
7960	1239.2426803348226
7970	1235.1108704836015
7980	1230.95571706848
7990	1226.7772727607946
8000	1222.5755905793967
8010	1218.3507238836223
8020	1214.1027264156537
8030	1209.8316523193946
8040	1205.5375561239753
8050	1201.220492734026
8060	1196.880517420037
8070	1192.5176858087125
8080	1188.132053873331
8090	1183.7236779241007
8100	1179.2926145985177
8110	1174.8389208517235
8120	1170.3626539468612
8130	1165.863871445434
8140	1161.342631197663
8150	1156.7989913446277
8160	1152.2330103544489
8170	1147.6447470087062
8180	1143.034260389848
8190	1138.4016098741513
8200	1133.7468551246839
8210	1129.0700560842643
8220	1124.3712729684241
8230	1119.650566258369
8240	1114.9079966939391
8250	1110.1436252665706
8260	1105.3575132122571
8270	1100.5497220045102
8280	1095.720313347582
8290	1090.8693491874346
8300	1085.9968917219153
8310	1081.1030033743555
8320	1076.187746786773
8330	1071.2511848154286
8340	1066.2933805263806
8350	1061.3143971910415
8360	1056.3142982817321
8370	1051.293147467239
8380	1046.2510086083673
8390	1041.1879457534997
8400	1036.1040231341487
8410	1030.999305160515
8420	1025.873856418364
8430	1020.7277416802425
8440	1015.5610258849567
8450	1010.3737741152157
8460	1005.1660515951119
8470	999.9379236880923
8480	994.6894558949296
8490	989.4207138516931
8500	984.1317633277206
8510	978.8226702235883
8520	973.4935005690826
8530	968.1443205211716
8540	962.7751963619752
8550	957.3861944967371
8560	951.9773814543502
8570	946.5488238855044
8580	941.1005885233018
8590	935.6327421717607
8600	930.1453517058832
8610	924.6384840717385
8620	919.1122062865462
8630	913.5665854387581
8640	908.0016886881426
8650	902.4175832658665
8660	896.8143364745781
8670	891.192015688491
8680	885.550688353466
8690	879.8904219871044
8700	874.2112841803392
8710	868.513342572659
8720	862.7966648130521
8730	857.0613185574582
8740	851.3073714705827
8750	845.5348912277123
8760	839.7439455165302
8770	833.9346020389311
8780	828.1069285128367
8790	822.2609926740105
8800	816.3968622778735
8810	810.5146051013189
8820	804.6142889445275
8830	798.6959816328853
8840	792.7597510128162
8850	786.8056649066694
8860	780.8337910868801
8870	774.8441972780811
8880	768.8369511602414
8890	762.8121203718048
8900	756.7697725128274
8910	750.7099751481169
8920	744.6327958103702
8930	738.5383020033123
8940	732.4265612048341
8950	726.2976408701312
8960	720.1516084348418
8970	713.9885313178756
8980	707.8084769033292
8990	701.6115124888424
9000	695.3977052747764
9010	689.167122368183
9020	682.9198307868654
9030	676.6558974634407
9040	670.3753892493999
9050	664.07837291917
9060	657.7649151741751
9070	651.4350826468981
9080	645.0889419049413
9090	638.7265594550884
9100	632.3480017473655
9110	625.9533351762661
9120	619.542626045144
9130	613.1159405234874
9140	606.6733446462003
9150	600.2149043182233
9160	593.7406853191543
9170	587.2507533078706
9180	580.7451738271495
9190	574.2240123082897
9200	567.6873340757323
9210	561.1352043516824
9220	554.56768826073
9230	547.9848508344712
9240	541.3867570161148
9250	534.7734716555967
9260	528.1450594614884
9270	521.5015849753817
9280	514.8431125755415
9290	508.1697064817781
9300	501.48143076031914
9310	494.778349328682
9320	488.06052596054616
9330	481.3280242906251
9340	474.5809078195387
9350	467.8192399186857
9360	461.04308383511534
9370	454.2525026964003
9380	447.44755951514475
9390	440.6283171732485
9400	433.7948383732018
9410	426.9471856281921
9420	420.085421266882
9430	413.20960743828584
9440	406.3198061166457
9450	399.41607910630796
9460	392.49848804659956
9470	385.56709441670426
9480	378.62195954053897
9490	371.66314459163004
9500	364.6907105979896
9510	357.7047184469919
9520	350.705228888327
9530	343.6923025060645
9540	336.66599968067516
9550	329.62638058874415
9560	322.5735052076759
9570	315.5074333203895
9580	308.4282245200144
9590	301.3359382145856
9600	294.23063363173924
9610	287.1123698234078
9620	279.98120567051586
9630	272.8371998876754
9640	265.6804110278811
9650	258.5108974872043
9660	251.32871748219654
9670	244.13392897818665
9680	236.92658975292687
9690	229.7067574121855
9700	222.47448938518977
9710	215.2298429200687
9720	207.97287507929616
9730	200.7036427351337
9740	193.4222025650735
9750	186.12861104728125
9760	178.82292445603915
9770	171.5051988571888
9780	164.17549010449625
9790	156.83385386339808
9800	149.48034562514277
9810	142.11502068509955
9820	134.73793414124083
9830	127.34914089399707
9840	119.94869564611216
9850	112.53665290249837
9860	105.11306697009167
9870	97.67799195770672
9880	90.23148177589222
9890	82.77359013673016
9900	75.30437054627942
9910	67.82387630137376
9920	60.33216050693713
9930	52.82927607565748
9940	45.315275725297866
9950	37.79021197600744
9960	30.254137147632438
9970	22.70710335702722
9980	15.149162515365267
9990	7.580366325450209
10000	0.0007662790268300314

==> Data_Files/Const_Ext_Curv_alpha_1_mu_1p0_y1_2000_y2_10000_d_2.dat <==
2000	0.
2010	7.198230556646074
2020	14.387762161391025
2030	21.56856082592337
2040	28.74059249874525
2050	35.90382299323322
2060	43.05821798695308
2070	50.20374302138568
2080	57.340363501530284
2090	64.4680446957326
2100	71.58675173554042
2110	78.69644961501048
2120	85.79710319050744
2130	92.88867718054618
2140	99.97113616530966
2150	107.04444458634444
2160	114.10856674636983
2170	121.16346680890106
2180	128.20910879789503
2190	135.24545659757393
2200	142.27247395210588
2210	149.29012446521233
2220	156.29837160015774
2230	163.29717868117706
2240	170.28650889159917
2250	177.2663252720095
2260	184.2365907201882
2270	191.1972679910824
2280	198.14831969677851
2290	205.08970830647417
2300	212.02139614645057
2310	218.94334540004462
2320	225.85551810762107
2330	232.7578761665448
2340	239.65038133115283
2350	246.53299521272663
2360	253.40567927946427
2370	260.2683948576912
2380	267.12110313432186
2390	273.9637651489246
2400	280.7963417918996
2410	287.61879380506423
2420	294.43108178223935
2430	301.23316616983516
2440	308.025007267437
2450	314.80656522839143
2460	321.5778000603923
2470	328.3386716260665
2480	335.08913964356
2490	341.8291636871237
2500	348.5587031876996
2510	355.27771743352093
2520	361.98616557122836
2530	368.68400660097745
2540	375.3711993700099
2550	382.0477025730296
2560	388.71347475314445
2570	395.36847430280693
2580	402.0126594647556
2590	408.64598833295577
2600	415.2684188535412
2610	421.8799088257549
2620	428.48041590289006
2630	435.06989759323164
2640	441.64831126099716
2650	448.2156141272779
2660	454.7717632710811
2670	461.31671562925396
2680	467.8504279872906
2690	474.3728569754633
2700	480.8839590700174
2710	487.38369059446444
2720	493.87200772087596
2730	500.3488664711771
2740	506.81422271843996
2750	513.2680321881775
2760	519.7102504596369
2770	526.1408329670932
2780	532.5597350011427
2790	538.966911709997
2800	545.3623181007761
2810	551.7459090411578
2820	558.1176392567313
2830	564.4774633188381
2840	570.82533564321
2850	577.1612104917385
2860	583.4850419742469
2870	589.7967840502616
2880	596.0963905307847
2890	602.3838150800651
2900	608.6590112173709
2910	614.9219323187607
2920	621.1725316188558
2930	627.4107622126121
2940	633.6365770570916
2950	639.8499289732426
2960	646.0507706478503
2970	652.2390546245941
2980	658.4147332925824
2990	664.5777588874632
3000	670.7280834937326
3010	676.8656590470397
3020	682.9904373364947
3030	689.1023700069751
3040	695.2014085614323
3050	701.287504363199
3060	707.3606086382946
3070	713.4206724777337
3080	719.4676468398312
3090	725.5014825525104
3100	731.5221303157215
3110	737.5295407018407
3120	743.5236641396439
3130	749.5044509068546
3140	755.4718511327833
3150	761.4258148012362
3160	767.3662917534242
3170	773.2932316908707
3180	779.206584178321
3190	785.1062986466499
3200	790.9923243957711
3210	796.8646105975453
3220	802.7231062986887
3230	808.5677604236815
3240	814.3985217776772
3250	820.2153390496233
3260	826.0181608073576
3270	831.8069354774357
3280	837.5816113429532
3290	843.3421365471021
3300	849.0884590967387
3310	854.8205268659531
3320	860.5382875996365
3330	866.2416889170513
3340	871.9306783153979
3350	877.6052031733844
3360	883.265210754795
3370	888.9106482120579
3380	894.5414625898146
3390	900.1576008284909
3400	905.7590097674008
3410	911.3456361304809
3420	916.917426507975
3430	922.4743273585104
3440	928.0162850133686
3450	933.5432456807554
3460	939.0551554500726
3470	944.5519602961879
3480	950.033606083706
3490	955.5000385712395
3500	960.9512034156792
3510	966.3870461764648
3520	971.8075123198557
3530	977.2125472232024
3540	982.6020961791844
3550	987.9761043938943
3560	993.3345169658796
3570	998.6772788790132
3580	1004.0043350057829
3590	1009.3156301108265
3600	1014.6111088544676
3610	1019.8907157962503
3620	1025.1543953984751
3630	1030.4020920297332
3640	1035.633749968443
3650	1040.8493134063845
3660	1046.0487264522346
3670	1051.2319331351034
3680	1056.398877408068
3690	1061.549503151709
3700	1066.6837541776447
3710	1071.8015742320677
3720	1076.902906997702
3730	1081.9876960522456
3740	1087.0558848626088
3750	1092.1074168342595
3760	1097.1422353141159
3770	1102.1602835906067
3780	1107.1615048937358
3790	1112.1458423951422
3800	1117.1132392081631
3810	1122.0636383878964
3820	1126.9969829312615
3830	1131.9132157770628
3840	1136.812279806051
3850	1141.6941178409854
3860	1146.5586726466959
3870	1151.4058869301455
3880	1156.2357033404917
3890	1161.0480644691495
3900	1165.84291285053
3910	1170.620190982544
3920	1175.3798413410218
3930	1180.121806367667
3940	1184.8460284710375
3950	1189.552450028426
3960	1194.2410133877393
3970	1198.9116608693796
3980	1203.5643347681253
3990	1208.1989773550104
4000	1212.815530879205
4010	1217.4139375698965
4020	1221.9941396381696
4030	1226.5560792788865
4040	1231.099698672567
4050	1235.6249399872702
4060	1240.1317453804731
4070	1244.6200570009528
4080	1249.0898169911147
4090	1253.5409674997975
4100	1257.9734506850718
4110	1262.3872087057716
4120	1266.7821837240908
4130	1271.1583179087543
4140	1275.5155534381886
4150	1279.853832503694
4160	1284.1730973126148
4170	1288.4732900915108
4180	1292.7543530893283
4190	1297.0162285805714
4200	1301.258858868473
4210	1305.482186288166
4220	1309.6861532098544
4230	1313.8707020419843
4240	1318.0357752344155
4250	1322.1813152815917
4260	1326.3072647254264
4270	1330.4135661515074
4280	1334.5001621900087
4290	1338.5669955243732
4300	1342.6140088946172
4310	1346.6411451003485
4320	1350.6483470037836
4330	1354.6355575327652
4340	1358.6027196837804
4350	1362.5497765249775
4360	1366.476671199184
4370	1370.383346926924
4380	1374.269747009436
4390	1378.13581483169
4400	1381.9814938654058
4410	1385.8067276720697
4420	1389.6114599059526
4430	1393.3956343171283
4440	1397.1591947543818
4450	1400.9020851664288
4460	1404.6242496069049
4470	1408.325632240487
4480	1412.006177346141
4490	1415.6658293202597
4500	1419.3045326798003
4510	1422.9222320654212
4520	1426.5188722446203
4530	1430.0943981148719
4540	1433.648754706764
4550	1437.181887187137
4560	1440.693740862219
4570	1444.1842611807654
4580	1447.653393737195
4590	1451.1010842747278
4600	1454.5272786885225
4610	1457.9319230288143
4620	1461.3149635038124
4630	1464.6763464793396
4640	1468.01601848715
4650	1471.3339262344014
4660	1474.6300166068354
4670	1477.9042366717408
4680	1481.156533680915
4690	1484.3868550736265
4700	1487.5951484795785
4710	1490.7813617218706
4720	1493.945442819961
4730	1497.0873399926295
4740	1500.2070016609396
4750	1503.3043764512015
4760	1506.3794131979344
4770	1509.4320609468277
4780	1512.462268957706
4790	1515.4699867074894
4800	1518.455163892877
4810	1521.4177504304716
4820	1524.3576964693507
4830	1527.2749524021112
4840	1530.1694688677185
4850	1533.0411967541152
4860	1535.8900872008282
4870	1538.716091601578
4880	1541.519161606886
4890	1544.299249126683
4900	1547.056306332918
4910	1549.7902856621656
4920	1552.5011398182342
4930	1555.1888217747746
4940	1557.8532847778881
4950	1560.4944823487347
4960	1563.1123682861405
4970	1565.7068966692077
4980	1568.2780218596477
4990	1570.8256985031635
5000	1573.3498815460234
5010	1575.8505262466294
5020	1578.3275881778516
5030	1580.781023229135
5040	1583.2107876086068
5050	1585.616837845183
5060	1587.9991307906744
5070	1590.3576236218937
5080	1592.6922738427622
5090	1595.0030392864164
5100	1597.2898781173146
5110	1599.552748833343
5120	1601.791610267924
5130	1604.0064215921207
5140	1606.1971423167452
5150	1608.3637322944649
5160	1610.5061517216582
5170	1612.6243611410673
5180	1614.7183214617571
5190	1616.7879939706584
5200	1618.8333403342235
5210	1620.854322599874
5220	1622.8509031974477
5230	1624.8230449406462
5240	1626.7707110284819
5250	1628.6938650467253
5260	1630.5924709693531
5270	1632.466493159994
5280	1634.3158963733774
5290	1636.1406457567796
5300	1637.940706851472
5310	1639.716045594168
5320	1641.4666283184695
5330	1643.192421756316
5340	1644.8933930392895
5350	1646.5695097034327
5360	1648.2207397112502
5370	1649.847051461732
5380	1651.4484137912236
5390	1653.024795974141
5400	1654.576167723686
5410	1656.102499192562
5420	1657.603760973688
5430	1659.0799241009152
5440	1660.530960049741
5450	1661.9568407380248
5460	1663.3575385267036
5470	1664.7330262205062
5480	1666.0832770686693
5490	1667.4082647656521
5500	1668.7079634518518
5510	1669.9823477143188
5520	1671.2313925875112
5530	1672.4550735605555
5540	1673.6533665992317
5550	1674.8262481532781
5560	1675.9736951564628
5570	1677.0956850265675
5580	1678.192195665372
5590	1679.2632054586395
5600	1680.3086932760993
5610	1681.328638471433
5620	1682.3230208822572
5630	1683.29182083011
5640	1684.2350191204337
5650	1685.1525970425596
5660	1686.0445363696929
5670	1686.9108193588966
5680	1687.7514287510764
5690	1688.566347770965
5700	1689.3555601273852
5710	1690.1190500228447
5720	1690.856802172997
5730	1691.5688018102617
5740	1692.2550346831692
5750	1692.9154870556974
5760	1693.5501457066036
5770	1694.1589979287608
5780	1694.7420315284905
5790	1695.2992348248986
5800	1695.8305966492085
5810	1696.336106344096
5820	1696.8157537630238
5830	1697.2695292695764
5840	1697.6974237367926
5850	1698.0994285465022
5860	1698.4755355886587
5870	1698.8257372606745
5880	1699.150026467301
5890	1699.4483966318596
5900	1699.7208417106117
5910	1699.9673561922082
5920	1700.1879350964637
5930	1700.3825739731865
5940	1700.5512689010077
5950	1700.6940164862103
5960	1700.81081386156
5970	1700.901658685133
5980	1700.966549139147
5990	1701.00548392879
6000	1701.0184622810502
6010	1701.0054839435447
6020	1700.9665491833503
6030	1700.9016587858316
6040	1700.8108140534723
6050	1700.6940168047029
6060	1700.5512693735127
6070	1700.382574620994
6080	1700.1879359425002
6090	1699.9673572630973
6100	1699.7208430359633
6110	1699.4483982408892
6120	1699.15002838278
6130	1698.825739490157
6140	1698.4755381136595
6150	1698.0994313245449
6160	1697.6974267131925
6170	1697.2695323876032
6180	1696.8157569719021
6190	1696.3361096048397
6200	1695.830599938294
6210	1695.2992381357703
6220	1694.7420348709059
6230	1694.1590013259681
6240	1693.5501491912846
6250	1692.9154906753404
6260	1692.2550385035397
6270	1691.5688059104561
6280	1690.8568066380512
6290	1690.119054934019
6300	1689.3555655501311
6310	1688.5663537405808
6320	1687.7514352603287
6330	1686.9108263634464
6340	1686.044543801462
6350	1685.1526048217042
6360	1684.2350271656476
6370	1683.2918290672565
6380	1682.3230292513304
6390	1681.3286469318487
6400	1680.308701810315
6410	1679.2632140741016
6420	1678.1922043957188
6430	1677.095693939624
6440	1675.9737043526266
6450	1674.8262577541961
6460	1673.6533767346593
6470	1672.4550843535178
6480	1671.2314041377685
6490	1669.9823600802222
6500	1668.7079766378222
6510	1667.408278729965
6520	1666.0832917368182
6530	1664.73304149764
6540	1663.3575543090983
6550	1661.95685692359
6560	1660.5309765475606
6570	1659.0799408398225
6580	1657.6037779098742
6590	1656.1025163162208
6600	1654.5761850654442
6610	1653.0248136142197
6620	1651.4484318526631
6630	1649.8470700941305
6640	1648.2207590734838
6650	1646.5695299454565
6660	1644.8934142830192
6670	1643.192444075745
6680	1641.4666517281757
6690	1639.7160700581878
6700	1637.9407322953573
6710	1636.1406720793264
6720	1634.3159234581685
6730	1632.4665208867548
6740	1630.5924992251194
6750	1628.6938937368247
6760	1626.7707400873282
6770	1624.8230743423476
6780	1622.8509329666535
6790	1620.8543528205134
6800	1618.8333711382527
6810	1616.788025518847
6820	1614.718353924276
6830	1612.6243946779496
6840	1610.5061864631318
6850	1608.3637683213656
6860	1606.1971796508976
6870	1604.0064602051032
6880	1601.7916500909105
6890	1599.552789767225
6900	1597.289920043355
6910	1595.0030820774361
6920	1592.692317374855
6930	1590.3576677866754
6940	1587.9991755080614
6950	1585.6168830767035
6960	1583.2108333712438
6970	1580.7810696022962
6980	1578.3276352889836
6990	1575.8505742512327
7000	1573.349930608191
7010	1570.8257487766793
7020	1568.2780734696453
7030	1565.7069496946147
7040	1563.1124227521448
7050	1560.4945382342773
7060	1557.85334202299
7070	1555.1888802886501
7080	1552.501199488467
7090	1549.7903463649438
7100	1547.0563679443314
7110	1544.29931153508
7120	1541.5192247262924
7130	1538.7161553861756
7140	1535.8901516600483
7150	1533.0412619569793
7160	1530.1695349269821
7170	1527.2750194554403
7180	1524.3577646615286
7190	1521.4178198966474
7200	1518.4552347428528
7210	1515.470059011289
7220	1512.462342740621
7230	1509.4321361954653
7240	1506.3794898648225
7250	1503.3044544605098
7260	1500.207080915591
7270	1497.0874203828103
7280	1493.945524233024
7290	1490.7814440536306
7300	1487.5952316470054
7310	1484.3869390289306
7320	1481.1566184261908
7330	1477.9043222605098
7340	1474.63010312855
7350	1471.3340137984244
7360	1468.0161072080787
7370	1464.6764364636592
7380	1461.3150548378858
7390	1457.93201576842
7400	1454.527372856236
7410	1451.101179863992
7420	1447.6534907143987
7430	1444.184359488591
7440	1440.6938404244981
7450	1437.1819879152124
7460	1433.6488565073623
7470	1430.09450089948
7480	1426.5189759403734
7490	1422.9223366274957
7500	1419.304638104214
7510	1415.6659356429627
7520	1412.006284629397
7530	1408.3257405606253
7540	1404.624359043522
7550	1400.9021957930192
7560	1397.1593066304013
7570	1393.3957474815963
7580	1389.61157437547
7590	1385.806843442118
7600	1381.9816109111594
7610	1378.1359331100296
7620	1374.2698664622728
7630	1370.383467485836
7640	1366.4767927913601
7650	1362.5498990804751
7660	1358.6028431440911
7670	1354.635681860693
7680	1350.6484721934187
7690	1346.6412711742214
7700	1342.6141358926775
7710	1338.567123495416
7720	1334.5002911843699
7730	1330.4136962150083
7740	1326.3073958945663
7750	1322.1814475802767
7760	1318.035908677601
7770	1313.8708366384603
7780	1309.686288959467
7790	1305.4823231801552
7800	1301.258996881212
7810	1297.016367682709
7820	1292.7544932423325
7830	1288.473431253616
7840	1284.1732394441697
7850	1279.8539755739125
7860	1275.5156974321337
7870	1271.158462824025
7880	1266.7823295639432
7890	1262.3873554755107
7900	1257.9735983898445
7910	1253.5411161437685
7920	1249.089966578025
7930	1244.620207535486
7940	1240.131896859365
7950	1235.6250923914286
7960	1231.0998519702077
7970	1226.5562334292104
7980	1221.9942945951318
7990	1217.4140932860673
8000	1212.8156873097234
8010	1208.1991344616288
8020	1203.5644925233473
8030	1198.9118192606886
8040	1194.2411724209198
8050	1189.5526097224745
8060	1184.846188851995
8070	1180.1219674646827
8080	1175.3800031825594
8090	1170.6203535927207
8100	1165.843076245584
8110	1161.048228653141
8120	1156.2358682872082
8130	1151.4060525776763
8140	1146.5588389107622
8150	1141.6942846272593
8160	1136.8124470207877
8170	1131.9133833360452
8180	1126.9971507670584
8190	1122.0638064554325
8200	1117.1134074886024
8210	1112.1460108980837
8220	1107.161673656974
8230	1102.16045267309
8240	1097.1424047888934
8250	1092.1075867818079
8260	1087.0560553625803
8270	1081.987867173632
8280	1076.9030787874099
8290	1071.801746704739
8300	1066.6839273531739
8310	1061.5496770853508
8320	1056.3990521773387
8330	1051.2321088269914
8340	1046.0489031522993
8350	1040.849491189741
8360	1035.6339288926351
8370	1030.402272129492
8380	1025.154576682366
8390	1019.8908982452059
8400	1014.6112924217458
8410	1009.3158147218752
8420	1004.0045205635279
8430	998.6774652728287
8440	993.3347040826058
8450	987.9762921308982
8460	982.6022844594636
8470	977.2127360122857
8480	971.8077016340819
8490	966.3872360688106
8500	960.951393958179
8510	955.5002298401508
8520	950.0337981474535
8530	944.552153206086
8540	939.0553492338263
8550	933.5434403387388
8560	928.0164805176823
8570	922.4745236548173
8580	916.9176235201508
8590	911.3458337697383
8600	905.7592079476168
8610	900.1577994851448
8620	894.5416616997204
8630	888.910847793498
8640	883.2654108521059
8650	877.6054038433633
8660	871.9308796159977
8670	866.2418908983619
8680	860.5384902971514
8690	854.8207302961215
8700	849.0886632548045
8710	843.3423414072267
8720	837.5818168606265
8730	831.8071415941702
8740	826.0183674576731
8750	820.2155461712146
8760	814.3987293278252
8770	808.5679683941047
8780	802.7233147092402
8790	796.8648194840008
8800	790.9925337997322
8810	785.1065086073507
8820	779.2067947263382
8830	773.2934428437364
8840	767.3665035131414
8850	761.4260271536981
8860	755.4720640490946
8870	749.504664346557
8880	743.5238780558434
8890	737.5297550482389
8900	731.52234505555
8910	725.5016976691152
8920	719.4678623402766
8930	713.4208883837084
8940	707.3608249778639
8950	701.2877211641547
8960	695.2016258461178
8970	689.1025877885825
8980	682.9906556168376
8990	676.8658778157989
9000	670.7283027291758
9010	664.5779785586387
9020	658.4149533629862
9030	652.239275057312
9040	646.0509914121724
9050	639.8501500527525
9060	633.6367984580347
9070	627.4109839599647
9080	621.1727537432143
9090	614.9221548485879
9100	608.6592341748884
9110	602.3840384783517
9120	596.0966143720422
9130	589.7970083252508
9140	583.4852666628917
9150	577.1614355649001
9160	570.8255610656286
9170	564.4776890532443
9180	558.1178652691267
9190	551.7461353072645
9200	545.3625446136523
9210	538.967138485688
9220	532.5599620715703
9230	526.1410603696955
9240	519.7104782280768
9250	513.2682603453792
9260	506.81445127464656
9270	500.34909542386407
9280	493.8722370555302
9290	487.38392028624213
9300	480.8841890862806
9310	474.3730872791949
9320	467.85065854138816
9330	461.3169464017019
9340	454.7719942410017
9350	448.21584529176175
9360	441.64854263765005
9370	435.07012921311355
9380	428.480647802963
9390	421.8801410419582
9400	415.2686514143928
9410	408.6462212539014
9420	402.01289274606563
9430	395.3687079311466
9440	388.71370870399016
9450	382.0479368137696
9460	375.37143386372924
9470	368.68424131092866
9480	361.98640046598615
9490	355.277952492823
9500	348.5589384084071
9510	341.8293990824969
9520	335.0893752373854
9530	328.338907447644
9540	321.57803613986613
9550	314.80680159241155
9560	308.02524393515
9570	301.23340314920694
9580	294.4313190676522
9590	287.6190313790387
9600	280.7965796284032
9610	273.9640032171066
9620	267.12134140272576
9630	260.26863329894627
9640	253.40591787545503
9650	246.53323395783258
9660	239.65062022744564
9670	232.75811522133964
9680	225.85575733213125
9690	218.94358480790078
9700	212.02163575208488
9710	205.0899481233687
9720	198.1485597355788
9730	191.19750825757532
9740	184.23683121351246
9750	177.26656598874075
9760	170.2867498295897
9770	163.2974198391392
9780	156.29861297761826
9790	149.29036606295523
9800	142.27271577132817
9810	135.24569863771524
9820	128.20935105644506
9830	121.163709281747
9840	114.10880942830167
9850	107.04468747179111
9860	99.97137924944924
9870	92.888920460576
9880	85.79734666401629
9890	78.69669327648734
9900	71.58699557784036
9910	64.46828871158574
9920	57.34060768484053
9930	50.20398736827585
9940	43.058462496064344
9950	35.9040676658277
9960	28.740837338583994
9970	21.568805838695287
9980	14.388007353814961
9990	7.198475934835237
10000	0.0002454958346029083

==> Data_Files/Const_Ext_Curv_alpha_1_mu_1p0_y1_2000_y2_10000_d_3.dat <==
2000	0.
2010	5.7379737351557445
2020	11.471655099613242
2030	17.201017929704754
2040	22.926036033610817
2050	28.646683145063676
2060	34.36293292253796
2070	40.074758948521016
2080	45.78213472937678
2090	51.48503369469802
2100	57.183429197249616
2110	62.87729451235567
2120	68.56660283722917
2130	74.25132729067417
2140	79.93144091267075
2150	85.60691666385479
2160	91.27772742508435
2170	96.94384599695341
2180	102.60524509935142
2190	108.26189737103229
2200	113.91377536912462
2210	119.56085156865771
2220	125.20309836214045
2230	130.84048805908992
2240	136.47299288540563
2250	142.10058498262066
2260	147.72323640798209
2270	153.3409191341026
2280	158.95360504846303
2290	164.56126595291502
2300	170.1638735631832
2310	175.76139950836793
2320	181.35381533044784
2330	186.94109248378223
2340	192.52320233461356
2350	198.10011616057002
2360	203.67180515016804
2370	209.2382404023148
2380	214.79939292581068
2390	220.3552336388518
2400	225.90573336853254
2410	231.45086285034807
2420	236.99059272769682
2430	242.52489355149072
2440	248.05373578053067
2450	253.57708978059839
2460	259.0949258234963
2470	264.6072140865872
2480	270.11392465233905
2490	275.6150275078692
2500	281.11049254448886
2510	286.60028955724755
2520	292.0843882444776
2530	297.56275820733873
2540	303.0353689493622
2550	308.5021898759954
2560	313.9631902941464
2570	319.4183394117284
2580	324.8676063372041
2590	330.31096007913004
2600	335.7483695457012
2610	341.1798035442957
2620	346.60523078104177
2630	352.024619860836
2640	357.4379392864339
2650	362.84515745717385
2660	368.2462426685248
2670	373.64116311167254
2680	379.0298868731049
2690	384.4123819341984
2700	389.78861617080355
2710	395.158557352831
2720	400.5221731438374
2730	405.8794311006111
2740	411.2302986727583
2750	416.57474320228863
2760	421.91273192320136
2770	427.2442319610709
2780	432.569210332633
2790	437.88763394537057
2800	443.19946959709915
2810	448.5046839755538
2820	453.8032436579375
2830	459.0951151098906
2840	464.3802646844805
2850	469.65865862175355
2860	474.930263048332
2870	480.195043977011
2880	485.4529673063552
2890	490.7039988202959
2900	495.9481041877278
2910	501.1852489621057
2920	506.41539858104176
2930	511.63851836590214
2940	516.8545735214037
2950	522.0635291352115
2960	527.2653501775349
2970	532.4600015007247
2980	537.6474478388706
2990	542.827653807397
3000	548.0005839026609
3010	553.1662025016662
3020	558.3244738616496
3030	563.47536211837
3040	568.618831285422
3050	573.754845253886
3060	578.8833677919773
3070	584.0043625446955
3080	589.1177930334737
3090	594.2236226558281
3100	599.321814685007
3110	604.412332269641
3120	609.4951384333913
3130	614.5701960746
3140	619.6374679659388
3150	624.6969167540586
3160	629.7485049592395
3170	634.7921949750389
3180	639.8279490679421
3190	644.8557293770107
3200	649.8754979135992
3210	654.8872165612956
3220	659.89084707399
3230	664.8863510746925
3240	669.8736900552533
3250	674.8528253760953
3260	679.8237182659462
3270	684.7863298215708
3280	689.7406210075033
3290	694.6865526557791
3300	699.6240854656681
3310	704.5531800034059
3320	709.4737967019267
3330	714.3858958605952
3340	719.289437644939
3350	724.184382086381
3360	729.0706890819714
3370	733.9483183941204
3380	738.8172296503298
3390	743.6773823429482
3400	748.5287358294293
3410	753.371249330613
3420	758.2048819285714
3430	763.0295925663609
3440	767.8453400478815
3450	772.6520830377357
3460	777.4497800610889
3470	782.2383895035276
3480	787.0178696109198
3490	791.7881784892736
3500	796.5492741045971
3510	801.3011142827572
3520	806.0436567093399
3530	810.7768589295084
3540	815.5006783478635
3550	820.2150722283028
3560	824.9199976938794
3570	829.6154117266622
3580	834.3012711675967
3590	838.9775327175212
3600	843.6441529368507
3610	848.3010882400267
3620	852.9482948949084
3630	857.5857290230149
3640	862.213346599769
3650	866.8311034547393
3660	871.4389552718832
3670	876.0368575897899
3680	880.6247658019232
3690	885.2026351568645
3700	889.7704207585554
3710	894.3280775665407
3720	898.8755603962111
3730	903.4128239190464
3740	907.9398226628581
3750	912.4565110120737
3760	916.9628432124027
3770	921.4587733693403
3780	925.9442554342896
3790	930.4192432040768
3800	934.8836903220397
3810	939.3375502791166
3820	943.7807764149352
3830	948.2133219189008
3840	952.6351398312855
3850	957.0461830443169
3860	961.4464043032661
3870	965.8357562075375
3880	970.2141912117569
3890	974.58166162686
3900	978.9381196211815
3910	983.2835172215441
3920	987.617806314436
3930	991.9409386492587
3940	996.2528658281694
3950	1000.5535392937373
3960	1004.8429103298549
3970	1009.1209300634807
3980	1013.3875494663828
3990	1017.6427193568812
4000	1021.8863904015914
4010	1026.118513117167
4020	1030.3390378720428
4030	1034.5479148881782
4040	1038.7450942427997
4050	1042.930525870144
4060	1047.104159563201
4070	1051.2659449754574
4080	1055.4158316226383
4090	1059.553768884622
4100	1063.679706007538
4110	1067.7935920873774
4120	1071.8953760588809
4130	1075.98500669746
4140	1080.062432621586
4150	1084.1276022951786
4160	1088.1804640299956
4170	1092.220965988021
4180	1096.249056183854
4190	1100.2646824870978
4200	1104.2677926247488
4210	1108.258334183585
4220	1112.2362546125548
4230	1116.2015012251666
4240	1120.1540212018765
4250	1124.0937615924781
4260	1128.0206693188884
4270	1131.9346911771518
4280	1135.835773814453
4290	1139.7238637180055
4300	1143.5989072180066
4310	1147.4608504908838
4320	1151.3096395625391
4330	1155.1452203115937
4340	1158.9675384726324
4350	1162.776539639449
4360	1166.572169268291
4370	1170.3543726811038
4380	1174.1230950687757
4390	1177.8782814943834
4400	1181.619876896436
4410	1185.347826092119
4420	1189.0620737805416
4430	1192.7625645466267
4440	1196.4492428605495
4450	1200.1220530473577
4460	1203.7809392776812
4470	1207.4258455718389
4480	1211.056715804071
4490	1214.673493706773
4500	1218.276122874726
4510	1221.8645467693325
4520	1225.4387087228454
4530	1228.9985519426032
4540	1232.544019515261
4550	1236.0750544110247
4560	1239.5915994878817
4570	1243.0935974958352
4580	1246.5809910811352
4590	1250.0537227905124
4600	1253.5117350762653
4610	1256.9549702908405
4620	1260.383370649721
4630	1263.796878224968
4640	1267.195434950522
4650	1270.578982627537
4660	1273.9474629297142
4670	1277.3008174086383
4680	1280.6389874991105
4690	1283.9619145244835
4700	1287.2695397019975
4710	1290.561804148112
4720	1293.8386488838432
4730	1297.1000148400972
4740	1300.3458428630038
4750	1303.5760737192534
4760	1306.7906481014293
4770	1309.9895066341567
4780	1313.1725898611464
4790	1316.3398382032424
4800	1319.491191955472
4810	1322.626591293563
4820	1325.7459762804667
4830	1328.849286872876
4840	1331.9364629277493
4850	1335.0074442088287
4860	1338.0621703931631
4870	1341.1005810776273
4880	1344.122615785445
4890	1347.1282139727073
4900	1350.1173150348952
4910	1353.0898583134008
4920	1356.0457831020465
4930	1358.985028653608
4940	1361.9075341864254
4950	1364.8132388611211
4960	1367.7020817371417
4970	1370.5740017735889
4980	1373.4289378369472
4990	1376.2668287088147
5000	1379.087613093629
5010	1381.8912296263977
5020	1384.6776168804256
5030	1387.4467133750438
5040	1390.198457583339
5050	1392.93278793988
5060	1395.649642848448
5070	1398.348960689765
5080	1401.0306798292206
5090	1403.6947386246036
5100	1406.341075433834
5110	1408.9696286207163
5120	1411.5803365195509
5130	1414.17313739444
5140	1416.7479694436695
5150	1419.30477080858
5160	1421.8434795824376
5170	1424.3640338193038
5180	1426.8663715429072
5190	1429.3504307555143
5200	1431.8161494467988
5210	1434.2634656027146
5220	1436.6923172143652
5230	1439.1026422868745
5240	1441.4943788482576
5250	1443.8674649582922
5260	1446.2218387173891
5270	1448.5574382754817
5280	1450.8742018345938
5290	1453.1720676017342
5300	1455.45097375538
5310	1457.7108584528223
5320	1459.9516598399944
5330	1462.1733160613007
5340	1464.3757652694453
5350	1466.5589456352611
5360	1468.7227953575384
5370	1470.8672526728535
5380	1472.992255865398
5390	1475.0977432768063
5400	1477.1836533159862
5410	1479.2499244689463
5420	1481.2964953086253
5430	1483.32330450472
5440	1485.330290833479
5450	1487.3173931739177
5460	1489.2845504524764
5470	1491.2317016204152
5480	1493.1587856632345
5490	1495.065741611129
5500	1496.9525085494404
5510	1498.8190256291123
5520	1500.6652320771432
5530	1502.4910672070405
5540	1504.2964704292742
5550	1506.0813812617307
5560	1507.8457393401657
5570	1509.5894844286593
5580	1511.3125564300685
5590	1513.0148953964822
5600	1514.6964415396733
5610	1516.3571352411943
5620	1517.9969170388695
5630	1519.6157275702053
5640	1521.2135075628944
5650	1522.790197845212
5660	1524.3457393565923
5670	1525.8800731582032
5680	1527.393140443524
5690	1528.8848825489192
5700	1530.3552409642157
5710	1531.804157343278
5720	1533.2315735145844
5730	1534.637431491803
5740	1536.021673484367
5750	1537.3842419080506
5760	1538.7250793955452
5770	1540.0441288070353
5780	1541.3413332394878
5790	1542.6166360010288
5800	1543.869980563157
5810	1545.1013105643237
5820	1546.3105698201184
5830	1547.4977023332904
5840	1548.6626523037705
5850	1549.805364138692
5860	1550.925782462413
5870	1552.0238521265367
5880	1553.0995182199338
5890	1554.1527260787639
5900	1555.1834212964968
5910	1556.1915497339344
5920	1557.1770575292312
5930	1558.139891107917
5940	1559.0799971929175
5950	1559.9973228059343
5960	1560.891815185815
5970	1561.7634218046735
5980	1562.612090417919
5990	1563.4377690688561
6000	1564.2404060925992
6010	1565.019950119989
6020	1565.7763500815079
6030	1566.509555211195
6040	1567.2195150505627
6050	1567.906179452511
6060	1568.569498585244
6070	1569.2094229361853
6080	1569.825903315893
6090	1570.418890869411
6100	1570.98833710118
6110	1571.5341938484607
6120	1572.056413278316
6130	1572.5549478951602
6140	1573.0297505483118
6150	1573.480774439545
6160	1573.907973130641
6170	1574.3113005509392
6180	1574.6907110048892
6190	1575.0461591796025
6200	1575.3776001524034
6210	1575.684989398381
6220	1575.968282797784
6230	1576.2274366211893
6240	1576.4624075063311
6250	1576.6731524942536
6260	1576.8596290375967
6270	1577.0217950040633
6280	1577.1596086798843
6290	1577.2730287732875
6300	1577.3620144179629
6310	1577.4265251765307
6320	1577.466521044007
6330	1577.4819624512716
6340	1577.472810268534
6350	1577.4390258088004
6360	1577.3805708306802
6370	1577.2974075312336
6380	1577.189498562567
6390	1577.0568070526613
6400	1576.8992966076016
6410	1576.7169313131167
6420	1576.509675736118
6430	1576.2774949262382
6440	1576.0203544173717
6450	1575.7382202292126
6460	1575.4310588687943
6470	1575.0988373320283
6480	1574.7415231052444
6490	1574.359084166728
6500	1573.9514889851237
6510	1573.5187065113046
6520	1573.0607062222539
6530	1572.5774581385706
6540	1572.0689328230092
6550	1571.535101378928
6560	1570.9759354487408
6570	1570.3914072123664
6580	1569.7814893856792
6590	1569.1461552189585
6600	1568.4853784953398
6610	1567.7991335292634
6620	1567.0873951649264
6630	1566.3501387747303
6640	1565.5873402530176
6650	1564.7989760331614
6660	1563.9850231442022
6670	1563.1454592155949
6680	1562.2802624726162
6690	1561.389411731776
6700	1560.4728863962252
6710	1559.5306664511659
6720	1558.5627324592604
6730	1557.5690655560402
6740	1556.549647445316
6750	1555.504460394586
6760	1554.4334872304469
6770	1553.3367113337927
6780	1552.214116633599
6790	1551.0656876590708
6800	1549.8914095889966
6810	1548.6912682473228
6820	1547.4652500954462
6830	1546.2133422245017
6840	1544.9355323476543
6850	1543.6318087923871
6860	1542.3021604927926
6870	1540.9465769818612
6880	1539.5650483837728
6890	1538.1575654061849
6900	1536.7241193325235
6910	1535.2647020136458
6920	1533.7793058758657
6930	1532.267924002495
6940	1530.730550161706
6950	1529.1671787965029
6960	1527.5778050141157
6970	1525.962424575395
6980	1524.3210338842061
6990	1522.6536299768231
7000	1520.960210511324
7010	1519.2407737569843
7020	1517.4953185836714
7030	1515.7238444512395
7040	1513.9263513989238
7050	1512.1028400354658
7060	1510.2533115776828
7070	1508.377767937553
7080	1506.476211727669
7090	1504.5486462481852
7100	1502.595075473755
7110	1500.6155040404653
7120	1498.6099372327712
7130	1496.5783809704333
7140	1494.520841795451
7150	1492.437326859
7160	1490.3278439083667
7170	1488.192401273884
7180	1486.0310078558603
7190	1483.843673120146
7200	1481.630407173476
7210	1479.3912208288193
7220	1477.1261255964769
7230	1474.8351336691933
7240	1472.5182579072668
7250	1470.1755118236613
7260	1467.8069095691158
7270	1465.4124659172562
7280	1462.9921962497065
7290	1460.5461165411984
7300	1458.0742433446828
7310	1455.5765937764413
7320	1453.0531855013844
7330	1450.5040367470026
7340	1447.9291664001203
7350	1445.328594038068
7360	1442.702339913799
7370	1440.0504249399555
7380	1437.3728706729353
7390	1434.6696992969582
7400	1431.9409336081328
7410	1429.186596998523
7420	1426.4067134402142
7430	1423.6013074693803
7440	1420.7704041703503
7450	1417.9140291596739
7460	1415.0322085724856
7470	1412.1249691060063
7480	1409.1923381076992
7490	1406.2343435778885
7500	1403.2510141536525
7510	1400.2423790927003
7520	1397.2084682572474
7530	1394.1493120978907
7540	1391.064941637484
7550	1387.9553884550141
7560	1384.8206846694761
7570	1381.6608629237487
7580	1378.47595636847
7590	1375.2659986459128
7600	1372.0310238834504
7610	1368.7710667645865
7620	1365.4861625830554
7630	1362.1763472311018
7640	1358.841657184009
7650	1355.4821294846267
7660	1352.0978017279
7670	1348.6887120453982
7680	1345.2548990898429
7690	1341.7964020196373
7700	1338.313260483394
7710	1334.8055146044644
7720	1331.2732049654664
7730	1327.7163725929058
7740	1324.1350589664678
7750	1320.5293060967
7760	1316.8991565404276
7770	1313.244653386117
7780	1309.565840239814
7790	1305.8627612110795
7800	1302.1354608989268
7810	1298.3839843777582
7820	1294.608377183301
7830	1290.8086852985446
7840	1286.9849551396774
7850	1283.137233542023
7860	1279.2655677459773
7870	1275.3700053841962
7880	1271.45059451113
7890	1267.5073836593494
7900	1263.5404218300905
7910	1259.549758480597
7920	1255.5354435120662
7930	1251.4975272575946
7940	1247.436060470122
7950	1243.351094310377
7960	1239.2426803348226
7970	1235.1108704836015
7980	1230.95571706848
7990	1226.7772727607946
8000	1222.5755905793967
8010	1218.3507238836223
8020	1214.1027264156537
8030	1209.8316523193946
8040	1205.5375561239753
8050	1201.220492734026
8060	1196.880517420037
8070	1192.5176858087125
8080	1188.132053873331
8090	1183.7236779241007
8100	1179.2926145985177
8110	1174.8389208517235
8120	1170.3626539468612
8130	1165.863871445434
8140	1161.342631197663
8150	1156.7989913446277
8160	1152.2330103544489
8170	1147.6447470087062
8180	1143.034260389848
8190	1138.4016098741513
8200	1133.7468551246839
8210	1129.0700560842643
8220	1124.3712729684241
8230	1119.650566258369
8240	1114.9079966939391
8250	1110.1436252665706
8260	1105.3575132122571
8270	1100.5497220045102
8280	1095.720313347582
8290	1090.8693491874346
8300	1085.9968917219153
8310	1081.1030033743555
8320	1076.187746786773
8330	1071.2511848154286
8340	1066.2933805263806
8350	1061.3143971910415
8360	1056.3142982817321
8370	1051.293147467239
8380	1046.2510086083673
8390	1041.1879457534997
8400	1036.1040231341487
8410	1030.999305160515
8420	1025.873856418364
8430	1020.7277416802425
8440	1015.5610258849567
8450	1010.3737741152157
8460	1005.1660515951119
8470	999.9379236880923
8480	994.6894558949296
8490	989.4207138516931
8500	984.1317633277206
8510	978.8226702235883
8520	973.4935005690826
8530	968.1443205211716
8540	962.7751963619752
8550	957.3861944967371
8560	951.9773814543502
8570	946.5488238855044
8580	941.1005885233018
8590	935.6327421717607
8600	930.1453517058832
8610	924.6384840717385
8620	919.1122062865462
8630	913.5665854387581
8640	908.0016886881426
8650	902.4175832658665
8660	896.8143364745781
8670	891.192015688491
8680	885.550688353466
8690	879.8904219871044
8700	874.2112841803392
8710	868.513342572659
8720	862.7966648130521
8730	857.0613185574582
8740	851.3073714705827
8750	845.5348912277123
8760	839.7439455165302
8770	833.9346020389311
8780	828.1069285128367
8790	822.2609926740105
8800	816.3968622778735
8810	810.5146051013189
8820	804.6142889445275
8830	798.6959816328853
8840	792.7597510128162
8850	786.8056649066694
8860	780.8337910868801
8870	774.8441972780811
8880	768.8369511602414
8890	762.8121203718048
8900	756.7697725128274
8910	750.7099751481169
8920	744.6327958103702
8930	738.5383020033123
8940	732.4265612048341
8950	726.2976408701312
8960	720.1516084348418
8970	713.9885313178756
8980	707.8084769033292
8990	701.6115124888424
9000	695.3977052747764
9010	689.167122368183
9020	682.9198307868654
9030	676.6558974634407
9040	670.3753892493999
9050	664.07837291917
9060	657.7649151741751
9070	651.4350826468981
9080	645.0889419049413
9090	638.7265594550884
9100	632.3480017473655
9110	625.9533351762661
9120	619.542626045144
9130	613.1159405234874
9140	606.6733446462003
9150	600.2149043182233
9160	593.7406853191543
9170	587.2507533078706
9180	580.7451738271495
9190	574.2240123082897
9200	567.6873340757323
9210	561.1352043516824
9220	554.56768826073
9230	547.9848508344712
9240	541.3867570161148
9250	534.7734716555967
9260	528.1450594614884
9270	521.5015849753817
9280	514.8431125755415
9290	508.1697064817781
9300	501.48143076031914
9310	494.778349328682
9320	488.06052596054616
9330	481.3280242906251
9340	474.5809078195387
9350	467.8192399186857
9360	461.04308383511534
9370	454.2525026964003
9380	447.44755951514475
9390	440.6283171732485
9400	433.7948383732018
9410	426.9471856281921
9420	420.085421266882
9430	413.20960743828584
9440	406.3198061166457
9450	399.41607910630796
9460	392.49848804659956
9470	385.56709441670426
9480	378.62195954053897
9490	371.66314459163004
9500	364.6907105979896
9510	357.7047184469919
9520	350.705228888327
9530	343.6923025060645
9540	336.66599968067516
9550	329.62638058874415
9560	322.5735052076759
9570	315.5074333203895
9580	308.4282245200144
9590	301.3359382145856
9600	294.23063363173924
9610	287.1123698234078
9620	279.98120567051586
9630	272.8371998876754
9640	265.6804110278811
9650	258.5108974872043
9660	251.32871748219654
9670	244.13392897818665
9680	236.92658975292687
9690	229.7067574121855
9700	222.47448938518977
9710	215.2298429200687
9720	207.97287507929616
9730	200.7036427351337
9740	193.4222025650735
9750	186.12861104728125
9760	178.82292445603915
9770	171.5051988571888
9780	164.17549010449625
9790	156.83385386339808
9800	149.48034562514277
9810	142.11502068509955
9820	134.73793414124083
9830	127.34914089399707
9840	119.94869564611216
9850	112.53665290249837
9860	105.11306697009167
9870	97.67799195770672
9880	90.23148177589222
9890	82.77359013673016
9900	75.30437054627942
9910	67.82387630137376
9920	60.33216050693713
9930	52.82927607565748
9940	45.315275725297866
9950	37.79021197600744
9960	30.254137147632438
9970	22.70710335702722
9980	15.149162515365267
9990	7.580366325450209
10000	0.0007662790268300314

==> Data_Files/Const_Ext_Curv_alpha_1_mu_1p0_y1_2000_y2_10000_d_4.dat <==
2000	1.1361994990146361e-10
2010	4.506580486555382
2020	9.011630159691116
2030	13.515133315492365
2040	18.01707422738157
2050	22.517437048759678
2060	27.016205839746327
2070	31.51336457876249
2080	36.00889714531854
2090	40.502787335412044
2100	44.99501885921653
2110	49.48557533495107
2120	53.97444029158752
2130	58.46159716812733
2140	62.94702931348715
2150	67.43071998337399
2160	71.91265234400058
2170	76.39280947344807
2180	80.87117436073221
2190	85.34772990485563
2200	89.82245891386027
2210	94.29534410387977
2220	98.76636809819179
2230	103.23551342627043
2240	107.7027625229079
2250	112.16809773094374
2260	116.63150130360066
2270	121.09295540052415
2280	125.55244208742108
2290	130.0099433360638
2300	134.46544102429425
2310	138.91891693602815
2320	143.37035276125917
2330	147.81973009606304
2340	152.2670304426016
2350	156.71223520856063
2360	161.15532570491453
2370	165.59628314709138
2380	170.0350886552106
2390	174.47172325365665
2400	178.9061678706531
2410	183.33840333783613
2420	187.7684103898285
2430	192.1961696638132
2440	196.62166169910742
2450	201.0448669366918
2460	205.46576571845034
2470	209.88433828831182
2480	214.3005647928425
2490	218.7144252806255
2500	223.12589970160985
2510	227.53496790645966
2520	231.94160964590327
2530	236.34580457008246
2540	240.7475322279015
2550	245.14677206637668
2560	249.54350343031405
2570	253.93770556358876
2580	258.3293576096443
2590	262.718438610898
2600	267.1049275081009
2610	271.4888031396983
2620	275.8700442411895
2630	280.2486294444882
2640	284.6245372772825
2650	288.99774616239523
2660	293.3682344171755
2670	297.7359802538497
2680	302.1009617807811
2690	306.4631570021762
2700	310.82254381740336
2710	315.17910002031107
2720	319.5328032985456
2730	323.88363123286933
2740	328.2315612964784
2750	332.57657085432066
2760	336.9186371623412
2770	341.2577373639997
2780	345.5938484914988
2790	349.92694747141695
2800	354.2570111242624
2810	358.5840161635815
2820	362.90793919506683
2830	367.2287567156649
2840	371.5464451126844
2850	375.86098066290435
2860	380.1723395316819
2870	384.48049777206046
2880	388.78543132387756
2890	393.0871160128733
2900	397.3855275497978
2910	401.6806415295198
2920	405.9724334301343
2930	410.2608786120669
2940	414.54595231760135
2950	418.8276296746624
2960	423.10588569962897
2970	427.3806952965585
2980	431.6520332561919
2990	435.9198742549595
3000	440.184192853986
3010	444.4449634980961
3020	448.70216051481987
3030	452.9557581133979
3040	457.20573038378694
3050	461.4520512956652
3060	465.6946946974379
3070	469.9336343152423
3080	474.1688437519532
3090	478.4002964861888
3100	482.6279658713154
3110	486.85182513514593
3120	491.07184738401213
3130	495.2880056054174
3140	499.50027266720843
3150	503.7086213165351
3160	507.91302417880985
3170	512.113453756668
3180	516.3098824289269
3190	520.502282449546
3200	524.6906259465862
3210	528.8748849211701
3220	533.0550312464412
3230	537.2310366665239
3240	541.4028727954832
3250	545.5705111162844
3260	549.7339229797526
3270	553.8930796035329
3280	558.0479520715505
3290	562.1985113376895
3300	566.3447282289025
3310	570.4865734444454
3320	574.6240175547916
3330	578.7570310005439
3340	582.8855840913486
3350	587.0096470048084
3360	591.1291897853954
3370	595.2441823433649
3380	599.3545944536678
3390	603.4603957548646
3400	607.5615557480382
3410	611.6580437957072
3420	615.7498291207387
3430	619.8368808052624
3440	623.919167789583
3450	627.9966588715445
3460	632.0693227100118
3470	636.1371278280367
3480	640.2000426121001
3490	644.2580353110053
3500	648.3110740347712
3510	652.3591267535254
3520	656.4021612963978
3530	660.4401453504132
3540	664.4730464593849
3550	668.5008320228077
3560	672.5234692947512
3570	676.5409253827529
3580	680.5531672467117
3590	684.5601616977806
3600	688.5618753972602
3610	692.558274855492
3620	696.5493264311392
3630	700.5349963344128
3640	704.5152506300899
3650	708.4900552367191
3660	712.4593759255249
3670	716.4231783193127
3680	720.3814278913727
3690	724.3340899643854
3700	728.2811297093259
3710	732.2225121443686
3720	736.158202133792
3730	740.0881643868832
3740	744.0123634568428
3750	747.9307637396893
3760	751.8433294731642
3770	755.7500247356362
3780	759.6508134450063
3790	763.5456593578346
3800	767.4345260715334
3810	771.3173770271777
3820	775.1941755089695
3830	779.0648846433478
3840	782.9294673981011
3850	786.7878865814788
3860	790.6401048413029
3870	794.4860846640805
3880	798.3257883741146
3890	802.159178132617
3900	805.9862159368188
3910	809.8068636190835
3920	813.6210828460181
3930	817.428835117585
3940	821.2300817662137
3950	825.024783955913
3960	828.8129026813822
3970	832.5943987671234
3980	836.3692328665533
3990	840.1373654611143
4000	843.8987568593876
4010	847.6533671963406
4020	851.4011564434428
4030	855.1420844151341
4040	858.8761107502155
4050	862.6031949097429
4060	866.3232961769099
4070	870.0363736569285
4080	873.7423862769106
4090	877.4412927857499
4100	881.133051754003
4110	884.8176215737711
4120	888.4949604585817
4130	892.1650264432695
4140	895.8277773838588
4150	899.4831709574439
4160	903.1311646620716
4170	906.7717158166221
4180	910.4047815606907
4190	914.0303188544694
4200	917.6482844786283
4210	921.2586350341969
4220	924.8613269424459
4230	928.4563164447686
4240	932.0435596019676
4250	935.6230122879039
4260	939.194630186181
4270	942.758368790758
4280	946.3141834057243
4290	949.8620291450642
4300	953.4018609324216
4310	956.9336335008657
4320	960.4573013926549
4330	963.9728189590027
4340	967.4801403598419
4350	970.9792195635899
4360	974.4700103469136
4370	977.9524662944941
4380	981.426540798792
4390	984.8921870598118
4400	988.3493580848676
4410	991.7980066883472
4420	995.2380854914774
4430	998.6695469220891
4440	1002.092343214382
4450	1005.5064264086895
4460	1008.911748351265
4470	1012.3082606954288
4480	1015.6959148985172
4490	1019.0746622153616
4500	1022.4444536977162
4510	1025.8052401942466
4520	1029.1569723505172
4530	1032.4996006089798
4540	1035.833075208961
4550	1039.1573461866503
4560	1042.472363375088
4570	1045.7780764041531
4580	1049.0744347005511
4590	1052.3613874878026
4600	1055.63888378623
4610	1058.906872412947
4620	1062.1653019818443
4630	1065.4141209035804
4640	1068.653277385567
4650	1071.882719431958
4660	1075.1023948436377
4670	1078.312251218208
4680	1081.5122359499774
4690	1084.7022962302765
4700	1087.8823790475315
4710	1091.0524311795052
4720	1094.212399190504
4730	1097.3622294316178
4740	1100.501868040979
4750	1103.631260944019
4760	1106.750353853726
4770	1109.8590922709034
4780	1112.9574214844267
4790	1116.0452865715013
4800	1119.1226323979206
4810	1122.189403618323
4820	1125.2455446764504
4830	1128.290999805405
4840	1131.325713027907
4850	1134.3496281565538
4860	1137.3626887940752
4870	1140.3648383335928
4880	1143.3560199588776
4890	1146.3361766446067
4900	1149.3052511566216
4910	1152.2631860522233
4920	1155.2099236838972
4930	1158.1454061964785
4940	1161.0695755147647
4950	1163.9823733430435
4960	1166.8837411659229
4970	1169.7736202491615
4980	1172.6519516405003
4990	1175.5186761704927
5000	1178.3737344533356
5010	1181.2170668877
5020	1184.0486136575612
5030	1186.8683147330307
5040	1189.676109871186
5050	1192.471938616902
5060	1195.2557403036806
5070	1198.0274540544826
5080	1200.7870187825586
5090	1203.534373192278
5100	1206.2694557799618
5110	1208.9922048347123
5120	1211.702558439244
5130	1214.4004544707138
5140	1217.0858306025732
5150	1219.7586243092956
5160	1222.4187728508223
5170	1225.0662132658988
5180	1227.700882373611
5190	1230.322716774984
5200	1232.9316528545799
5210	1235.527626782096
5220	1238.1105745139635
5230	1240.6804317949457
5240	1243.2371341597357
5250	1245.7806169345556
5260	1248.3108152387535
5270	1250.8276639864034
5280	1253.3310978879017
5290	1255.8210514515667
5300	1258.297458985237
5310	1260.760254597868
5320	1263.2093722011325
5330	1265.6447455110176
5340	1268.066308049423
5350	1270.4739931457596
5360	1272.867733938264
5370	1275.2474633342044
5380	1277.6131139804372
5390	1279.96461835241
5400	1282.301908760939
5410	1284.6249173468648
5420	1286.9335760757067
5430	1289.2278167323202
5440	1291.507570915552
5450	1293.7727700328946
5460	1296.023345295143
5470	1298.2592277110496
5480	1300.4803480819805
5490	1302.6866369965703
5500	1304.8780248253786
5510	1307.0544417423393
5520	1309.2158178223774
5530	1311.3620829666065
5540	1313.4931668744448
5550	1315.6089990493228
5560	1317.7095088043975
5570	1319.794625268263
5580	1321.864277390663
5590	1323.9183939482032
5600	1325.9569035500642
5610	1327.9797346437122
5620	1329.9868155206118
5630	1331.978074321939
5640	1333.9534390442918
5650	1335.9128375416842
5660	1337.8561974879908
5670	1339.7834463775248
5680	1341.6945115465733
5690	1343.5893201760655
5700	1345.4677992939123
5710	1347.3298757773464
5720	1349.1754763552624
5730	1351.004527610558
5740	1352.816955982472
5750	1354.6126877689273
5760	1356.3916491288683
5770	1358.1537660846034
5780	1359.8989645241434
5790	1361.6271702036238
5800	1363.338308752009
5810	1365.0323056720529
5820	1366.709086338836
5830	1368.3685760028245
5840	1370.0106997932016
5850	1371.6353827211958
5860	1373.2425496834107
5870	1374.8321254651562
5880	1376.404034743777
5890	1377.9582020919825
5900	1379.4945519811774
5910	1381.0130087847906
5920	1382.5134967816052
5930	1383.9959401590963
5940	1385.460263019768
5950	1386.9063893848497
5960	1388.3342431857473
5970	1389.7437482669768
5980	1391.1348283910277
5990	1392.5074072432228
6000	1393.861408436582
6010	1395.196755516683
6020	1396.5133719665237
6030	1397.8111812113839
6040	1399.090106623688
6050	1400.3500715278656
6060	1401.5909992052145
6070	1402.8128128987616
6080	1404.0154358167886
6090	1405.19879112764
6100	1406.3628019618932
6110	1407.5073914186926
6120	1408.6324825707338
6130	1409.7379984692418
6140	1410.8238621489484
6150	1411.8899966330723
6160	1412.9363249382973
6170	1413.9627700797503
6180	1414.969255075981
6190	1415.9557029539403
6200	1416.9220367539583
6210	1417.8681795347236
6220	1418.7940543782909
6230	1419.6995843941638
6240	1420.5846927197747
6250	1421.449302524221
6260	1422.293337014037
6270	1423.1167194389964
6280	1423.919373097914
6290	1424.7012213444493
6300	1425.4621875929056
6310	1426.202195324035
6320	1426.9211680908393
6330	1427.619029524371
6340	1428.2957033395376
6350	1428.9511133409019
6360	1429.5851834285018
6370	1430.197837603889
6380	1430.7889999720642
6390	1431.3585947437193
6400	1431.9065462415822
6410	1432.4327789070153
6420	1432.9372173066126
6430	1433.419786138799
6440	1433.8804102404263
6450	1434.319014593373
6460	1434.7355243311404
6470	1435.1298647454523
6480	1435.5019612928515
6490	1435.8517396012985
6500	1436.179125476769
6510	1436.4840449098515
6520	1436.766424082346
6530	1437.0261893736415
6540	1437.2632673581313
6550	1437.4775848083864
6560	1437.6690687133819
6570	1437.8376462858366
6580	1437.9832449686542
6590	1438.1057924413626
6600	1438.2052166265541
6610	1438.281445696325
6620	1438.3344080787158
6630	1438.3640324641515
6640	1438.3702478118812
6650	1438.3529833564178
6660	1438.3121686139787
6670	1438.2477333889249
6680	1438.1596077802021
6690	1438.0477221877798
6700	1437.912007318828
6710	1437.7523941880495
6720	1437.5688141311039
6730	1437.361198823881
6740	1437.1294802893985
6750	1436.8735909040524
6760	1436.5934634038697
6770	1436.2890308907604
6780	1435.960226838769
6790	1435.6069851003265
6800	1435.229239912502
6810	1434.8269259032547
6820	1434.399978097686
6830	1433.9483319242906
6840	1433.4719232212094
6850	1432.97068824248
6860	1432.4445636642897
6870	1431.8934865905228
6880	1431.3173945476433
6890	1430.7162255095502
6900	1430.0899179269668
6910	1429.4384107333676
6920	1428.7616433499877
6930	1428.059555690834
6940	1427.3320881676964
6950	1426.5791816951582
6960	1425.8007776956072
6970	1424.9968181042461
6980	1424.1672453741035
6990	1423.312002481045
7000	1422.4310329287832
7010	1421.5242807538893
7020	1420.5916905308034
7030	1419.6332073768458
7040	1418.648776956382
7050	1417.6383454796626
7060	1416.6018597421862
7070	1415.5392671541172
7080	1414.4505157443505
7090	1413.3355541639162
7100	1412.1943316893835
7110	1411.026798226264
7120	1409.8329043124152
7130	1408.6126011214449
7140	1407.3658404661146
7150	1406.0925748017437
7160	1404.7927572296126
7170	1403.4663415003665
7180	1402.1132820174203
7190	1400.7335338403605
7200	1399.3270526883507
7210	1397.8937949425008
7220	1396.433717648211
7230	1394.9467785675026
7240	1393.4329362075882
7250	1391.8921498225689
7260	1390.32437941466
7270	1388.7295857354145
7280	1387.1077302869492
7290	1385.4587753231674
7300	1383.7826838509852
7310	1382.0794196315546
7320	1380.3489471814892
7330	1378.5912317740883
7340	1376.8062394405617
7350	1374.993936971254
7360	1373.1542919168692
7370	1371.2872725896952
7380	1369.3928480641837
7390	1367.470988188769
7400	1365.5216636455536
7410	1363.544845971969
7420	1361.5405075599206
7430	1359.508621654702
7440	1357.4491623539043
7450	1355.3621046063297
7460	1353.247424210903
7470	1351.105097815583
7480	1348.9351029162742
7490	1346.7374178557395
7500	1344.5120218225118
7510	1342.258894849805
7520	1339.9780178144267
7530	1337.6693724356903
7540	1335.332941274326
7550	1332.968707731872
7560	1330.5766560745938
7570	1328.1567714904966
7580	1325.709040100634
7590	1323.2334489559826
7600	1320.7299860342553
7610	1318.1986402367124
7620	1315.6394013849754
7630	1313.0522602178378
7640	1310.4372083880778
7650	1307.7942384592707
7660	1305.123343902601
7670	1302.424519093675
7680	1299.6977593093316
7690	1296.9430607244565
7700	1294.1604204087932
7710	1291.3498363237557
7720	1288.5113073218029
7730	1285.644833182532
7740	1282.7504146544288
7750	1279.8280534542241
7760	1276.877752262191
7770	1273.899514717467
7780	1270.8933454133712
7790	1267.8592498927258
7800	1264.7972346431743
7810	1261.7073070925017
7820	1258.5894756039534
7830	1255.4437494715562
7840	1252.2701389154363
7850	1249.0686550771393
7860	1245.8393100149501
7870	1242.5821166992125
7880	1239.2970890076479
7890	1235.984241737237
7900	1232.64359069964
7910	1229.275152665345
7920	1225.8789453212976
7930	1222.4549872722607
7940	1219.003298042318
7950	1215.523898076376
7960	1212.016808741667
7970	1208.4820523292512
7980	1204.91965205552
7990	1201.3296320636975
8000	1197.712017425344
8010	1194.066834141858
8020	1190.3941091459797
8030	1186.6938702916361
8040	1182.9661462913582
8050	1179.2109667550335
8060	1175.4283622111313
8070	1171.618364099452
8080	1167.7810047638152
8090	1163.9163174447435
8100	1160.0243362721503
8110	1156.1050962580237
8120	1152.1586332891138
8130	1148.1849841196183
8140	1144.1841863638676
8150	1140.1562784890114
8160	1136.1012998077042
8170	1132.0192904814614
8180	1127.9102915679616
8190	1123.774344979072
8200	1119.6114934547454
8210	1115.4217805598405
8220	1111.2052506809762
8230	1106.9619490233888
8240	1102.6919216077872
8250	1098.3952152672082
8260	1094.0718776438732
8270	1089.721957186044
8280	1085.3455031448773
8290	1080.9425655712826
8300	1076.5131953127761
8310	1072.057444009055
8320	1067.575364072367
8330	1063.0670086655985
8340	1058.5324316958522
8350	1053.9716878097215
8360	1049.384832388565
8370	1044.7719215437799
8380	1040.1330121120775
8390	1035.4681616507555
8400	1030.777428432974
8410	1026.0608714430275
8420	1021.3185503716215
8430	1016.5505256111446
8440	1011.7568582509437
8450	1006.9376100746437
8460	1002.0928435506057
8470	997.2226217919854
8480	992.3270085439773
8490	987.4060681797224
8500	982.459865696219
8510	977.4884667102338
8520	972.491937454212
8530	967.4703447721896
8540	962.423756115703
8550	957.3522395397007
8560	952.2558636984539
8570	947.1346978414674
8580	941.9888118093907
8590	936.8182760293626
8600	931.6231614898995
8610	926.4035397011195
8620	921.1594826851344
8630	915.8910629720261
8640	910.5983535958243
8650	905.2814280904831
8660	899.9403604858593
8670	894.5752253036884
8680	889.1860975535633
8690	883.7730527289102
8700	878.336166802967
8710	872.8755162247597
8720	867.3911779150806
8730	861.8832292605924
8740	856.351748081934
8750	850.7968125953698
8760	845.2185014047789
8770	839.616893497702
8780	833.9920682413904
8790	828.3441053788526
8800	822.6730850249029
8810	816.9790876622086
8820	811.2621941373383
8830	805.5224856568091
8840	799.7600437831351
8850	793.9749504308744
8860	788.1672878626777
8870	782.3371386820891
8880	776.4845857973196
8890	770.6097123881676
8900	764.7126018998583
8910	758.7933380390639
8920	752.8520047699255
8930	746.8886863100735
8940	740.903467126649
8950	734.8964319323247
8960	728.8676656813259
8970	722.8172535654516
8980	716.7452810100954
8990	710.6518336702667
9000	704.5369974266118
9010	698.400858377157
9020	692.2435028004988
9030	686.0650171302715
9040	679.8654879505659
9050	673.6450019918448
9060	667.4036461268562
9070	661.1415073665485
9080	654.8586728559841
9090	648.555229870254
9100	642.2312658103922
9110	635.8868681992893
9120	629.5221246776076
9130	623.1371229996948
9140	616.7319510294988
9150	610.306696731767
9160	603.8614481384219
9170	597.3962933311017
9180	590.9113204376699
9190	584.4066176280246
9200	577.8822731099094
9210	571.338375124723
9220	564.77501194333
9230	558.1922718618707
9240	551.5902431975719
9250	544.9690142845561
9260	538.328673469653
9270	531.669309108209
9280	524.9910095598971
9290	518.2938631799541
9300	511.577958291424
9310	504.8433831752285
9320	498.0902260673415
9330	491.3185751545626
9340	484.52851857029
9350	477.7201443902935
9360	470.8935406284884
9370	464.0487952327081
9380	457.1859960804774
9390	450.3052309747861
9400	443.4065876398618
9410	436.49015371694327
9420	429.55601676005324
9430	422.6042642278618
9440	415.63498346336763
9450	408.6482616901303
9460	401.64418600978456
9470	394.622843397897
9480	387.5843206998227
9490	380.528704626562
9500	373.45608175061733
9510	366.3665385018497
9520	359.26016116333534
9530	352.13703586722283
9540	344.9972485905894
9550	337.8408851512976
9560	330.66803120385174
9570	323.4787722323762
9580	316.2731935381068
9590	309.05138024009364
9600	301.81341727287634
9610	294.55938938256895
9620	287.289381122945
9630	280.0034768515229
9640	272.7017607256507
9650	265.38431669859114
9660	258.051228515607
9670	250.70257971004608
9680	243.33845359942595
9690	235.9589332815195
9700	228.56410163043878
9710	221.15404129105582
9720	213.72883467370303
9730	206.28856395770066
9740	198.83331108914297
9750	191.36315777735115
9760	183.8781854913268
9770	176.37847545620517
9780	168.86410864970838
9790	161.33516579859875
9800	153.79172737513207
9810	146.23387359351088
9820	138.6616844063377
9830	131.07523950106844
9840	123.47461829646404
9850	115.85989993934538
9860	108.23116331257157
9870	100.5884870388284
9880	92.93194946408435
9890	85.26162864748196
9900	77.57760237329799
9910	69.87994814268521
9920	62.168743175418875
9930	54.444064409714805
9940	46.705988494821796
9950	38.95459179906323
9960	31.18995039928439
9970	23.412140072883453
9980	15.62123630062387
9990	7.817314278535693
10000	0.00044889855209069725

==> Data_Files/Const_Ext_Curv_alpha_1_mu_1p3_y1_2000_y2_10000_d_2.dat <==
2000	8.310446059702501e-8
2010	9.229857271513135
2020	18.45628189823452
2030	27.679251861294503
2040	36.89874495738716
2050	46.11473875928928
2060	55.327210644409405
2070	64.53613781677257
2080	73.74149727524264
2090	82.94326583081344
2100	92.14142011639147
2110	101.33593656242913
2120	110.52679140538238
2130	119.71396068156753
2140	128.897420229109
2150	138.07714566644003
2160	147.2531124106144
2170	156.42529569280467
2180	165.59367054864438
2190	174.7582118078671
2200	183.91889408394542
2210	193.0756917637301
2220	202.22857899860458
2230	211.37752972861216
2240	220.52251768752143
2250	229.6635163777609
2260	238.80049907083765
2270	247.93343880896606
2280	257.06230840669673
2290	266.1870804525453
2300	275.3077273100633
2310	284.4242211048113
2320	293.5365337163139
2330	302.64463678489835
2340	311.74850170870684
2350	320.848099640154
2360	329.943401482384
2370	339.03437788572836
2380	348.1209992439958
2390	357.2032356887448
2400	366.2810570942406
2410	375.35443308081216
2420	384.4233330093373
2430	393.4877259753835
2440	402.5475808033484
2450	411.6028660406004
2460	420.6535499516598
2470	429.699600516623
2480	438.7409854400072
2490	447.77767215028246
2500	456.80962779394656
2510	465.83681922950177
2520	474.85921302143163
2530	483.87677543417783
2540	492.8894724261193
2550	501.8972696467258
2560	510.90013244539387
2570	519.8980258721034
2580	528.8909146709502
2590	537.8787632734819
2600	546.8615357920334
2610	555.8391960130624
2620	564.8117073898752
2630	573.7790330184687
2640	582.7411356489288
2650	591.6979777182917
2660	600.6495213455763
2670	609.5957283245141
2680	618.536560116279
2690	627.471977842218
2700	636.4019422765808
2710	645.3264138392502
2720	654.2453525884722
2730	663.1587182135861
2740	672.0664700277543
2750	680.9685669606932
2760	689.8649675514023
2770	698.755629940895
2780	707.6405118669082
2790	716.5195707025907
2800	725.3927634629654
2810	734.2600467638384
2820	743.1213768164963
2830	751.9767094241992
2840	760.8259999786765
2850	769.6692034566215
2860	778.5062744161862
2870	787.3371669934758
2880	796.1618348990436
2890	804.9802314143859
2900	813.7923093884367
2910	822.5980212340625
2920	831.3973189245567
2930	840.1901539901351
2940	848.9764775140632
2950	857.7562401217201
2960	866.5293919696976
2970	875.2958827424932
2980	884.0556616479785
2990	892.8086774127944
3000	901.5548782777478
3010	910.2942119932068
3020	919.0266258144967
3030	927.7520664972959
3040	936.4704802930315
3050	945.1818129442756
3060	953.8860096801408
3070	962.5830152116758
3080	971.2727737272618
3090	979.9552288880079
3100	988.6303238199855
3110	997.2980010815114
3120	1005.958202675197
3130	1014.6108700606013
3140	1023.255944146388
3150	1031.8933652822184
3160	1040.5230732506461
3170	1049.145007259011
3180	1057.7591059313336
3190	1066.3653073002076
3200	1074.9635487986964
3210	1083.553767252225
3220	1092.135898870475
3230	1100.7098792392787
3240	1109.275643312513
3250	1117.8331254039933
3260	1126.3822591803482
3270	1134.922977665053
3280	1143.4552132408512
3290	1151.978897641281
3300	1160.4939619419965
3310	1169.0003365520954
3320	1177.4979512054476
3330	1185.9867349520255
3340	1194.4666161492307
3350	1202.9375224532234
3360	1211.3993808102514
3370	1219.8521174479781
3380	1228.2956578668118
3390	1236.7299268312333
3400	1245.1548483611261
3410	1253.5703457231036
3420	1261.9763414219535
3430	1270.3727571978186
3440	1278.759514028003
3450	1287.1365321191115
3460	1295.503730897217
3470	1303.861028998027
3480	1312.2083442570492
3490	1320.5455936997585
3500	1328.8726935317634
3510	1337.1895591289726
3520	1345.4961050277616
3530	1353.7922449151379
3540	1362.0778916189086
3550	1370.352957097847
3560	1378.6173524318576
3570	1386.870987812144
3580	1395.113772531813
3590	1403.3456149832475
3600	1411.5664226568094
3610	1419.7761021309525
3620	1427.9745590612213
3630	1436.1616981692516
3640	1444.3374232317697
3650	1452.501637069591
3660	1460.6542415366212
3670	1468.7951375088537
3680	1476.9242248733706
3690	1485.0414025173416
3700	1493.1465683170236
3710	1501.23961912676
3720	1509.3204507679807
3730	1517.3889580182024
3740	1525.445034603801
3750	1533.4885732013538
3760	1541.5194654238412
3770	1549.537601807821
3780	1557.542871802016
3790	1565.5351637559047
3800	1573.5143649083102
3810	1581.480361375989
3820	1589.4330381422217
3830	1597.3722790454003
3840	1605.2979667676195
3850	1613.2099828232651
3860	1621.1082075476036
3870	1628.9925200853709
3880	1636.8627983793626
3890	1644.7189191590548
3900	1652.560757936744
3910	1660.3881890053162
3920	1668.2010854111877
3930	1675.9993189407608
3940	1683.7827601094114
3950	1691.551278150478
3960	1699.3047410042504
3970	1707.043015306957
3980	1714.765966379753
3990	1722.4734582177111
4000	1730.1653534788063
4010	1737.841513472907
4020	1745.5017981507626
4030	1753.1460660929906
4040	1760.774174499067
4050	1768.3859791762347
4060	1775.981334521948
4070	1783.5600935080856
4080	1791.1221076798056
4090	1798.6672271443133
4100	1806.195300558406
4110	1813.7061751160186
4120	1821.1996965357673
4130	1828.675709048496
4140	1836.134055384819
4150	1843.5745767626688
4160	1850.9971128748386
4170	1858.4015018765278
4180	1865.7875803728887
4190	1873.1551834237014
4200	1880.5041445664285
4210	1887.83429574622
4220	1895.145467294987
4230	1902.4374879260813
4240	1909.7101847289769
4250	1916.9633831639478
4260	1924.19690705675
4270	1931.4105785933
4280	1938.6042183143554
4290	1945.777645110195
4300	1952.9306762152976
4310	1960.0631272030237
4320	1967.1748119864342
4330	1974.2655428306066
4340	1981.3351302662263
4350	1988.3833830561307
4360	1995.4101081975084
4370	2002.4151109242475
4380	2009.3981947092825
4390	2016.359161266942
4400	2023.2978105552975
4410	2030.2139407785107
4420	2037.107348389181
4430	2043.9778280906937
4440	2050.8251728395676
4450	2057.649173848776
4460	2064.449620585937
4470	2071.2263006905055
4480	2077.978999932674
4490	2084.7075022212452
4500	2091.4115896126427
4510	2098.091042319924
4520	2104.7456387217912
4530	2111.3751553716033
4540	2117.979367006387
4550	2124.5580465558487
4560	2131.110965151386
4570	2137.6378921351
4580	2144.1385950678496
4590	2150.612839659977
4600	2157.060389704686
4610	2163.4810071833977
4620	2169.874452274899
4630	2176.240483352138
4640	2182.5788569790234
4650	2188.8893279072145
4660	2195.1716490729236
4670	2201.425571593708
4680	2207.6508447652664
4690	2213.8472160674664
4700	2220.0144313042556
4710	2226.152234544086
4720	2232.260367998418
4730	2238.3385720546075
4740	2244.3865853136995
4750	2250.4041446282235
4760	2256.390985139989
4770	2262.34684031788
4780	2268.271441995652
4790	2274.164520409724
4800	2280.025804234249
4810	2285.8550205393776
4820	2291.6518946893584
4830	2297.416150363898
4840	2303.147509606619
4850	2308.8456928735573
4860	2314.5104190816514
4870	2320.141405657241
4880	2325.7383685845593
4890	2331.3010224542263
4900	2336.829080511743
4910	2342.3222546927127
4920	2347.780255556001
4930	2353.202792241356
4940	2358.58957252168
4950	2363.9403028625684
4960	2369.254688481839
4970	2374.5324334090665
4980	2379.773240545117
4990	2384.976811721679
5000	2390.1428477608
5010	2395.2710485348202
5020	2400.361113023316
5030	2405.4127392492624
5040	2410.425624245628
5050	2415.39946413072
5060	2420.3339541893915
5070	2425.228788954247
5080	2430.0836622868496
5090	2434.898267458927
5100	2439.6722972335783
5110	2444.40544394648
5120	2449.097399583706
5130	2453.747855775573
5140	2458.356503746913
5150	2462.923034392305
5160	2467.447138366654
5170	2471.928506175448
5180	2476.3668282650106
5190	2480.761795112754
5200	2485.1130973174354
5210	2489.4204256894077
5220	2493.6834713408775
5230	2497.901925748852
5240	2502.075480693709
5250	2506.2038284128475
5260	2510.2866617308177
5270	2514.3236741342357
5280	2518.314559846609
5290	2522.259013903157
5300	2526.1567322256346
5310	2530.0074116971537
5320	2533.810750254808
5330	2537.5664470370098
5340	2541.274202442924
5350	2544.933718216808
5360	2548.544697549173
5370	2552.1068451779443
5380	2555.619867489622
5390	2559.0834726204403
5400	2562.4973705574876
5410	2565.8612731926282
5420	2569.1748943692096
5430	2572.437950137765
5440	2575.650158861551
5450	2578.8112412893975
5460	2581.9209206285504
5470	2584.978922617523
5480	2587.984975598938
5490	2590.9388105923263
5500	2593.8401613802894
5510	2596.688764725835
5520	2599.4843605667106
5530	2602.2266920936
5540	2604.9155058202396
5550	2607.5505516535345
5560	2610.131582963677
5570	2612.6583566542613
5580	2615.1306332314534
5590	2617.5481768599957
5600	2619.910755625579
5610	2622.2181417888937
5620	2624.470111838648
5630	2626.6664465324056
5640	2628.8069309374237
5650	2630.89135447149
5660	2632.9195109437633
5670	2634.8911985950717
5680	2636.8062201949137
5690	2638.6643834011693
5700	2640.465500948852
5710	2642.209390672406
5720	2643.895875523316
5730	2645.5247835877176
5740	2647.0959481040063
5750	2648.6092074804496
5760	2650.0644053131637
5770	2651.4613905108904
5780	2652.800017683788
5790	2654.0801472731964
5800	2655.3016455434413
5810	2656.4643845717437
5820	2657.568242238124
5830	2658.61310221531
5840	2659.5988539586406
5850	2660.525392702079
5860	2661.392619635789
5870	2662.2004422569057
5880	2662.948774416118
5890	2663.637536285305
5900	2664.266654324923
5910	2664.8360612513925
5920	2665.3456960044873
5930	2665.79550371472
5940	2666.18543568798
5950	2666.5154496164896
5960	2666.785509811901
5970	2666.9955871825696
5980	2667.145659185928
5990	2667.2357097809277
6000	2667.265729380477
6010	2667.2357148038795
6020	2667.145669229276
6030	2666.995602227101
6040	2666.7855300587157
6050	2666.5154754358114
6060	2666.185467437706
6070	2665.795541550666
6080	2665.345739707261
6090	2664.836110325724
6100	2664.2667083094425
6110	2663.6375948043265
6120	2662.948837277348
6130	2662.200509551482
6140	2661.392691719239
6150	2660.525470055641
6160	2659.5989369311965
6170	2658.6131907430863
6180	2657.568336022064
6190	2656.464483319273
6200	2655.301749057982
6210	2654.080255505442
6220	2652.8001307466225
6230	2651.461508657951
6240	2650.0645288785386
6250	2648.60933670347
6260	2647.096082909247
6270	2645.524923684007
6280	2643.8960205722747
6290	2642.209540419257
6300	2640.465655315136
6310	2638.6645425400748
6320	2636.806384500205
6330	2634.891368530958
6340	2632.919686749866
6350	2630.8915360040346
6360	2628.80711782119
6370	2626.6666383607267
6380	2624.4703083647087
6390	2622.218343074272
6400	2619.910961988963
6410	2617.548388706479
6420	2615.130850866056
6430	2612.6585800960343
6440	2610.1318119614207
6450	2607.5507859114414
6460	2604.9157451996953
6470	2602.226936640628
6480	2599.4846104229064
6490	2596.68902004849
6500	2593.840422278955
6510	2590.939077081819
6520	2587.9852475768766
6530	2584.9792000134794
6540	2581.921203601684
6550	2578.811530097795
6560	2575.650453723688
6570	2572.4382511453578
6580	2569.1752014514764
6590	2565.8615861319436
6600	2562.497689056441
6610	2559.083796451488
6620	2555.620196739282
6630	2552.107180125549
6640	2548.5450384753167
6650	2544.934065277565
6660	2541.2745556076907
6670	2537.5668060899743
6680	2533.8111148600447
6690	2530.0077815273467
6700	2526.1571071306066
6710	2522.259393934835
6720	2518.3149451386575
6730	2514.324064802648
6740	2510.287057810958
6750	2506.2042298326814
6760	2502.075887283225
6770	2497.902337285672
6780	2493.683887632148
6790	2489.4208467166814
6800	2485.1135232901916
6810	2480.7622263178
6820	2476.367264941368
6830	2471.928948434542
6840	2467.447586157794
6850	2462.923487513467
6860	2458.356961900815
6870	2453.748318670765
6880	2449.0978670315403
6890	2444.4059158751916
6900	2439.672773731115
6910	2434.898748723561
6920	2430.0841485238852
6930	2425.2292803027967
6940	2420.3344506826043
6950	2415.399965689468
6960	2410.426130703305
6970	2405.41325036106
6980	2400.3616284881796
6990	2395.271568079965
7000	2390.1433712550743
7010	2384.9773392077427
7020	2379.7737721600033
7030	2374.532969313907
7040	2369.2552288037427
7050	2363.940847644012
7060	2358.590121672956
7070	2353.2033455582523
7080	2347.7808127709272
7090	2342.322815540624
7100	2336.8296448108354
7110	2331.3015901941303
7120	2325.7389399273866
7130	2320.141980827008
7140	2314.5109982453764
7150	2308.8462760782786
7160	2303.1480967877746
7170	2297.416741368786
7180	2291.6524893095975
7190	2285.8556185523603
7200	2280.0264054535955
7210	2274.1651247446966
7220	2268.272049492539
7230	2262.3474510826236
7240	2256.3915992746447
7250	2250.4047622095095
7260	2244.387206377505
7270	2238.3391965855153
7280	2232.260995924231
7290	2226.1528657353633
7300	2220.0150655788593
7310	2213.8478532024587
7320	2207.6514845651923
7330	2201.426213902157
7340	2195.1722937148334
7350	2188.889974745596
7360	2182.579505952209
7370	2176.241134482318
7380	2169.8751056479487
7390	2163.481662899996
7400	2157.0610477909986
7410	2150.613499995569
7420	2144.1392574487236
7430	2137.638556345836
7440	2131.1116311143505
7450	2124.558714385495
7460	2117.9800369659956
7470	2111.3758278097907
7480	2104.746313989745
7490	2098.091720669362
7500	2091.412271078724
7510	2084.7081865891746
7520	2077.9796868354615
7530	2071.226989708732
7540	2064.450311339513
7550	2057.649866081172
7560	2050.825866493381
7570	2043.9785233255802
7580	2037.1080455004403
7590	2030.2146400973256
7600	2023.2985123358171
7610	2016.3598655877656
7620	2009.3989014897525
7630	2002.4158199846765
7640	1995.4108193117993
7650	1988.3840959965582
7660	1981.3358448403794
7670	1974.2662589104928
7680	1967.175529529745
7690	1960.0638462664133
7700	1952.931396924019
7710	1945.778367537956
7720	1938.6049424523978
7730	1931.4113043896696
7740	1924.197634446496
7750	1916.964112090508
7760	1909.7109151568288
7770	1902.4382198446567
7780	1895.1462007138514
7790	1887.8350306815175
7800	1880.5048810185904
7810	1873.155921346849
7820	1865.7883196689363
7830	1858.4022424466214
7840	1850.9978546133345
7850	1843.575319574499
7860	1836.1347992087549
7870	1828.6764538691857
7880	1821.200442384542
7890	1813.7069220604662
7900	1806.1960486807177
7910	1798.667976508397
7920	1791.1228582952922
7930	1783.5608453406123
7940	1775.982087521165
7950	1768.386733293852
7960	1760.7749297004043
7970	1753.1468223721179
7980	1745.502555534591
7990	1737.842272012459
8000	1730.1661132341314
8010	1722.4742192365272
8020	1714.766728670676
8030	1707.0437788315608
8040	1699.3055056990395
8050	1691.552043944686
8060	1683.7835269383445
8070	1676.0000867549732
8080	1668.2018541814853
8090	1660.3889587235922
8100	1652.5615286126454
8110	1644.7196908124802
8120	1636.86357102627
8130	1628.9932937146714
8140	1621.1089821343282
8150	1613.2107583369936
8160	1605.298743176375
8170	1597.3730563187585
8180	1589.4338162536349
8190	1581.481140304324
8200	1573.5151446385996
8210	1565.535944279315
8220	1557.543653115026
8230	1549.5383839106191
8240	1541.5202483208232
8250	1533.4893569347144
8260	1525.445819255341
8270	1517.3897436761024
8280	1509.321237497745
8290	1501.2404069463225
8300	1493.147357191157
8310	1485.0421923627994
8320	1476.9250155709904
8330	1468.7959289226221
8340	1460.655033539698
8350	1452.5024295772903
8360	1444.3382162269015
8370	1436.1624916772025
8380	1427.9753531292743
8390	1419.7768968145995
8400	1411.5672180078948
8410	1403.346411039943
8420	1395.1145693104263
8430	1386.8717853007586
8440	1378.6181505869185
8450	1370.353755852281
8460	1362.0786909004514
8470	1353.7930446670305
8480	1345.4969052098384
8490	1337.190359708073
8500	1328.8734944831112
8510	1320.5463950081376
8520	1312.2091459172552
8530	1303.8618310145991
8540	1295.5045332834472
8550	1287.137334895332
8560	1278.7603172191527
8570	1270.373560830287
8580	1261.9771455197033
8590	1253.5711503013276
8600	1245.1556534147671
8610	1236.7307323361492
8620	1228.296463787078
8630	1219.8529237423397
8640	1211.4001874376083
8650	1202.9383293771505
8660	1194.4674233415296
8670	1185.987542395313
8680	1177.498758894776
8690	1169.0011444956067
8700	1160.4947701605006
8710	1151.979706164421
8720	1143.4560221023592
8730	1134.9237868988178
8740	1126.3830688145008
8750	1117.8339354528757
8760	1109.2764537667367
8770	1100.7106900647675
8780	1092.136710018104
8790	1083.5545786668974
8800	1074.9643604268772
8810	1066.3661190959128
8820	1057.7599178610574
8830	1049.145819306749
8840	1040.5238854197105
8850	1031.8941775946391
8860	1023.2567566404617
8870	1014.6116827865898
8880	1005.9590156891745
8890	997.298814437362
8900	988.6311375595484
8910	979.956043029635
8920	971.2735882732835
8930	962.5838301741137
8940	953.8868250780226
8950	945.1826287978746
8960	936.4712966204705
8970	927.75288331202
8980	919.0274431235067
8990	910.2950297960529
9000	901.5556965662851
9010	892.8094961716993
9020	884.0564808560257
9030	875.2967023745945
9040	866.5302119997004
9050	857.7570605260964
9060	848.9772982763304
9070	840.1909751043069
9080	831.3981403998029
9090	822.5988430933747
9100	813.7931316612644
9110	804.9810541303061
9120	796.1626580828333
9130	787.3379906615853
9140	778.5070985746138
9150	769.6700281001898
9160	760.8268250917101
9170	751.9775349826042
9180	743.1222027912382
9190	734.2608731251486
9200	725.3935901830162
9210	716.5203977579582
9220	707.6413392419008
9230	698.7564576299685
9240	689.8657955248754
9250	680.9693951413149
9260	672.0672983103507
9270	663.1595464838072
9280	654.2461807386595
9290	645.3272417814245
9300	636.4027699525504
9310	627.4728052308084
9320	618.5373872377504
9330	609.5965552416116
9340	600.6503481565229
9350	591.6988045443338
9360	582.7419626187357
9370	573.7798602494197
9380	564.8125349662366
9390	555.8400239633548
9400	546.8623641034196
9410	537.8795919217114
9420	528.891743630305
9430	519.8988551222279
9440	510.90096197561974
9450	501.89809945789005
9460	492.8903025294376
9470	483.8776058428268
9480	474.8600437417084
9490	465.83765026413795
9500	456.8104591463432
9510	447.77850382649046
9520	438.74181744845134
9530	429.70043286556955
9540	420.6543826444274
9550	411.6036990686126
9560	402.54841414248506
9570	393.4885595949434
9580	384.4241668831916
9590	375.3552671964849
9600	366.2818914574381
9610	357.20407031871105
9620	348.12183416492906
9630	339.03521311600423
9640	329.9442370303793
9650	320.84893550827235
9660	311.74933789492104
9670	302.6454732838272
9680	293.537370520001
9690	284.4250582032058
9700	275.30856469120215
9710	266.1879181029924
9720	257.063146322065
9730	247.9342769994264
9740	238.80133755273772
9750	229.66435516443917
9760	220.52335678437782
9770	211.37836913261975
9780	202.22941870224912
9790	193.07653176216738
9800	183.91973435989252
9810	174.75905232435818
9820	165.59451126871295
9830	156.42613659311948
9840	147.25395348755373
9850	138.07798693460416
9860	128.89826171227082
9870	119.71480239021275
9880	110.52763332012807
9890	101.33677866399394
9900	92.14226239584798
9910	82.94410829570813
9920	73.74233994349221
9930	64.53698071293766
9940	55.32805377535976
9950	46.11558212807423
9960	36.89958857530587
9970	27.680095726699857
9980	18.457126004487492
9990	9.230701650652
10000	0.0008447340942976882

==> Data_Files/Const_Ext_Curv_alpha_1_mu_1p3_y1_2000_y2_10000_d_3.dat <==
2000	-1.4964495633049048e-9
2010	8.497304562483988
2020	16.991831147802305
2030	25.483558791071456
2040	33.97246644522448
2050	42.45853290142633
2060	50.941736812034435
2070	59.42205670555183
2080	67.89947096985279
2090	76.37395785069285
2100	84.84549547431828
2110	93.31406182230373
2120	101.7796347375245
2130	110.24219192208194
2140	118.7017109371738
2150	127.15816919263143
2160	135.6115439450581
2170	144.06181231960738
2180	152.50895130587793
2190	160.95293775079
2200	169.39374835146202
2210	177.83135964808721
2220	186.26574801681014
2230	194.69688966525632
2240	203.12476065634132
2250	211.54933690278116
2260	219.97059415121768
2270	228.38850798305683
2280	236.80305381560314
2290	245.21420690319408
2300	253.6219423383347
2310	262.02623505282287
2320	270.42705981319375
2330	278.8243912078268
2340	287.21820365295724
2350	295.60847139230646
2360	303.99516849467966
2370	312.3782688515638
2380	320.7577461747254
2390	329.13357399380874
2400	337.5057256536648
2410	345.87417431014956
2420	354.23889293497655
2430	362.59985431726375
2440	370.95703105964117
2450	379.3103955742506
2460	387.6599200787458
2470	396.0055765922922
2480	404.34733693156704
2490	412.6851727076989
2500	421.0190553308789
2510	429.3489560137957
2520	437.6748457680883
2530	445.996695400232
2540	454.31447550742377
2550	462.6281564734681
2560	470.9377084646624
2570	479.2431014256935
2580	487.54430507848394
2590	495.84128892900947
2600	504.1340222670371
2610	512.4224741616337
2620	520.7066134566044
2630	528.9864087659307
2640	537.261828469209
2650	545.5328407070881
2660	553.7994133704323
2670	562.0615140871924
2680	570.3191102541598
2690	578.5721690407446
2700	586.8206573839831
2710	595.0645419835445
2720	603.3037892967383
2730	611.5383655335214
2740	619.7682366515049
2750	627.9933683509614
2760	636.2137260698321
2770	644.4292749787335
2780	652.6399799759653
2790	660.8458056825166
2800	669.0467164370735
2810	677.2426762910262
2820	685.4336490035517
2830	693.6195980565649
2840	701.8004866831102
2850	709.9762778326706
2860	718.1469341628758
2870	726.3124180370389
2880	734.4726915216926
2890	742.627716384126
2900	750.7774540899204
2910	758.9218658004866
2920	767.0609123706005
2930	775.1945543459403
2940	783.3227519606227
2950	791.4454651347388
2960	799.5626534718913
2970	807.6742762567308
2980	815.7802924524917
2990	823.8806606984605
3000	831.97533930345
3010	840.0642862366952
3020	848.1474591260021
3030	856.2248152547202
3040	864.2963115584823
3050	872.3619046219438
3060	880.4215506755216
3070	888.475205592134
3080	896.5228248839392
3090	904.5643636990752
3100	912.5997768183994
3110	920.629018652227
3120	928.652043237071
3130	936.6688042323813
3140	944.6792549172839
3150	952.6833481873205
3160	960.6810365498776
3170	968.6722721002918
3180	976.6570065254106
3190	984.6351911187958
3200	992.6067767756176
3210	1000.5717139868876
3220	1008.5299528336922
3230	1016.481442981426
3240	1024.426133674026
3250	1032.3639737282044
3260	1040.2949115276829
3270	1048.2188950174252
3280	1056.1358716978712
3290	1064.045788619171
3300	1071.9485923754169
3310	1079.8442290988787
3320	1087.7326444542362
3330	1095.6137836333007
3340	1103.4875913574451
3350	1111.3540118817987
3360	1119.2129889899884
3370	1127.0644659878617
3380	1134.9083856972127
3390	1142.7446904495082
3400	1150.5733220796146
3410	1158.394221919525
3420	1166.2073307920857
3430	1174.0125890047218
3440	1181.809936343165
3450	1189.5993120651794
3460	1197.3806548942894
3470	1205.1539030135043
3480	1212.9189940590468
3490	1220.675865114078
3500	1228.4244527020721
3510	1236.1646927843713
3520	1243.896520765017
3530	1251.6198714857683
3540	1259.3346792187829
3550	1267.040877659295
3560	1274.7383999182964
3570	1282.427178515215
3580	1290.1071453705938
3590	1297.7782317987715
3600	1305.4403685005607
3610	1313.0934855559285
3620	1320.7375124166747
3630	1328.3723778991127
3640	1335.998010176747
3650	1343.6143367729544
3660	1351.2212845536603
3670	1358.818779719389
3680	1366.4067478043007
3690	1373.9851136800999
3700	1381.5538015489274
3710	1389.1127349348246
3720	1396.6618366751945
3730	1404.2010289122647
3740	1411.7302330845498
3750	1419.249369918314
3760	1426.7583594190332
3770	1434.2571208628583
3780	1441.7455727880758
3790	1449.2236329865727
3800	1456.691218495297
3810	1464.1482455877217
3820	1471.594629765305
3830	1479.0302857489023
3840	1486.4551274684811
3850	1493.8690680644916
3860	1501.2720198919142
3870	1508.6638945113384
3880	1516.0446026790923
3890	1523.414054337371
3900	1530.7721586043665
3910	1538.1188237643967
3920	1545.4539572580345
3930	1552.7774656722381
3940	1560.0892547304788
3950	1567.3892292828716
3960	1574.677293296303
3970	1581.9533498445624
3980	1589.2173010984686
3990	1596.4690483160018
4000	1603.7084918324315
4010	1610.9355310505357
4020	1618.1500644390167
4030	1625.351989537489
4040	1632.5412029426454
4050	1639.7176002971728
4060	1646.8810762794456
4070	1654.0315245932159
4080	1661.1688379573063
4090	1668.2929080953008
4100	1675.403625725237
4110	1682.500880549297
4120	1689.5845612435005
4130	1696.6545554473946
4140	1703.7107497537468
4150	1710.7530296982366
4160	1717.781279749146
4170	1724.7953832970534
4180	1731.7952226445227
4190	1738.7806789959388
4200	1745.7516324578519
4210	1752.7079620383552
4220	1759.6495456230766
4230	1766.5762599634156
4240	1773.4879806663193
4250	1780.3845821840569
4260	1787.2659378039953
4270	1794.1319196383752
4280	1800.9823986140862
4290	1807.8172444624415
4300	1814.636325708954
4310	1821.4395096631122
4320	1828.226662408154
4330	1834.997648790844
4340	1841.7523324112476
4350	1848.4905756125067
4360	1855.2122394706157
4370	1861.9171837839792
4380	1868.6052670497095
4390	1875.2763464539237
4400	1881.9302778891947
4410	1888.5669159438805
4420	1895.186113888739
4430	1901.7877236635456
4440	1908.3715958637072
4450	1914.9375797268788
4460	1921.4855231195797
4470	1928.0152725238092
4480	1934.526673023662
4490	1941.0195682919434
4500	1947.4938005767874
4510	1953.9492106916523
4520	1960.3856380624552
4530	1966.802920705764
4540	1973.2008951645473
4550	1979.5793965012901
4560	1985.9382582932546
4570	1992.2773126277366
4580	1998.5963900973252
4590	2004.8953197951603
4600	2011.1739293101919
4610	2017.4320447224377
4620	2023.6694905982422
4630	2029.886089985535
4640	2036.0816644090887
4650	2042.2560338628564
4660	2048.4090167743416
4670	2054.5404299854745
4680	2060.6500887530474
4690	2066.737806744332
4700	2072.8033960326397
4710	2078.846667092887
4720	2084.8674287971553
4730	2090.865488410253
4740	2096.8406515852776
4750	2102.7927223591773
4760	2108.721503148614
4770	2114.6267947596357
4780	2120.5083963671327
4790	2126.3661054711097
4800	2132.1997178963984
4810	2138.0090277958607
4820	2143.793827653584
4830	2149.553908288084
4840	2155.2890588555038
4850	2160.999066852811
4860	2166.6837181210017
4870	2172.3427968482947
4880	2177.9760855854493
4890	2183.5833652719657
4900	2189.164415121836
4910	2194.719012600727
4920	2200.2469334451284
4930	2205.7479516815447
4940	2211.221839645693
4950	2216.6683680016918
4960	2222.087305761258
4970	2227.4784203029008
4980	2232.8414773911118
4990	2238.176241195087
5000	2243.482474271287
5010	2248.7599374772817
5020	2254.0083899618476
5030	2259.2275891875374
5040	2264.4172909534927
5050	2269.5772494182506
5060	2274.7072171225573
5070	2279.8069450121766
5080	2284.8761824607
5090	2289.91467729236
5100	2294.922175804836
5110	2299.898422804874
5120	2304.843161609487
5130	2309.756133922501
5140	2314.6370798440275
5150	2319.485737912686
5160	2324.301845147816
5170	2329.0851370916926
5180	2333.835347851744
5190	2338.552210142766
5200	2343.235455329138
5210	2347.884813467039
5220	2352.5000133470494
5230	2357.0807825044394
5240	2361.626847106785
5250	2366.1379319383873
5260	2370.6137604555483
5270	2375.054054843251
5280	2379.45853607184
5290	2383.8269239537003
5300	2388.158937199934
5310	2392.454293477044
5320	2396.712709463609
5330	2400.9339009069704
5340	2405.1175826746753
5350	2409.2634686966157
5360	2413.371271889779
5370	2417.4407042169973
5380	2421.471476760745
5390	2425.4632997969416
5400	2429.4158828687505
5410	2433.3289348603807
5420	2437.202164070885
5430	2441.0352782879627
5440	2444.8279848617594
5450	2448.579990776734
5460	2452.2910026522222
5470	2455.9607266598555
5480	2459.5888685721193
5490	2463.1751338504655
5500	2466.7192277336308
5510	2470.2208553259484
5520	2473.6797216856667
5530	2477.095531913263
5540	2480.467991239759
5550	2483.7968051150365
5560	2487.0816792957244
5570	2490.3223198268347
5580	2493.518432965423
5590	2496.6697254344704
5600	2499.775904516292
5610	2502.8366781135264
5620	2505.8517548101254
5630	2508.820843932346
5640	2511.7436556097396
5650	2514.619900836141
5660	2517.4492915660217
5670	2520.2315409171474
5680	2522.966363166415
5690	2525.653473811668
5700	2528.2925896767288
5710	2530.883429016429
5720	2533.425711621642
5730	2535.919158924314
5740	2538.363494102495
5750	2540.7584421667066
5760	2543.1037299171467
5770	2545.399086146562
5780	2547.6442418199927
5790	2549.838930147598
5800	2551.9828866564103
5810	2554.0758492620885
5820	2556.117558340674
5830	2558.1077568003434
5840	2560.046190152929
5850	2561.9326066178924
5860	2563.7667573557615
5870	2565.548396614564
5880	2567.2772818024278
5890	2568.953173558451
5900	2570.5758358235694
5910	2572.1450359114237
5920	2573.660544579231
5930	2575.1221360991776
5940	2576.529588401188
5950	2577.882683293451
5960	2579.181206512411
5970	2580.424947804148
5980	2581.613701015162
5990	2582.74726418316
6000	2583.8254396278408
6010	2584.8480340320193
6020	2585.8148584634373
6030	2586.7257286207027
6040	2587.580464994873
6050	2588.3788929039556
6060	2589.1208425254576
6070	2589.806148928944
6080	2590.4346521085854
6090	2591.006197031358
6100	2591.5206338598155
6110	2591.9778181773304
6120	2592.3776110242256
6130	2592.7198789141185
6140	2593.004493850267
6150	2593.231333341919
6160	2593.4002804215393
6170	2593.511223738809
6180	2593.5640578185885
6190	2593.55868315076
6200	2593.495006196588
6210	2593.372939393974
6220	2593.1924011627116
6230	2592.9533159097437
6240	2592.655614038917
6250	2592.2992320767685
6260	2591.884112879132
6270	2591.4102056500474
6280	2590.877465920983
6290	2590.2858555300068
6300	2589.635342600956
6310	2588.9259015227312
6320	2588.1575129755242
6330	2587.330164112093
6340	2586.4438486120816
6350	2585.4985666511584
6360	2584.4943248696272
6370	2583.43113634104
6380	2582.30902054081
6390	2581.1280033182957
6400	2579.8881169507663
6410	2578.5894002277273
6420	2577.2318984166077
6430	2575.815663219754
6440	2574.3407527318877
6450	2572.80723139757
6460	2571.2151699686565
6470	2569.5646454797356
6480	2567.8557412879586
6490	2566.0885470190965
6500	2564.2631585076256
6510	2562.3796777491075
6520	2560.4382128525685
6530	2558.4388779928804
6540	2556.3817933639452
6550	2554.2670851579664
6560	2552.0948854875414
6570	2549.8653322676178
6580	2547.578569161837
6590	2545.2347455332474
6600	2542.83401639502
6610	2540.3765423611635
6620	2537.862489600655
6630	2535.2920297613246
6640	2532.6653397684204
6650	2529.9826017277155
6660	2527.24400287659
6670	2524.4497355353287
6680	2521.599997058418
6690	2518.6949897858754
6700	2515.7349209857207
6710	2512.720002648153
6720	2509.6504512713
6730	2506.5264877997715
6740	2503.348337577191
6750	2500.1162302987254
6760	2496.8303999636155
6770	2493.491084827112
6780	2490.098527276728
6790	2486.6529735278336
6800	2483.154673485331
6810	2479.6038806955075
6820	2476.0008522992116
6830	2472.3458489850273
6840	2468.6391349424493
6850	2464.880977800939
6860	2461.071648390343
6870	2457.211420468152
6880	2453.300570646958
6890	2449.339378347087
6900	2445.3281257492304
6910	2441.26709774708
6920	2437.15658190131
6930	2432.996868417427
6940	2428.788249811079
6950	2424.5310205618475
6960	2420.225477077473
6970	2415.871917678067
6980	2411.470642580324
6990	2407.021953881734
7000	2402.5261555447937
7010	2397.983553377325
7020	2393.3944548183968
7030	2388.7591685124207
7040	2384.07800422647
7050	2379.3512728166697
7060	2374.5792861912814
7070	2369.7623572737953
7080	2364.9007999660134
7090	2359.9949291111384
7100	2355.0450604523603
7110	2350.0515104491124
7120	2345.0145959786737
7130	2339.9346342616645
7140	2334.81194282456
7150	2329.6468394615185
7160	2324.439642196211
7170	2319.1906692436505
7180	2313.9002389720217
7190	2308.568669854755
7200	2303.1962802730263
7210	2297.7833883355456
7220	2292.3303118495833
7230	2286.837368276224
7240	2281.30487468488
7250	2275.733147707805
7260	2270.122503494605
7270	2264.473257666753
7280	2258.7857252608887
7290	2253.060220579732
7300	2247.2970571206
7310	2241.496547550974
7320	2235.6590036603466
7330	2229.784736311889
7340	2223.8740553941147
7350	2217.9272697725423
7360	2211.9446872413623
7370	2205.926614465291
7380	2199.8733568940747
7390	2193.7852187633484
7400	2187.6625030674854
7410	2181.5055115119253
7420	2175.314544465489
7430	2169.08990091269
7440	2162.8318784060516
7450	2156.5407730184165
7460	2150.216879291553
7470	2143.860490218851
7480	2137.4718972803257
7490	2131.051390411881
7500	2124.599257961622
7510	2118.115786646173
7520	2111.601261506997
7530	2105.055965866709
7540	2098.480181285389
7550	2091.874187523608
7560	2085.2382625816163
7570	2078.5726827407066
7580	2071.8777225324834
7590	2065.1536547015703
7600	2058.400750168321
7610	2051.619277991523
7620	2044.809505331112
7630	2037.971697410904
7640	2031.1061175012376
7650	2024.2130269944887
7660	2017.2926854384477
7670	2010.345350509304
7680	2003.371277982038
7690	1996.3707217008132
7700	1989.3439335493688
7710	1982.2911634214113
7720	1975.2126591912606
7730	1968.1086667175114
7740	1960.9794299338982
7750	1953.8251908708257
7760	1946.6461896344038
7770	1939.4426643848192
7780	1932.2148513147074
7790	1924.9629846275254
7800	1917.687296515922
7810	1910.3880171376425
7820	1903.0653745663299
7830	1895.7195949228708
7840	1888.3509024883476
7850	1880.9595196819123
7860	1873.5456670334454
7870	1866.1095631562125
7880	1858.6514247195212
7890	1851.171466421379
7900	1843.6699009611502
7910	1836.146939012213
7920	1828.6027891976871
7930	1821.0376581754163
7940	1813.4517507999365
7950	1805.8452701161762
7960	1798.2184173444748
7970	1790.5713918672468
7980	1782.9043912156458
7990	1775.2176110562282
8000	1767.5112451776174
8010	1759.7854854771685
8020	1752.0405219476315
8030	1744.276542665857
8040	1736.4937338535892
8050	1728.692280000596
8060	1720.8723638740735
8070	1713.034166511557
8080	1705.1778672144128
8090	1697.3036435413314
8100	1689.411671301822
8110	1681.502124549704
8120	1673.5751755765998
8130	1665.6309949054296
8140	1657.669751286368
8150	1649.6916117607493
8160	1641.696741755267
8170	1633.6853050819975
8180	1625.6574639379764
8190	1617.6133789055689
8200	1609.5532089528367
8210	1601.4771114339064
8220	1593.3852420893386
8230	1585.2777550464946
8240	1577.1548028199059
8250	1569.0165363137219
8260	1560.863104874023
8270	1552.694656355123
8280	1544.5113371215057
8290	1536.313292052206
8300	1528.1006645457248
8310	1519.8735965249414
8320	1511.6322284420257
8330	1503.3766992833537
8340	1495.107146574418
8350	1486.8237063847437
8360	1478.5265133344924
8370	1470.2157006362909
8380	1461.891400140787
8390	1453.5537423403293
8400	1445.2028563763674
8410	1436.8388700471974
8420	1428.4619098157045
8430	1420.0721008171085
8440	1411.669566866708
8450	1403.2544304676237
8460	1394.8268128185437
8470	1386.3868338227564
8480	1377.9346121204953
8490	1369.4702651196642
8500	1360.993909001231
8510	1352.5056587282786
8520	1344.0056280552585
8530	1335.4939295372478
8540	1326.9706745392025
8550	1318.4359732452133
8560	1309.8899346677608
8570	1301.3326666569699
8580	1292.7642759108037
8590	1284.1848679997229
8600	1275.5945473870677
8610	1266.9934174355308
8620	1258.3815804169185
8630	1249.7591375220286
8640	1241.1261888705287
8650	1232.482833520834
8660	1223.8291694799848
8670	1215.1652937135264
8680	1206.491302155385
8690	1197.8072897183674
8700	1189.1133503125277
8710	1180.4095768585373
8720	1171.6960612948512
8730	1162.9728945875308
8740	1154.2401667401286
8750	1145.4979668035746
8760	1136.7463828860605
8770	1127.9855021629269
8780	1119.2154108865464
8790	1110.436194396211
8800	1101.6479371283742
8810	1092.8507226301372
8820	1084.044633567973
8830	1075.229751735142
8840	1066.4061580611688
8850	1057.5739326213522
8860	1048.7331546462742
8870	1039.8839025313084
8880	1031.0262538461288
8890	1022.1602853442201
8900	1013.286072972385
8910	1004.4036918799254
8920	995.5132164251987
8930	986.6147201858213
8940	977.7082759685688
8950	968.7939558173945
8960	959.8718310214255
8970	950.9419721229616
8980	942.004448925471
8990	933.0593305015886
9000	924.1066852011128
9010	915.1465806590024
9020	906.1790838033747
9030	897.2042608635019
9040	888.2221773793347
9050	879.2328982199393
9060	870.2364875802316
9070	861.2330089810471
9080	852.2225252777606
9090	843.2050986689798
9100	834.1807907052373
9110	825.1496622976842
9120	816.1117737267826
9130	807.0671846509983
9140	798.0159541154942
9150	788.9581405608227
9160	779.8938018316189
9170	770.8229951847491
9180	761.7457772895102
9190	752.6622042260494
9200	743.5723314922207
9210	734.4762140111707
9220	725.3739061389201
9230	716.2654616719435
9240	707.1509338547497
9250	698.0303753874631
9260	688.9038384334034
9270	679.7713746266666
9280	670.6330350797056
9290	661.4888703909102
9300	652.3389306516115
9310	643.183265445545
9320	634.0219238474401
9330	624.8549544291221
9340	615.6824052661104
9350	606.5043239442125
9360	597.3207575661178
9370	588.1317527579915
9380	578.9373556760693
9390	569.7376120132502
9400	560.5325670056915
9410	551.3222654394018
9420	542.1067516568357
9430	532.8860695631108
9440	523.6602626259593
9450	514.4293738728563
9460	505.1934458957429
9470	495.95252085695853
9480	486.7066404951744
9490	477.4558461313261
9500	468.20017867454675
9510	458.93967862809995
9520	449.67438609531285
9530	440.4043407855089
9540	431.1295820199409
9550	421.8501487377242
9560	412.5660795008288
9570	403.2774124905734
9580	393.9841855069531
9590	384.6864359740629
9600	375.3842009450715
9610	366.07751710719185
9620	356.76642078665066
9630	347.45094795365844
9640	338.1311342273797
9650	328.80701488090256
9660	319.47862484620913
9670	310.1459987191451
9680	300.80917076438993
9690	291.46817491983467
9700	282.12304479487807
9710	272.77381366911703
9720	263.4205144964292
9730	254.06317990931979
9740	244.70184222326787
9750	235.33653344107245
9760	225.96728525719843
9770	216.59412906212287
9780	207.21709594668107
9790	197.83621670641259
9800	188.45152184590734
9810	179.06304158315183
9820	169.6708058504833
9830	160.27484428336788
9840	150.87518623634213
9850	141.47186079101147
9860	132.06489675698407
9870	122.65432267279664
9880	113.24016680684055
9890	103.82245715828782
9900	94.40122145801715
9910	84.97648716993602
9920	75.5482815039842
9930	66.11663142146668
9940	56.681563626262374
9950	47.243104568383735
9960	37.80128044831752
9970	28.356117221365576
9980	18.907640601985655
9990	9.455876068132163
10000	0.0008488655969832356

==> Data_Files/Const_Ext_Curv_alpha_1_mu_1p3_y1_2000_y2_10000_d_4.dat <==
2000	5.5350919297687904e-8
2010	7.583528543371086
2020	15.165502656864351
2030	22.745905566976443
2040	30.324720370532507
2050	37.90193001767566
2060	45.47751733370244
2070	53.05146502872246
2080	60.62375569401093
2090	68.1943717810605
2100	75.76329564260837
2110	83.33050950158484
2120	90.89599545596867
2130	98.45973548055899
2140	106.02171142399241
2150	113.5819050086424
2160	121.14029781957339
2170	128.6968713188802
2180	136.2516068494038
2190	143.80448563060716
2200	151.355488754414
2210	158.90459718104813
2220	166.45179173487224
2230	173.99705310022713
2240	181.54036181881787
2250	189.08169830477914
2260	196.62104284249145
2270	204.15837557636328
2280	211.69367651090403
2290	219.22692551100218
2300	226.7581023022033
2310	234.28718647098825
2320	241.81415746505127
2330	249.3389945932196
2340	256.86167701857715
2350	264.38218375673006
2360	271.9004936796319
2370	279.41658551402986
2380	286.9304378396906
2390	294.44202908762634
2400	301.9513375383201
2410	309.458341319952
2420	316.96301840655497
2430	324.4653466150385
2440	331.9653036085012
2450	339.4628668994194
2460	346.95801384708045
2470	354.45072165473414
2480	361.9409673667441
2490	369.4287278657395
2500	376.91397986976676
2510	384.39669992944613
2520	391.87686442687095
2530	399.3544495811106
2540	406.82943144957346
2550	414.3017859252483
2560	421.7714887338085
2570	429.23851543071623
2580	436.70284139832654
2590	444.16444184299144
2600	451.62329179216334
2610	459.07936609220604
2620	466.53263941277334
2630	473.9830862500884
2640	481.43068092416246
2650	488.8753975755557
2660	496.31721016213766
2670	503.75609245584786
2680	511.1920180394569
2690	518.6249603033258
2700	526.054892437703
2710	533.4817874270403
2720	540.9056180714767
2730	548.3263569881246
2740	555.7439766075433
2750	563.15844917021
2760	570.5697467229924
2770	577.9778411156204
2780	585.3827039971591
2790	592.7843068124795
2800	600.1826207987314
2810	607.5776169818153
2820	614.9692661728546
2830	622.3575389646676
2840	629.7424057282391
2850	637.1238366091932
2860	644.5018015303098
2870	651.876270220193
2880	659.2472121941466
2890	666.6145967409608
2900	673.978392921516
2910	681.3385695674062
2920	688.6950952795607
2930	696.0479384268673
2940	703.3970671447937
2950	710.7424493340113
2960	718.0840526590163
2970	725.4218445467532
2980	732.7557921852365
2990	740.0858625221739
3000	747.4120222635878
3010	754.7342378724387
3020	762.0524755666419
3030	769.3667013101272
3040	776.6768808084728
3050	783.982979509121
3060	791.2849625992698
3070	798.5827950037196
3080	805.8764413827213
3090	813.1658661298234
3100	820.4510333697194
3110	827.731906956096
3120	835.0084504694795
3130	842.280627215084
3140	849.5484002206584
3150	856.8117322343345
3160	864.0705857224737
3170	871.3249228675149
3180	878.5747055651849
3190	885.8198954095551
3200	893.0604536932666
3210	900.2963414180625
3220	907.5275192914946
3230	914.7539477230381
3240	921.9755868202054
3250	929.192396384661
3260	936.4043359083358
3270	943.6113645695414
3280	950.8134412290843
3290	958.0105244263809
3300	965.2025723755711
3310	972.3895429616333
3320	979.5713937364989
3330	986.7480819151657
3340	993.9195643718325
3350	1001.0857976384168
3360	1008.2467379084715
3370	1015.4023410355103
3380	1022.5525625287831
3390	1029.6973575490506
3400	1036.836680904357
3410	1043.9704870458063
3420	1051.0987300633346
3430	1058.2213636814859
3440	1065.3383412551846
3450	1072.4496157655115
3460	1079.5551398154767
3470	1086.6548656257946
3480	1093.7487450306576
3490	1100.8367294735103
3500	1107.9187700028212
3510	1114.9948172670936
3520	1122.064821514121
3530	1129.1287325941955
3540	1136.1864999560073
3550	1143.238072641595
3560	1150.2833992812969
3570	1157.3224280887043
3580	1164.3551068556126
3590	1171.3813829469723
3600	1178.401203295842
3610	1185.414514398339
3620	1192.4212623085918
3630	1199.4213926336924
3640	1206.4148505286466
3650	1213.4015806913264
3660	1220.3815273574226
3670	1227.354634294682
3680	1234.3208447998416
3690	1241.280101703782
3700	1248.232347367732
3710	1255.1775236772216
3720	1262.1155720360375
3730	1269.0464333601788
3740	1275.9700480718093
3750	1282.886356093215
3760	1289.7952968407567
3770	1296.696809218826
3780	1303.5908316137993
3790	1310.4773018879926
3800	1317.356157373616
3810	1324.22733486673
3820	1331.0907706211974
3830	1337.9464003409405
3840	1344.794159167399
3850	1351.6339816933576
3860	1358.4658019649755
3870	1365.289553474252
3880	1372.105169151443
3890	1378.9125813574815
3900	1385.7117218763942
3910	1392.5025219077206
3920	1399.2849120589312
3930	1406.058822337846
3940	1412.8241821450522
3950	1419.5809202663233
3960	1426.3289648650366
3970	1433.0682434745925
3980	1439.7986829908316
3990	1446.5202096644543
4000	1453.2327490934383
4010	1459.9362262157865
4020	1466.6305653101815
4030	1473.315690002401
4040	1479.9915232594863
4050	1486.6579873812236
4060	1493.3150039916222
4070	1499.9624940303904
4080	1506.6003777444153
4090	1513.2285746792381
4100	1519.847003670533
4110	1526.4555828355833
4120	1533.0542295647606
4130	1539.6428605130006
4140	1546.2213915912816
4150	1552.7897379581013
4160	1559.3478140109548
4170	1565.895533377812
4180	1572.432808908594
4190	1578.959552666599
4200	1585.4756759244574
4210	1591.9810891697002
4220	1598.4757020993052
4230	1604.959423609953
4240	1611.4321617882601
4250	1617.8938239010104
4260	1624.3443163853865
4270	1630.783544839204
4280	1637.211414011142
4290	1643.627827790976
4300	1650.032689199809
4310	1656.4259003803054
4320	1662.8073625869215
4330	1669.176976176139
4340	1675.5346405966964
4350	1681.8802543798208
4360	1688.2137151294612
4370	1694.5349195130552
4380	1700.8437632609935
4390	1707.1401411668744
4400	1713.4239470772663
4410	1719.6950738810178
4420	1725.9534134985868
4430	1732.198856871372
4440	1738.4312939510426
4450	1744.6506136888686
4460	1750.8567040250514
4470	1757.0494518780536
4480	1763.2287431339296
4490	1769.394462635656
4500	1775.5464941724617
4510	1781.6847204691583
4520	1787.8090231754697
4530	1793.919282855364
4540	1800.015378976382
4550	1806.097189900565
4560	1812.1645928926032
4570	1818.2174641083143
4580	1824.2556785739516
4590	1830.279110175431
4600	1836.2876316477434
4610	1842.2811145643684
4620	1848.2594293266875
4630	1854.2224451533975
4640	1860.1700300699238
4650	1866.102050897834
4660	1872.0183732442508
4670	1877.918861491266
4680	1883.8033787853528
4690	1889.6717870267807
4700	1895.5239468590273
4710	1901.3597176581925
4720	1907.178957522412
4730	1912.9815232598107
4740	1918.767270363932
4750	1924.536053019829
4760	1930.2877241078463
4770	1936.0221351905016
4780	1941.7391364990524
4790	1947.4385769200667
4800	1953.1203039819884
4810	1958.7841638417078
4820	1964.4300012711285
4830	1970.057659643736
4840	1975.6669809211664
4850	1981.2578056397733
4860	1986.8299728971976
4870	1992.3833203530091
4880	1997.9176842757856
4890	2003.4328994789853
4900	2008.9287992885172
4910	2014.4052155370437
4920	2019.8619785583014
4930	2025.298917181423
4940	2030.7158587252588
4950	2036.1126289926983
4960	2041.4890522649919
4970	2046.8449512960722
4980	2052.180147306876
4990	2057.494459979665
5000	2062.78770745233
5010	2068.059706303318
5020	2073.310271515469
5030	2078.539216469293
5040	2083.746352939403
5050	2088.9314910893677
5060	2094.094439466562
5070	2099.23500499702
5080	2104.352992980285
5090	2109.448207084263
5100	2114.520449340073
5110	2119.569520136899
5120	2124.5952182210326
5130	2129.597340702226
5140	2134.575683005081
5150	2139.53003885269
5160	2144.460200268748
5170	2149.3659575797096
5180	2154.2470994169425
5190	2159.103412718884
5200	2163.9346827331974
5210	2168.740693018927
5220	2173.5212254486532
5230	2178.276060213199
5240	2183.004975862134
5250	2187.7077492325006
5260	2192.3841553745283
5270	2197.0339675668038
5280	2201.6569573347692
5290	2206.252894469222
5300	2210.821547044814
5310	2215.362681438549
5320	2219.8760623482826
5330	2224.361452811223
5340	2228.818614222409
5350	2233.247306335535
5360	2237.647287181909
5370	2242.0183130346386
5380	2246.3601384287244
5390	2250.672516183236
5400	2254.9551974234887
5410	2259.2079316032195
5420	2263.4304665267646
5430	2267.6225483712333
5440	2271.783921708688
5450	2275.9143295283166
5460	2280.013513267837
5470	2284.08121283616
5480	2288.1171664837116
5490	2292.121110791894
5500	2296.092780715557
5510	2300.0319096255816
5520	2303.9382293514645
5530	2307.811470223903
5540	2311.6513611173796
5550	2315.457629492745
5560	2319.230001439805
5570	2322.96820172045
5580	2326.6719537845406
5590	2330.3409796519145
5600	2333.974999886115
5610	2337.573733650709
5620	2341.1368987676137
5630	2344.664211775413
5640	2348.155387987687
5650	2351.6101415513294
5660	2355.0281855048743
5670	2358.409231836818
5680	2361.752991543985
5690	2365.059174684202
5700	2368.327490301429
5710	2371.5576463484576
5720	2374.7493497517025
5730	2377.9023064888556
5740	2381.016221666534
5750	2384.0907995979323
5760	2387.125743880474
5770	2390.1207574734617
5780	2393.0755427757263
5790	2395.989801703282
5800	2398.863235762477
5810	2401.6955460225804
5820	2404.486433028085
5830	2407.235596863865
5840	2409.9427372502078
5850	2412.607553637868
5860	2415.22974530312
5870	2417.8090114428123
5880	2420.3450512694217
5890	2422.8375641061075
5900	2425.286249481765
5910	2427.690807217206
5920	2430.0509373169025
5930	2432.366340012809
5940	2434.6367160071018
5950	2436.8617665459205
5960	2439.041193484835
5970	2441.1746993543115
5980	2443.261987425182
5990	2445.3027617741063
6000	2447.2967273498225
6010	2449.243590125843
6020	2451.143057264266
6030	2452.9948370825205
6040	2454.7986391514714
6050	2456.5541744117404
6060	2458.2611552900275
6070	2459.9192958154363
6080	2461.5283117357917
6090	2463.0879206339655
6100	2464.5978420059223
6110	2466.05779725402
6120	2467.467509879498
6130	2468.8267056102904
6140	2470.1351124964485
6150	2471.3924610055606
6160	2472.5984841181717
6170	2473.7529174232063
6180	2474.8554992665104
6190	2475.9059709282146
6200	2476.90407652185
6210	2477.849563131203
6220	2478.7421810079395
6230	2479.58168376924
6240	2480.3678285877154
6250	2481.1003762016867
6260	2481.7790908624943
6270	2482.403740496905
6280	2482.974096863302
6290	2483.4899357062527
6300	2483.951036911005
6310	2484.3571845984284
6320	2484.708167117934
6330	2485.003777229303
6340	2485.2438122236254
6350	2485.428074023155
6360	2485.5563692811706
6370	2485.6285094718155
6380	2485.64431092676
6390	2485.6035950760293
6400	2485.5061885974956
6410	2485.3519234568694
6420	2485.140636946332
6430	2484.8721717226817
6440	2484.5463758167157
6450	2484.163102889174
6460	2483.722212557103
6470	2483.223570383517
6480	2482.6670478363453
6490	2482.052522247378
6500	2481.3798767649128
6510	2480.6490004981943
6520	2479.8597890769847
6530	2479.012144707165
6540	2478.1059760486464
6550	2477.1411980926596
6560	2476.117732042745
6570	2475.0355054898755
6580	2473.8944528509533
6590	2472.6945152606368
6600	2471.435640579361
6610	2470.1177834258397
6620	2468.7409052095763
6630	2467.304974192322
6640	2465.8099655667465
6650	2464.2558613942974
6660	2462.6426506384705
6670	2460.9703292223844
6680	2459.238900086354
6690	2457.448373234297
6700	2455.5987656840234
6710	2453.690101455746
6720	2451.7224115914178
6730	2449.6957341549346
6740	2447.610114232222
6750	2445.4656039300835
6760	2443.262262354771
6770	2441.0001556059797
6780	2438.679356764319
6790	2436.299945852987
6800	2433.8620097986527
6810	2431.3656423924435
6820	2428.810944262768
6830	2426.1980228534353
6840	2423.5269923652822
6850	2420.79797370174
6860	2418.011094415812
6870	2415.166488657052
6880	2412.2642971243163
6890	2409.304667007045
6900	2406.2877518770647
6910	2403.2137116200174
6920	2400.0827123763597
6930	2396.894926482364
6940	2393.650532411706
6950	2390.349714686141
6960	2386.9926637183194
6970	2383.579575721074
6980	2380.110652641961
6990	2376.5861020978937
7000	2373.0061373115623
7010	2369.3709770491914
7020	2365.6808454019197
7030	2361.9359716120703
7040	2358.1365899981893
7050	2354.282939883112
7060	2350.3752655220214
7070	2346.413816030516
7080	2342.398845310921
7090	2338.3306118812084
7100	2334.2093786410005
7110	2330.035412800365
7120	2325.8089857739783
7130	2321.530373069562
7140	2317.19985417632
7150	2312.81771245338
7160	2308.384235017788
7170	2303.8997125830356
7180	2299.364439298029
7190	2294.778712701845
7200	2290.1428335957935
7210	2285.45710590426
7220	2280.721836535547
7230	2275.937335242714
7240	2271.103914484425
7250	2266.2218892942833
7260	2261.291577198383
7270	2256.31329811777
7280	2251.28737423836
7290	2246.2141298792303
7300	2241.09389136091
7310	2235.9269868736696
7320	2230.713746345809
7330	2225.454501314731
7340	2220.149584837647
7350	2214.7993314144032
7360	2209.4040768688933
7370	2203.964158225235
7380	2198.479913583942
7390	2192.951681998096
7400	2187.3798033495195
7410	2181.7646182265034
7420	2176.1064678435814
7430	2170.405693994622
7440	2164.6626389494645
7450	2158.8776453392466
7460	2153.0510560417383
7470	2147.183214066666
7480	2141.2744624410443
7490	2135.325144098441
7500	2129.3356018265786
7510	2123.3061782322593
7520	2117.2372156492584
7530	2111.1290560415478
7540	2104.982040906557
7550	2098.7965111784415
7560	2092.5728071313442
7570	2086.31126828476
7580	2080.0122333556783
7590	2073.6760402392374
7600	2067.3030259356906
7610	2060.893526471845
7620	2054.4478768226436
7630	2047.966410832745
7640	2041.449461138104
7650	2034.897359084044
7660	2028.3104346052903
7670	2021.689016277848
7680	2015.0334313654664
7690	2008.344005748027
7700	2001.6210638459688
7710	1994.8649285447168
7720	1988.0759211191062
7730	1981.2543611578108
7740	1974.4005664877684
7750	1967.5148530986075
7760	1960.597535074502
7770	1953.6489246708989
7780	1946.6693323910633
7790	1939.6590669110542
7800	1932.6184350332094
7810	1925.5477416412334
7820	1918.4472896552857
7830	1911.317379987067
7840	1904.158311494908
7850	1896.970380938857
7860	1889.753882935766
7870	1882.509109923931
7880	1875.236352244565
7890	1867.935898156181
7900	1860.6080337743724
7910	1853.2530430525267
7920	1845.8712077633863
7930	1838.4628074806117
7940	1831.02811956034
7950	1823.5674191227483
7960	1816.0809790336143
7970	1808.5690698858773
7980	1801.0319599908523
7990	1793.4699154394652
8000	1785.8832000708694
8010	1778.272075436748
8020	1770.636800802866
8030	1762.9776331509217
8040	1755.2948271803987
8050	1747.5886353104163
8060	1739.8593076815814
8070	1732.1070921578407
8080	1724.3322343283303
8090	1716.5349775160378
8100	1708.715562804631
8110	1700.8742289890235
8120	1693.0112125653661
8130	1685.1267477460594
8140	1677.221066474824
8150	1669.294398441768
8160	1661.3469710984573
8170	1653.3790096729851
8180	1645.3907371850407
8190	1637.3823744609786
8200	1629.3541401491755
8210	1621.3062507110094
8220	1613.2389203859
8230	1605.1523612022079
8240	1597.0467829979002
8250	1588.922393441219
8260	1580.77939805135
8270	1572.6180002190902
8280	1564.4384012275173
8290	1556.240800272657
8300	1548.0253944841515
8310	1539.7923789425386
8320	1531.5419466605626
8330	1523.274288563928
8340	1514.9895935101172
8350	1506.6880483112186
8360	1498.3698377567555
8370	1490.0351446365114
8380	1481.6841497633598
8390	1473.3170319960905
8400	1464.9339682622383
8410	1456.535133580908
8420	1448.1207010783332
8430	1439.6908419663362
8440	1431.2457255401807
8450	1422.7855192004636
8460	1414.3103884755158
8470	1405.8204970438069
8480	1397.3160067563476
8490	1388.7970776590935
8500	1380.2638680153475
8510	1371.7165343281636
8520	1363.1552313627928
8530	1354.5801121780346
8540	1345.9913281240272
8550	1337.3890287995114
8560	1328.7733620692895
8570	1320.1444740895165
8580	1311.5025093329955
8590	1302.8476106144703
8600	1294.1799191159196
8610	1285.49957441185
8620	1276.8067144945906
8630	1268.1014757995852
8640	1259.3839932306876
8650	1250.654400185175
8660	1241.9128285467957
8670	1233.1594086415043
8680	1224.3942692668522
8690	1215.6175377152153
8700	1206.8293397939053
8710	1198.0297998452813
8720	1189.2190407668609
8730	1180.397184031432
8740	1171.5643497071644
8750	1162.7206564777202
8760	1153.8662216623663
8770	1145.0011612360854
8780	1136.1255898493212
8790	1127.2396208285331
8800	1118.343366161453
8810	1109.4369365163734
8820	1100.520441260217
8830	1091.5939884758736
8840	1082.6576849795358
8850	1073.7116363380337
8860	1064.7559468861725
8870	1055.790719744068
8880	1046.8160568344817
8890	1037.8320589001578
8900	1028.8388255211592
8910	1019.8364551313404
8920	1010.8250450139795
8930	1001.8046913000189
8940	992.7754889909652
8950	983.7375319734841
8960	974.6909130334794
8970	965.6357238701694
8980	956.5720551101649
8990	947.4999963215474
9000	938.4196360279457
9010	929.331061722614
9020	920.2343598825095
9030	911.1296159823702
9040	902.0169145077392
9050	892.8963389540856
9060	883.7679718355806
9070	874.6318947031467
9080	865.4881881561037
9090	856.3369318536573
9100	847.178204526388
9110	838.012083987739
9120	828.8386471455051
9130	819.6579700133212
9140	810.4701277221507
9150	801.2751945317739
9160	792.073243842277
9170	782.8643482046481
9180	773.648579324552
9190	764.4260080738676
9200	755.1967045034496
9210	745.9607378528048
9220	736.7181765597445
9230	727.469088270036
9240	718.2135398470543
9250	708.9515973814341
9260	699.6833262007216
9270	690.4087908790262
9280	681.1280552466725
9290	671.8411823998516
9300	662.5482347092857
9310	653.2492738248867
9320	643.9443606877555
9330	634.6335555402488
9340	625.3169179340466
9350	615.9945067382185
9360	606.6663801472897
9370	597.3325956893065
9380	587.9932102339023
9390	578.6482800003639
9400	569.2978605656965
9410	559.9420068726903
9420	550.5807732379863
9430	541.2142133592603
9440	531.8423803210214
9450	522.465326605401
9460	513.0831040999624
9470	503.69576410447
9480	494.30335733765713
9490	484.9059339439943
9500	475.50354350045745
9510	466.09623502329646
9520	456.6840569748031
9530	447.26705727007965
9540	437.8452832838067
9550	428.4187818570082
9560	418.98759930129506
9570	409.5517814043096
9580	400.1113734454303
9590	390.6664202014976
9600	381.2169659507331
9610	371.7630544766583
9620	362.3047290720134
9630	352.8420325426764
9640	343.375007211622
9650	333.90369493008825
9660	324.42813709193126
9670	314.9483746281478
9680	305.46444801200545
9690	295.9763972660546
9700	286.48426196914096
9710	276.9880812634178
9720	267.48789386135826
9730	257.9837380527038
9740	248.4756517063384
9750	238.96367226975627
9760	229.447836778489
9770	219.92818186145695
9780	210.40474374572602
9790	200.87755826126414
9800	191.3466608456981
9810	181.81208654907005
9820	172.27387003864686
9830	162.7320456052302
9840	153.1866471668195
9850	143.63770827047347
9860	134.08526209720782
9870	124.52934146707878
9880	114.96997884426665
9890	105.40720634215917
9900	95.84105572843508
9910	86.27155842976313
9920	76.69874553015404
9930	67.1226477802669
9940	57.54329560603894
9950	47.960719105554475
9960	38.37494804835177
9970	28.786011885855686
9980	19.193939744660476
9990	9.598760450317522
10000	0.0005025261323278555

==> Data_Files/Const_Ext_Curv_alpha_p1_mu_1p0_y1_2000_y2_10000.dat <==
2000	2.710505431213761e-20
2010	0.7012056414741442
2020	1.4016592157231198
2030	2.101356938385213
2040	2.8002950554797046
2050	3.4984698128571456
2060	4.195877456200022
2070	4.892514231027928
2080	5.588376382694273
2090	6.283460156381995
2100	6.977761797098936
2110	7.671277549676244
2120	8.364003658784029
2130	9.055936368931285
2140	9.747071924456673
2150	10.437406569519222
2160	11.126936548092559
2170	11.815658103981223
2180	12.503567480829869
2190	13.190660922115216
2200	13.876934671136931
2210	14.56238497100884
2220	15.247008064662179
2230	15.93080019486423
2240	16.613757604216264
2250	17.295876535144984
2260	17.977153229893936
2270	18.657583930517664
2280	19.337164878895543
2290	20.015892316741283
2300	20.69376248559607
2310	21.37077162682057
2320	22.04691598158595
2330	22.722191790853575
2340	23.396595295393425
2350	24.070122735807647
2360	24.742770352529973
2370	25.414534385824354
2380	26.08541107578357
2390	26.755396662327875
2400	27.42448738520361
2410	28.092679483981836
2420	28.759969198056965
2430	29.426352766645365
2440	30.09182642878401
2450	30.756386423329097
2460	31.42002898895467
2470	32.082750364151245
2480	32.744546787224444
2490	33.405414496293616
2500	34.06534972929047
2510	34.72434872395767
2520	35.382407717847514
2530	36.039522948320524
2540	36.69569065254408
2550	37.35090706749104
2560	38.00516842993839
2570	38.65847097646582
2580	39.31081094345443
2590	39.962184567089
2600	40.612588083459386
2610	41.26201772856195
2620	41.91046973817806
2630	42.55794034787
2640	43.20442579298372
2650	43.84992230865156
2660	44.494426129795
2670	45.137933491127484
2680	45.78044062715706
2690	46.42194377218923
2700	47.06243916032964
2710	47.70192302548686
2720	48.34039160137513
2730	48.97784112151711
2740	49.614267819246635
2750	50.24966792771146
2760	50.88403767987602
2770	51.51737330852419
2780	52.14967104626201
2790	52.78092712552045
2800	53.411137778558185
2810	54.04029923746431
2820	54.668407734161114
2830	55.29545950040682
2840	55.921450767798355
2850	56.54637776777408
2860	57.17023673162703
2870	57.793023890963184
2880	58.41473547775753
2890	59.03536772363631
2900	59.65491685983373
2910	60.27337911720428
2920	60.89075072623494
2930	61.50702791705756
2940	62.12220691946109
2950	62.73628396290391
2960	63.349255276526065
2970	63.96111708916161
2980	64.57186562935088
2990	65.18149712535276
3000	65.790007805157
3010	66.3973938964965
3020	67.00365162685956
3030	67.60877722350224
3040	68.21276691346058
3050	68.81561692356297
3060	69.41732348044232
3070	70.01788281054847
3080	70.61729114016042
3090	71.21554469539859
3100	71.8126397022372
3110	72.40857238651647
3120	73.00333897395495
3130	73.5969356901618
3140	74.1893587606491
3150	74.78060441084412
3160	75.37066886610157
3170	75.95954835171598
3180	76.54723909293392
3190	77.13373731496631
3200	77.7190392430007
3210	78.30314110221356
3220	78.8860391177826
3230	79.46772951489902
3240	80.04820851880007
3250	80.62747235508732
3260	81.20551724928286
3270	81.7823394262786
3280	82.35793511035357
3290	82.93230052521155
3300	83.50543189401864
3310	84.07732543944094
3320	84.6479773836821
3330	85.21738394852102
3340	85.78554135534935
3350	86.35244582520923
3360	86.91809357883085
3370	87.48248083667004
3380	88.04560381894598
3390	88.6074587456787
3400	89.1680418367268
3410	89.72734931182501
3420	90.28537739062183
3430	90.84212229271714
3440	91.39758023769981
3450	91.95174744518536
3460	92.50462013485352
3470	93.05619452648587
3480	93.60646684000349
3490	94.15543329550454
3500	94.70309011330187
3510	95.24943351396067
3520	95.79445971831055
3530	96.33816494691125
3540	96.88054541961769
3550	97.42159735578937
3560	97.9613169743259
3570	98.4997004936924
3580	99.03674413194508
3590	99.57244410675668
3600	100.10679663544194
3610	100.63979793498311
3620	101.17144422205543
3630	101.7017317130526
3640	102.23065662411226
3650	102.7582151711415
3660	103.28440356984233
3670	103.80921803573712
3680	104.33265478419419
3690	104.85471003045316
3700	105.37537998965057
3710	105.89466087684522
3720	106.4125489070438
3730	106.92904029522624
3740	107.44413125637128
3750	107.95781800548194
3760	108.47009675761097
3770	108.98096372788638
3780	109.49041513153685
3790	109.99844718391732
3800	110.50505610053185
3810	111.01023809690555
3820	111.51398938819435
3830	112.01630618908895
3840	112.51718471383936
3850	113.01662117628054
3860	113.5146117898581
3870	114.01115276765391
3880	114.50624032241183
3890	114.99987066656325
3900	115.49204001225286
3910	115.98274457136425
3920	116.4719805555456
3930	116.95974417623529
3940	117.4460316446876
3950	117.93083917199836
3960	118.4141629691306
3970	118.8959992469402
3980	119.37634421620159
3990	119.85519408763332
4000	120.33254507192382
4010	120.80839337975699
4020	121.2827352218379
4030	121.75556680891839
4040	122.22688435182278
4050	122.69668406147353
4060	123.16496214891686
4070	123.63171482534841
4080	124.09693830216034
4090	124.56062879107883
4100	125.02278250360797
4110	125.48339565070343
4120	125.94246444280172
4130	126.39998508985526
4140	126.85595380136758
4150	127.31036678642832
4160	127.76322025374849
4170	128.21451041169544
4180	128.66423346832815
4190	129.11238563143212
4200	129.55896310855476
4210	130.00396210704025
4220	130.44737883406484
4230	130.88920949667187
4240	131.32945030180693
4250	131.76809745635296
4260	132.2051471671654
4270	132.64059564110724
4280	133.07443908508418
4290	133.50667370607982
4300	133.93729571119064
4310	134.36630130766116
4320	134.79368670291916
4330	135.21944810461065
4340	135.64358172063507
4350	136.06608375918046
4360	136.48695042877242
4370	136.9061779382537
4380	137.32376249612457
4390	137.73970031028907
4400	138.15398758809357
4410	138.56662053636873
4420	138.97759536147123
4430	139.3869082693256
4440	139.79455546546598
4450	140.20053315507803
4460	140.60483754304073
4470	141.00746483396807
4480	141.40841123225107
4490	141.80767294209943
4500	142.2052461675834
4510	142.60112711267558
4520	142.99531198129284
4530	143.38779697733796
4540	143.77857830474156
4550	144.1676521675039
4560	144.55501476973663
4570	144.94066231570474
4580	145.32459100986824
4590	145.70679705692407
4600	146.08727666184782
4610	146.46602602993565
4620	146.843041366846
4630	147.2183188786415
4640	147.59185477182248
4650	147.96364525305813
4660	148.33368652856328
4670	148.70197480399037
4680	149.0685062844715
4690	149.43327717466104
4700	149.79628367877808
4710	150.15752200064927
4720	150.5169883437512
4730	150.8746789112531
4740	151.2305899060595
4750	151.58471753085263
4760	151.9370579881352
4770	152.2876074802729
4780	152.63636220953705
4790	152.98331837814717
4800	153.32847218831355
4810	153.67181984227994
4820	154.01335754236604
4830	154.35308149101013
4840	154.69098789081167
4850	155.02707294457394
4860	155.3613328553466
4870	155.69376382646826
4880	156.02436206160908
4890	156.3531237648135
4900	156.68004514054255
4910	157.0051223937168
4920	157.32835172974336
4930	157.64972935418746
4940	157.96925147218036
4950	158.28691428834904
4960	158.60271400685812
4970	158.91664683145245
4980	159.22870896549918
4990	159.53889661203036
5000	159.847205973785
5010	160.15363325325166
5020	160.45817465271057
5030	160.76082637427606
5040	161.06158461993894
5050	161.3604455916087
5060	161.65740549115594
5070	161.95246052045462
5080	162.24560688142455
5090	162.5368407760735
5100	162.82615840653972
5110	163.11355597513412
5120	163.39902968438275
5130	163.68257573706904
5140	163.9641903362761
5150	164.24386968542913
5160	164.52160998833773
5170	164.7974074492382
5180	165.07125827283585
5190	165.3431586643475
5200	165.61310482953866
5210	165.8810929744585
5220	166.14711930479422
5230	166.4111800257642
5240	166.67327134216265
5250	166.93338945840418
5260	167.1915305785686
5270	167.44769090644562
5280	167.7018666455796
5290	167.9540539993142
5300	168.20424917083727
5310	168.45244836322541
5320	168.69864777948882
5330	168.94284362261595
5340	169.18503209561828
5350	169.42520940157505
5360	169.66337174367789
5370	169.89951532527576
5380	170.13363634991947
5390	170.36573102140648
5400	170.59579554382566
5410	170.823826121602
5420	171.0498189595414
5430	171.27377026287522
5440	171.4956762373052
5450	171.7155330890481
5460	171.93333702488047
5470	172.14908425218334
5480	172.3627709789885
5490	172.5743934137185
5500	172.7839477644731
5510	172.9914302389098
5520	173.1968370442921
5530	173.40016438753847
5540	173.60140847527094
5550	173.8005655138639
5560	173.99763170949268
5570	174.1926032681826
5580	174.3854763958574
5590	174.57624729838813
5600	174.76491218164176
5610	174.95146725153015
5620	175.13590871405853
5630	175.31823277537433
5640	175.498435641816
5650	175.67651351996162
5660	175.85246261667766
5670	176.0262791391678
5680	176.19795929502155
5690	176.3674992922631
5700	176.53489533939987
5710	176.70014364547154
5720	176.86324042009846
5730	177.02418187353064
5740	177.18296421669632
5750	177.33958366125077
5760	177.49403641961734
5770	177.64631870463927
5780	177.79642672885512
5790	177.94435670440825
5800	178.09010484309854
5810	178.23366735643447
5820	178.37504045568485
5830	178.5142203519309
5840	178.6512032561181
5850	178.78598537910813
5860	178.91856293173078
5870	179.04893212483586
5880	179.17708916934524
5890	179.30303027630455
5900	179.42675165693538
5910	179.5482495226869
5920	179.66752008528806
5930	179.7845595567993
5940	179.8993641496647
5950	180.01193007676363
5960	180.12225355146288
5970	180.23033078766852
5980	180.33615799987777
5990	180.43973140323104
6000	180.54104721356373
6010	180.64010164745827
6020	180.7368909222959
6030	180.83141125630877
6040	180.92365886860836
6050	181.01362997873832
6060	181.1013208059777
6070	181.18672756928515
6080	181.2698464873526
6090	181.3506737786591
6100	181.42920566152452
6110	181.5054383541634
6120	181.5793680747386
6130	181.65099104141515
6140	181.72030347241395
6150	181.78730158606552
6160	181.8519816008639
6170	181.91433973552014
6180	181.9743722090164
6190	182.03207524065942
6200	182.08744505013442
6210	182.1404778575589
6220	182.19116988353622
6230	182.2395173492096
6240	182.2855164763157
6250	182.32916348723842
6260	182.37045460506275
6270	182.40938605362837
6280	182.4459540575836
6290	182.480154842439
6300	182.51198463462117
6310	182.54143966152665
6320	182.56851615154233
6330	182.59321033354183
6340	182.61551843620634
6350	182.63543668798732
6360	182.65296131716175
6370	182.66808855188742
6380	182.6808146202582
6390	182.69113575035917
6400	182.69904817032196
6410	182.70454810838004
6420	182.70763179292388
6430	182.70829545255626
6440	182.70653531614752
6450	182.70234761289075
6460	182.6957285723571
6470	182.68667442455106
6480	182.6751813999656
6490	182.66124572963753
6500	182.6448636452027
6510	182.62603137895124
6520	182.60474516388285
6530	182.58100123376204
6540	182.55479582317335
6550	182.52612516757665
6560	182.49498550336233
6570	182.4613730679066
6580	182.42528409962674
6590	182.3867148380363
6600	182.34566152376252
6610	182.30212039800767
6620	182.2560877018711
6630	182.20755967632107
6640	182.156532562252
6650	182.10300260054146
6660	182.04696603210724
6670	181.9884190979644
6680	181.92735803928247
6690	181.86377909744232
6700	181.79767851409335
6710	181.7290525312106
6720	181.65789739115175
6730	181.58420933671414
6740	181.50798461119197
6750	181.42921945843327
6760	181.347910122897
6770	181.26405284971017
6780	181.17764388472483
6790	181.08867947457514
6800	180.9971558667346
6810	180.90306930957283
6820	180.8064160524129
6830	180.70719234558837
6840	180.60539444050013
6850	180.50101858967375
6860	180.39406104681646
6870	180.2845180668741
6880	180.17238590604154
6890	180.05766082117717
6900	179.94033906913472
6910	179.82041690674728
6920	179.69789059088617
6930	179.57275637851993
6940	179.44501052677325
6950	179.31464929298596
6960	179.18166893477198
6970	179.04606571007824
6980	178.9078358772436
6990	178.76697569505794
7000	178.6234814228209
7010	178.4773493204011
7020	178.32857564829476
7030	178.177156667685
7040	178.02308864050056
7050	177.86636782947483
7060	177.70699049820476
7070	177.5449529112099
7080	177.3802513339912
7090	177.21288203309018
7100	177.0428412761477
7110	176.87012533196292
7120	176.69473047055243
7130	176.51665296320894
7140	176.33588908256044
7150	176.1524351026291
7160	175.9662872988263
7170	175.77744194730653
7180	175.58589532433228
7190	175.39164370627375
7200	175.19468336966898
7210	174.99501059128445
7220	174.7926216481753
7230	174.58751281774582
7240	174.37968037780976
7250	174.1691206066507
7260	173.95582978308246
7270	173.73980418650947
7280	173.52104009698715
7290	173.29953379528226
7300	173.07528156293324
7310	172.84827968231076
7320	172.61852443667786
7330	172.3860121102505
7340	172.1507389882578
7350	171.91270135700262
7360	171.67189550392166
7370	171.4283177176461
7380	171.18196428806178
7390	170.9328315063697
7400	170.6809156651463
7410	170.42621305840396
7420	170.1687199816512
7430	169.9084327319533
7440	169.64534760790704
7450	169.37946090893837
7460	169.11076893471474
7470	168.83926798515935
7480	168.56495436051233
7490	168.28782436139184
7500	168.00787428885548
7510	167.72510044446122
7520	167.43949913032878
7530	167.15106664920083
7540	166.85979930450404
7550	166.56569340041037
7560	166.2687452418983
7570	165.96895113481395
7580	165.66630738593224
7590	165.36081030301827
7600	165.0524561948883
7610	164.74124137147106
7620	164.42716214386888
7630	164.11021482441896
7640	163.79039572675455
7650	163.46770116586606
7660	163.14212745816235
7670	162.81367092153187
7680	162.48232787540388
7690	162.14809464080963
7700	161.81096754044356
7710	161.4709428987245
7720	161.12801704174956
7730	160.78218629654984
7740	160.43344699055282
7750	160.081795451608
7760	159.72722800804834
7770	159.36974098875194
7780	159.00933072320356
7790	158.6459935415561
7800	158.2797257746922
7810	157.9105237542858
7820	157.5383838128637
7830	157.16330228386704
7840	156.78527550171296
7850	156.40429980185604
7860	156.0203715208499
7870	155.63348699640878
7880	155.24364256746907
7890	154.85083457425083
7900	154.45505935831932
7910	154.05631326264665
7920	153.65459263167332
7930	153.2498938113696
7940	152.84221314929727
7950	152.43154699467112
7960	152.01789169842047
7970	151.60124361325072
7980	151.1815990937049
7990	150.75895449622524
8000	150.33330617908462
8010	149.90465050161237
8020	149.47298382370872
8030	149.03830250587905
8040	148.6006029092957
8050	148.1598813958593
8060	147.71613432826035
8070	147.26935807004085
8080	146.81954898565564
8090	146.36670344053408
8100	145.91081780114152
8110	145.45188843504084
8120	144.98991171095398
8130	144.5248839988234
8140	144.05680166987378
8150	143.58566109667333
8160	143.11145865319548
8170	142.63419071488033
8180	142.15385365869622
8190	141.67044386320123
8200	141.1839577086047
8210	140.69439157682882
8220	140.20174185157006
8230	139.70600491836078
8240	139.2071771646307
8250	138.70525497976854
8260	138.20023475518335
8270	137.69211288436597
8280	137.18088576279433
8290	136.66654978713794
8300	136.14910135483078
8310	135.62853686411339
8320	135.104852714094
8330	134.5780453048094
8340	134.0481110372861
8350	133.5150463136013
8360	132.97884753694393
8370	132.43951111167576
8380	131.89703344339227
8390	131.3514109389839
8400	130.80264000669678
8410	130.25071705619413
8420	129.69563849861706
8430	129.1374007466456
8440	128.57600021455983
8450	128.01143331830085
8460	127.44369647553185
8470	126.87278610569913
8480	126.29869863009314
8490	125.72143047190944
8500	125.14097805630989
8510	124.5573378104835
8520	123.97050616370763
8530	123.38047954740887
8540	122.78725439522421
8550	122.19082714306154
8560	121.5911942289869
8570	120.98835209242606
8580	120.38229717377844
8590	119.77302591446292
8600	119.16053475697842
8610	118.54482014496446
8620	117.92587852326182
8630	117.30370633797297
8640	116.67830003652283
8650	116.04965606771921
8660	115.41777088181348
8670	114.78264093056112
8680	114.14426266728223
8690	113.50263254692229
8700	112.85774702611255
8710	112.20960256323073
8720	111.55819561846155
8730	110.90352265385734
8740	110.24558013339859
8750	109.58436452305459
8760	108.91987229084391
8770	108.2520999068951
8780	107.58104384350719
8790	106.90670057521027
8800	106.22906657882615
8810	105.54813833352885
8820	104.86391232090526
8830	104.17638502501478
8840	103.48555293225229
8850	102.79141253054681
8860	102.09396030902386
8870	101.39319275805502
8880	100.68910636931784
8890	99.98169763585584
8900	99.27096305213843
8910	98.55689911412087
8920	97.83950231930429
8930	97.11876916679556
8940	96.39469615736729
8950	95.66727979351778
8960	94.93651657953097
8970	94.2024030215364
8980	93.46493562756918
8990	92.72411090762989
9000	91.97992537374465
9010	91.23237554002492
9020	90.48145792272761
9030	89.72716904031493
9040	88.96950541351438
9050	88.20846356537874
9060	87.44404002134594
9070	86.67623130929911
9080	85.90503395962651
9090	85.13044450528143
9100	84.3524594818422
9110	83.57107542757063
9120	82.7862888832424
9130	81.99809639134882
9140	81.20649449581789
9150	80.4114797420672
9160	79.61304867706278
9170	78.81119784937786
9180	78.00592380925181
9190	77.19722310864886
9200	76.38509230131692
9210	75.56952794284646
9220	74.75052659072932
9230	73.9280848044175
9240	73.10219914538199
9250	72.27286617717161
9260	71.44008246547182
9270	70.60384457816355
9280	69.76414908538202
9290	68.92099255957551
9300	68.07437157556431
9310	67.22428271059938
9320	66.37072254442131
9330	65.51368765931905
9340	64.65317464018875
9350	63.789180074592664
9360	62.92170055281784
9370	62.05073266793502
9380	61.17627301585747
9390	60.29831819538978
9400	59.41686480770469
9410	58.53190945547091
9420	57.64344874308587
9430	56.75147927677173
9440	55.85599766463929
9450	54.95700051675184
9460	54.05448444518912
9470	53.14844606411119
9480	52.23888198982236
9490	51.32578884083505
9500	50.40916323793374
9510	49.489001804238846
9520	48.56530116527062
9530	47.63805794901307
9540	46.707268785977845
9550	45.77293030926816
9560	44.835039154642686
9570	43.89359196057942
9580	42.94858536833966
9590	42.000016022031836
9600	41.047880568675474
9610	40.09217565826505
9620	39.1328979435274
9630	38.17004407872584
9640	37.20361072018582
9650	36.233594526597834
9660	35.259992159044
9670	34.28280028102483
9680	33.30201555848583
9690	32.317634659844245
9700	31.32965425601566
9710	30.338071020440736
9720	29.34288162911183
9730	28.3440827605997
9740	27.341671096080184
9750	26.335643319360848
9760	25.325996116907667
9770	24.312726177871717
9780	23.29583019411583
9790	22.275304860241263
9800	21.251146873614392
9810	20.2233529343887
9820	19.19191974538367
9830	18.156844011934403
9840	17.118122441948803
9850	16.07575174593205
9860	15.029728637007333
9870	13.980049830936615
9880	12.926712046141393
9890	11.869712003723444
9900	10.809046427485585
9910	9.74471204395243
9920	8.676705582391145
9930	7.6050237748321985
9940	6.529663356090123
9950	5.4506210637842685
9960	4.367893638359559
9970	3.281477823107243
9980	2.19137036418566
9990	1.097568010640983
10000	0.00006751442798219998

==> Data_Files/Const_Ext_Curv_alpha_p1_mu_1p0_y1_2000_y2_10000_d_2.dat <==
2000	0.
2010	1.0314431580840602
2020	2.0603318460989484
2030	3.0866658785934837
2040	4.110445061053468
2050	5.131669158060642
2060	6.15033794796128
2070	7.166451252477226
2080	8.180008873871586
2090	9.191010609802557
2100	10.199456260354182
2110	11.205345627584993
2120	12.208678511270252
2130	13.209454711304538
2140	14.207674030852898
2150	15.20333627301745
2160	16.196441238914105
2170	17.186988731199186
2180	18.17497855455204
2190	19.160410513241118
2200	20.143284411932488
2210	21.12360005577688
2220	22.101357250412132
2230	23.076555801965654
2240	24.049195517054095
2250	25.019276202453597
2260	25.986797665182195
2270	26.95175971341075
2280	27.91416215626178
2290	28.874004803477774
2300	29.831287465089478
2310	30.786009951084168
2320	31.73817207135427
2330	32.68777363671883
2340	33.63481445868497
2350	34.57929434924385
2360	35.52121312087441
2370	36.460570586547114
2380	37.39736655972772
2390	38.33160085438066
2400	39.263273284964626
2410	40.1923836664217
2420	41.11893181417838
2430	42.04291754414935
2440	42.964340672741194
2450	43.883201016856205
2460	44.79949839389605
2470	45.71323262176025
2480	46.62440351883468
2490	47.533010903990444
2500	48.43905459658736
2510	49.34253441647757
2520	50.243450184009134
2530	51.141801720029825
2540	52.0375888459153
2550	52.93081138358556
2560	53.82146915545143
2570	54.709561984408545
2580	55.595089693837764
2590	56.4780521076057
2600	57.35844905006515
2610	58.23628034605559
2620	59.11154582090367
2630	59.9842453004237
2640	60.854378610918076
2650	61.721945579177785
2660	62.5869460324829
2670	63.44937979860303
2680	64.30924670579782
2690	65.16654658281742
2700	66.02127925890292
2710	66.87344456378693
2720	67.72304232769395
2730	68.57007238134089
2740	69.41453455593758
2750	70.25642868318718
2760	71.0957545952867
2770	71.93251212492751
2780	72.76670110529574
2790	73.59832137007277
2800	74.42737275343579
2810	75.25385509005818
2820	76.07776821511007
2830	76.8991119642587
2840	77.71788617366903
2850	78.53409068000417
2860	79.34772532042577
2870	80.15878993259466
2880	80.96728435467116
2890	81.77320842531574
2900	82.57656198368929
2910	83.37734486945375
2920	84.17555692277254
2930	84.97119798431103
2940	85.76426789523704
2950	86.55476649722127
2960	87.34269363243783
2970	88.12804914356468
2980	88.91083287378416
2990	89.69104466678337
3000	90.46868436675477
3010	91.24375181839656
3020	92.01624686691319
3030	92.78616935801585
3040	93.55351913792293
3050	94.31829605336054
3060	95.08049995156287
3070	95.84013068027284
3080	96.59718808774241
3090	97.35167202273318
3100	98.10358233451682
3110	98.8529188728755
3120	99.5996814881025
3130	100.34387003100251
3140	101.08548435289225
3150	101.8245243056009
3160	102.56098974147042
3170	103.29488051328283
3180	104.0261964741407
3190	104.75493747763545
3200	105.48110337787998
3210	106.20469402950818
3220	106.92570928767456
3230	107.64414900805372
3240	108.36001304683982
3250	109.07330126074629
3260	109.78401350700517
3270	110.49214964336684
3280	111.19770952809941
3290	111.90069301998831
3300	112.60109997833584
3310	113.29893026296071
3320	113.99418373419753
3330	114.68686025289644
3340	115.37695968042254
3350	116.06448187865549
3360	116.74942670998905
3370	117.43179403733058
3380	118.11158372410063
3390	118.78879563423243
3400	119.46342963217147
3410	120.13548558287496
3420	120.8049633518115
3430	121.47186280496047
3440	122.13618380881167
3450	122.79792623036484
3460	123.45708993712915
3470	124.1136747971228
3480	124.76768067887251
3490	125.41910745141308
3500	126.06795498428696
3510	126.71422314754366
3520	127.35791181173948
3530	127.99902084793692
3540	128.6375501277042
3550	129.27349952311488
3560	129.90686890674738
3570	130.53765815168447
3580	131.1658671315128
3590	131.7914957203226
3600	132.41454379270692
3610	133.03501122376147
3620	133.65289788908402
3630	134.26820366477384
3640	134.88092842743143
3650	135.491072054158
3660	136.09863442255485
3670	136.70361541072322
3680	137.30601489726345
3690	137.90583276127487
3700	138.50306888235508
3710	139.0977231405996
3720	139.68979541660147
3730	140.27928559145062
3740	140.86619354673354
3750	141.45051916453278
3760	142.03226232742648
3770	142.6114229184879
3780	143.18800082128502
3790	143.76199591987995
3800	144.33340809883805
3810	144.90223724326407
3820	145.46848323879442
3830	146.0321459715911
3840	146.59322532834162
3850	147.15172119625834
3860	147.70763346307837
3870	148.26096201706306
3880	148.81170674699774
3890	149.35986754219124
3900	149.90544429247564
3910	150.44843688820586
3920	150.98884522025938
3930	151.52666918003575
3940	152.06190865945632
3950	152.59456355096387
3960	153.12463374752224
3970	153.65211914261602
3980	154.17701963025007
3990	154.69933510494934
4000	155.21906546175836
4010	155.73621059624094
4020	156.25077040447982
4030	156.76274478307633
4040	157.27213362914995
4050	157.77893684033805
4060	158.28315431479547
4070	158.78478595119418
4080	159.28383164872295
4090	159.78029130708694
4100	160.27416482650742
4110	160.76545210772125
4120	161.25415305198075
4130	161.74026756105317
4140	162.2237955372204
4150	162.70473688327863
4160	163.18309150253788
4170	163.6588592988218
4180	164.1320401764672
4190	164.60263404032378
4200	165.07064079575363
4210	165.53606034863108
4220	165.99889260534212
4230	166.45913747278422
4240	166.91679485836585
4250	167.3718646700062
4260	167.82434681613483
4270	168.2742412056912
4280	168.72154774812444
4290	169.16626635339293
4300	169.608396931964
4310	170.0479393948134
4320	170.48489365342522
4330	170.9192596197913
4340	171.35103720641095
4350	171.78022632629063
4360	172.20682689294352
4370	172.63083882038924
4380	173.05226202315342
4390	173.4710964162674
4400	173.88734191526783
4410	174.30099843619632
4420	174.71206589559912
4430	175.1205442105274
4440	175.52643329854823
4450	175.92973307775898
4460	176.33044346678886
4470	176.72856438479855
4480	177.12409575147973
4490	177.51703748705484
4500	177.90738951227658
4510	178.29515174842754
4520	178.68032411731986
4530	179.0629065412948
4540	179.4428989432224
4550	179.82030124650095
4560	180.19511337505688
4570	180.5673352533441
4580	180.9369668063438
4590	181.30400795956393
4600	181.66845863903887
4610	182.0303187713291
4620	182.38958828352074
4630	182.74626710322516
4640	183.10035515857868
4650	183.45185237824208
4660	183.80075869140026
4670	184.14707402776187
4680	184.4907983175589
4690	184.8319314915463
4700	185.1704734810016
4710	185.50642421772454
4720	185.83978363403662
4730	186.1705516627808
4740	186.49872823732105
4750	186.82431329154198
4760	187.1473067598485
4770	187.46770857716538
4780	187.78551867893682
4790	188.10073700112622
4800	188.41336348021562
4810	188.72339805320544
4820	189.03084065761402
4830	189.33569123147728
4840	189.6379497133483
4850	189.93761604229695
4860	190.2346901579095
4870	190.52917200028827
4880	190.82106151005115
4890	191.11035862833134
4900	191.39706329677685
4910	191.68117545755018
4920	191.9626950533279
4930	192.24162202730037
4940	192.51795632317115
4950	192.79169788515676
4960	193.06284665798634
4970	193.33140258690108
4980	193.59736561765402
4990	193.86073569650958
5000	194.12151277024313
5010	194.3796967861407
5020	194.63528769199854
5030	194.88828543612277
5040	195.13868996732887
5050	195.38650123494153
5060	195.63171918879505
5070	195.874343779246
5080	196.11437495718596
5090	196.35181267404167
5100	196.58665688177473
5110	196.81890753288113
5120	197.04856458039097
5130	197.27562797786803
5140	197.50009767940927
5150	197.7219736396446
5160	197.94125581373638
5170	198.15794415737903
5180	198.37203862679874
5190	198.58353917875294
5200	198.79244577052998
5210	198.99875835994874
5220	199.20247690535825
5230	199.4036013656372
5240	199.6021317001937
5250	199.79806786896475
5260	199.99140983241594
5270	200.18215755154102
5280	200.3703109878615
5290	200.55587010342623
5300	200.73883486081115
5310	200.91920522311867
5320	201.09698115397748
5330	201.27216261754208
5340	201.4447495784923
5350	201.61474200203307
5360	201.78213985389394
5370	201.9469431003287
5380	202.10915170811495
5390	202.26876564455375
5400	202.42578487746928
5410	202.58020937520828
5420	202.7320391066399
5430	202.881274041155
5440	203.02791414866607
5450	203.1719593996067
5460	203.31340976493104
5470	203.45226521611372
5480	203.58852572514917
5490	203.72219126455144
5500	203.85326180735362
5510	203.9817373271076
5520	204.1076177978836
5530	204.2309031942698
5540	204.351593491372
5550	204.46968866481305
5560	204.58518869073265
5570	204.6980935457869
5580	204.80840320714788
5590	204.91611765250323
5600	205.02123686005586
5610	205.12376080852349
5620	205.22368947713818
5630	205.32102284564616
5640	205.41576089430714
5650	205.50790360389422
5660	205.59745095569323
5670	205.68440293150258
5680	205.76875951363263
5690	205.85052068490535
5700	205.92968642865787
5710	206.00625672875967
5720	206.08023156961792
5730	206.15161093617724
5740	206.22039481391894
5750	206.28658318886102
5760	206.35017604755726
5770	206.41117337709713
5780	206.46957516510525
5790	206.5253813997408
5800	206.57859206969738
5810	206.6292071642022
5820	206.67722667301595
5830	206.72265058643225
5840	206.76547889527714
5850	206.80571159090871
5860	206.8433486652167
5870	206.87839011062192
5880	206.910835920076
5890	206.94068608706075
5900	206.9679406055879
5910	206.9925994701985
5920	207.0146626759626
5930	207.03413021847874
5940	207.05100209387354
5950	207.06527829880125
5960	207.0769588304433
5970	207.0860436865079
5980	207.09253286522951
5990	207.09642636536856
6000	207.09772418621077
6010	207.09642632756692
6020	207.09253278977238
6030	207.0860435736865
6040	207.07695868069243
6050	207.06527811269646
6060	207.05100187212764
6070	207.03412996193745
6080	207.01466238559917
6090	206.99259914710763
6100	206.9679402509786
6110	206.94068570224846
6120	206.91083550647375
6130	206.87838966973064
6140	206.84334819861462
6150	206.80571110024
6160	206.76547838223934
6170	206.7226500527633
6180	206.67722612047993
6190	206.62920659457433
6200	206.57859148474824
6210	206.52538080121957
6220	206.46957455472193
6230	206.41117275650424
6240	206.35017541833025
6250	206.2865825524781
6260	206.22039417173997
6270	206.15161028942146
6280	206.0802309193413
6290	206.00625607583083
6300	205.9296857737337
6310	205.85052002840519
6320	205.76875885571098
6330	205.6844022720187
6340	205.59745029422064
6350	205.5079029397516
6360	205.41576022658845
6370	205.32102217324947
6380	205.22368879879352
6390	205.12376012281928
6400	205.0212361654646
6410	204.91611694740553
6420	204.8084024898559
6430	204.69809281456617
6440	204.58518794382297
6450	204.4696879004483
6460	204.35159270779857
6470	204.2309023897641
6480	204.10761697076828
6490	203.98173647576672
6500	203.8532609302466
6510	203.72219036022588
6520	203.58852479225257
6530	203.45226425340394
6540	203.31340877128574
6550	203.17195837403153
6560	203.02791309030187
6570	202.88127294928353
6580	202.73203798068883
6590	202.5802082147548
6600	202.42578368224247
6610	202.26876441443608
6620	202.10915044314234
6630	201.94694180068973
6640	201.7821385199276
6650	201.6147406342256
6660	201.4447481774728
6670	201.27216118407694
6680	201.0969796889637
6690	200.91920372757602
6700	200.73883333587318
6710	200.5558685503302
6720	200.37030940793696
6730	200.18215594619755
6740	199.99140820312945
6750	199.79806621726283
6760	199.60213002763967
6770	199.40359967381323
6780	199.202475195847
6790	198.9987566343142
6800	198.7924440302969
6810	198.58353742538534
6820	198.37203686167703
6830	198.15794238177614
6840	197.9412540287927
6850	197.72197184634186
6860	197.50009587854322
6870	197.2756261700346
6880	197.04856276599241
6890	196.81890571213341
6900	196.58665505471402
6910	196.35181084052937
6920	196.1143731169128
6930	195.87434193173485
6940	195.63171733340278
6950	195.38649937085955
6960	195.13868809358334
6970	194.88828355158648
6980	194.635285795415
6990	194.3796948761477
7000	194.12151084539548
7010	193.86073375530046
7020	193.59736365853541
7030	193.3314006083029
7040	193.06284465833454
7050	192.7916958628902
7060	192.51795427675742
7070	192.24161995525043
7080	191.9626929542095
7090	191.6811733300003
7100	191.3970611395129
7110	191.11035644016133
7120	190.8210592898825
7130	190.52916974713568
7140	190.2346878709017
7150	189.9376137206821
7160	189.63794735649847
7170	189.3356888388917
7180	189.0308382289212
7190	188.72339558816415
7200	188.4133609787147
7210	188.10073446318336
7220	187.7855161046961
7230	187.46770596689356
7240	187.1473041139306
7250	186.82431061047515
7260	186.49872552170774
7270	186.1705489133206
7280	185.83978085151705
7290	185.5064214030105
7300	185.17047063502403
7310	184.83192861528934
7320	184.49079541204617
7330	184.1470710940415
7340	183.8007557305288
7350	183.45184939126725
7360	183.100352146521
7370	182.74626406705846
7380	182.38958522415155
7390	182.03031568957164
7400	181.66845553554066
7410	181.30400483476572
7420	180.93696366049966
7430	180.56733208654197
7440	180.19511018723756
7450	179.82029803747557
7460	179.44289571268808
7470	179.06290328884916
7480	178.68032084247344
7490	178.2951484506151
7500	177.90738619086656
7510	177.5170341413574
7520	177.1240923807531
7530	176.72856098825392
7540	176.3304400435936
7550	175.92972962703828
7560	175.52642981938538
7570	175.12054070196217
7580	174.71206235662484
7590	174.30099486575716
7600	173.88733831226938
7610	173.47109277959694
7620	173.05225835169946
7630	172.6308351130594
7640	172.20682314868085
7650	171.78022254408856
7660	171.3510333853265
7670	170.91925575895684
7680	170.4848897520587
7690	170.04793545222697
7700	169.60839294757116
7710	169.16626232671416
7720	168.72154367879108
7730	168.2742370934481
7740	167.8243426608412
7750	167.3718604716351
7760	166.91679061700194
7770	166.45913318862014
7780	165.99888827867332
7790	165.53605597984895
7800	165.07063638533725
7810	164.60262958883004
7820	164.13203568451945
7830	163.65885476709684
7840	163.18308693175155
7850	162.70473227416971
7860	162.22379089053314
7870	161.74026287751806
7880	161.25414833229397
7890	160.76544735252244
7900	160.2741600363559
7910	159.7802864824365
7920	159.28382678989496
7930	158.78478105832733
7940	158.28314938775893
7950	157.77893187874662
7960	157.2721286324016
7970	156.76273975038777
7980	156.25076533491998
7990	155.7362054887624
8000	155.2190603152268
8010	154.69932991817083
8020	154.17701440199633
8030	153.65211387164769
8040	153.12462843261014
8050	152.59455819090803
8060	152.0619032531032
8070	151.52666372629315
8080	150.98883971810952
8090	150.4484313367163
8100	149.90543869080818
8110	149.3598618896088
8120	148.8117010428691
8130	148.26095626086564
8140	147.70762765439892
8150	147.15171533479162
8160	146.59321941388697
8170	146.03214000404702
8180	145.468477218151
8190	144.90223116959353
8200	144.3334019722831
8210	143.76198974064016
8220	143.18799458959558
8230	142.61141663458898
8240	142.03225599156687
8250	141.45051277698116
8260	140.8661871077873
8270	140.27927910144277
8280	139.6897888759051
8290	139.09771654963052
8300	138.50306224157205
8310	137.9058260711779
8320	137.30600815838963
8330	136.70360862364072
8340	136.09862758785465
8350	135.49106517244329
8360	134.88092149930526
8370	134.26819669082408
8380	133.6528908698667
8390	133.03500415978164
8400	132.41453668439735
8410	131.79148856802053
8420	131.1658599354344
8430	130.5376509118971
8440	129.90686162313983
8450	129.27349219536538
8460	128.6375427552433
8470	127.99901342985737
8480	127.35790434676323
8490	126.71421563407569
8500	126.06794742046989
8510	125.41909983517911
8520	124.76767300799247
8530	124.11366706925264
8540	123.45708214985372
8550	122.79791838123882
8560	122.13617589539791
8570	121.47185482486559
8580	120.80495530271872
8590	120.1354774625743
8600	119.46342143858713
8610	118.78878736544758
8620	118.11157537837934
8630	117.43178561313721
8640	116.74941820600472
8650	116.06447329379206
8660	115.37695101383366
8670	114.68685150398605
8680	113.99417490262555
8690	113.29892134864602
8700	112.60109098145662
8710	111.9006839409796
8720	111.19770036764794
8730	110.49214040240321
8740	109.78400418669325
8750	109.07329186246992
8760	108.3600035721869
8770	107.64413945879735
8780	106.92569966575178
8790	106.20468433699565
8800	105.48109361696723
8810	104.7549276505953
8820	104.02618658329692
8830	103.29487056097516
8840	102.56097973001681
8850	101.82451423729023
8860	101.085474230143
8870	100.34385985639973
8880	99.59967126435973
8890	98.85290860279486
8900	98.1035720209472
8910	97.35166166852682
8920	96.59717769570952
8930	95.84012025313463
8940	95.08048949190267
8950	94.31828556357316
8960	93.55350862016233
8970	92.7861588141409
8980	92.01623629843183
8990	91.24374122640802
9000	90.46867375198151
9010	89.69103402991294
9020	88.91082221555081
9030	88.12803846473238
9040	87.34268293378442
9050	86.5547557795237
9060	85.76425715925771
9070	84.97118723078525
9080	84.17554615239703
9090	83.37733408287635
9100	82.57655118149967
9110	81.7731976080373
9120	80.96727352275394
9130	80.15877908640941
9140	79.34771446025917
9150	78.53407980605502
9160	77.71787528604568
9170	76.89910106297748
9180	76.07775730009487
9190	75.2538441611412
9200	74.42736181035919
9210	73.59831041249167
9220	72.76669013278213
9230	71.9325011369754
9240	71.09574359131827
9250	70.25641766256007
9260	69.41452351795331
9270	68.57006132525439
9280	67.72303125272406
9290	66.87343346912822
9300	66.02126814373842
9310	65.16653544633256
9320	64.30923554719546
9330	63.44936861711954
9340	62.58693482740541
9350	61.72193434979184
9360	60.85436735627072
9370	59.98423401931814
9380	59.111534511959604
9390	58.23626900776615
9400	57.35843768085047
9410	56.478040705863016
9420	55.595078257988106
9430	54.70955051294004
9440	53.8214576469592
9450	52.93079983680819
9460	52.0375772597679
9470	51.14179009363366
9480	50.243438516711315
9490	49.342522707813366
9500	48.43904284625506
9510	47.532999111850515
9520	46.62439168490882
9530	45.71322074623014
9540	44.79948647710185
9550	43.883189059294615
9560	42.964328675058525
9570	42.042905507119194
9580	41.11891973867388
9590	40.19237155338757
9600	39.26326113538913
9610	38.331588669267376
9620	37.397354340067224
9630	36.46055833328576
9640	35.521200834868374
9650	34.579282031204876
9660	33.63480210912559
9670	32.687761255897456
9680	31.738159659228725
9690	30.78599750732959
9700	29.83127498895164
9710	28.873992293385665
9720	27.914149610458033
9730	26.95174713052709
9740	25.986785044479557
9750	25.019263543726918
9760	24.049182820201818
9770	23.076543066354454
9780	22.101344475148966
9790	21.123587240059848
9800	20.143271555068317
9810	19.160397614658713
9820	18.174965613814916
9830	17.186975748016707
9840	16.196428213236185
9850	15.203323205934144
9860	14.207660923056489
9870	13.209441562030602
9880	12.20866532076176
9890	11.205332397629515
9900	10.19944299148409
9910	9.190997301642781
9920	8.179995527886332
9930	7.166437870455356
9940	6.150324530046703
9950	5.131655707809871
9960	4.110431605343388
9970	3.086652424691217
9980	2.0603183683391397
9990	1.031429639211158
10000	-0.000013559334117729804

==> Data_Files/Const_Ext_Curv_alpha_p1_mu_1p0_y1_2000_y2_10000_d_3.dat <==
2000	2.710505431213761e-20
2010	0.7012056414741442
2020	1.4016592157231198
2030	2.101356938385213
2040	2.8002950554797046
2050	3.4984698128571456
2060	4.195877456200022
2070	4.892514231027928
2080	5.588376382694273
2090	6.283460156381995
2100	6.977761797098936
2110	7.671277549676244
2120	8.364003658784029
2130	9.055936368931285
2140	9.747071924456673
2150	10.437406569519222
2160	11.126936548092559
2170	11.815658103981223
2180	12.503567480829869
2190	13.190660922115216
2200	13.876934671136931
2210	14.56238497100884
2220	15.247008064662179
2230	15.93080019486423
2240	16.613757604216264
2250	17.295876535144984
2260	17.977153229893936
2270	18.657583930517664
2280	19.337164878895543
2290	20.015892316741283
2300	20.69376248559607
2310	21.37077162682057
2320	22.04691598158595
2330	22.722191790853575
2340	23.396595295393425
2350	24.070122735807647
2360	24.742770352529973
2370	25.414534385824354
2380	26.08541107578357
2390	26.755396662327875
2400	27.42448738520361
2410	28.092679483981836
2420	28.759969198056965
2430	29.426352766645365
2440	30.09182642878401
2450	30.756386423329097
2460	31.42002898895467
2470	32.082750364151245
2480	32.744546787224444
2490	33.405414496293616
2500	34.06534972929047
2510	34.72434872395767
2520	35.382407717847514
2530	36.039522948320524
2540	36.69569065254408
2550	37.35090706749104
2560	38.00516842993839
2570	38.65847097646582
2580	39.31081094345443
2590	39.962184567089
2600	40.612588083459386
2610	41.26201772856195
2620	41.91046973817806
2630	42.55794034787
2640	43.20442579298372
2650	43.84992230865156
2660	44.494426129795
2670	45.137933491127484
2680	45.78044062715706
2690	46.42194377218923
2700	47.06243916032964
2710	47.70192302548686
2720	48.34039160137513
2730	48.97784112151711
2740	49.614267819246635
2750	50.24966792771146
2760	50.88403767987602
2770	51.51737330852419
2780	52.14967104626201
2790	52.78092712552045
2800	53.411137778558185
2810	54.04029923746431
2820	54.668407734161114
2830	55.29545950040682
2840	55.921450767798355
2850	56.54637776777408
2860	57.17023673162703
2870	57.793023890963184
2880	58.41473547775753
2890	59.03536772363631
2900	59.65491685983373
2910	60.27337911720428
2920	60.89075072623494
2930	61.50702791705756
2940	62.12220691946109
2950	62.73628396290391
2960	63.349255276526065
2970	63.96111708916161
2980	64.57186562935088
2990	65.18149712535276
3000	65.790007805157
3010	66.3973938964965
3020	67.00365162685956
3030	67.60877722350224
3040	68.21276691346058
3050	68.81561692356297
3060	69.41732348044232
3070	70.01788281054847
3080	70.61729114016042
3090	71.21554469539859
3100	71.8126397022372
3110	72.40857238651647
3120	73.00333897395495
3130	73.5969356901618
3140	74.1893587606491
3150	74.78060441084412
3160	75.37066886610157
3170	75.95954835171598
3180	76.54723909293392
3190	77.13373731496631
3200	77.7190392430007
3210	78.30314110221356
3220	78.8860391177826
3230	79.46772951489902
3240	80.04820851880007
3250	80.62747235508732
3260	81.20551724928286
3270	81.7823394262786
3280	82.35793511035357
3290	82.93230052521155
3300	83.50543189401864
3310	84.07732543944094
3320	84.6479773836821
3330	85.21738394852102
3340	85.78554135534935
3350	86.35244582520923
3360	86.91809357883085
3370	87.48248083667004
3380	88.04560381894598
3390	88.6074587456787
3400	89.1680418367268
3410	89.72734931182501
3420	90.28537739062183
3430	90.84212229271714
3440	91.39758023769981
3450	91.95174744518536
3460	92.50462013485352
3470	93.05619452648587
3480	93.60646684000349
3490	94.15543329550454
3500	94.70309011330187
3510	95.24943351396067
3520	95.79445971831055
3530	96.33816494691125
3540	96.88054541961769
3550	97.42159735578937
3560	97.9613169743259
3570	98.4997004936924
3580	99.03674413194508
3590	99.57244410675668
3600	100.10679663544194
3610	100.63979793498311
3620	101.17144422205543
3630	101.7017317130526
3640	102.23065662411226
3650	102.7582151711415
3660	103.28440356984233
3670	103.80921803573712
3680	104.33265478419419
3690	104.85471003045316
3700	105.37537998965057
3710	105.89466087684522
3720	106.4125489070438
3730	106.92904029522624
3740	107.44413125637128
3750	107.95781800548194
3760	108.47009675761097
3770	108.98096372788638
3780	109.49041513153685
3790	109.99844718391732
3800	110.50505610053185
3810	111.01023809690555
3820	111.51398938819435
3830	112.01630618908895
3840	112.51718471383936
3850	113.01662117628054
3860	113.5146117898581
3870	114.01115276765391
3880	114.50624032241183
3890	114.99987066656325
3900	115.49204001225286
3910	115.98274457136425
3920	116.4719805555456
3930	116.95974417623529
3940	117.4460316446876
3950	117.93083917199836
3960	118.4141629691306
3970	118.8959992469402
3980	119.37634421620159
3990	119.85519408763332
4000	120.33254507192382
4010	120.80839337975699
4020	121.2827352218379
4030	121.75556680891839
4040	122.22688435182278
4050	122.69668406147353
4060	123.16496214891686
4070	123.63171482534841
4080	124.09693830216034
4090	124.56062879107883
4100	125.02278250360797
4110	125.48339565070343
4120	125.94246444280172
4130	126.39998508985526
4140	126.85595380136758
4150	127.31036678642832
4160	127.76322025374849
4170	128.21451041169544
4180	128.66423346832815
4190	129.11238563143212
4200	129.55896310855476
4210	130.00396210704025
4220	130.44737883406484
4230	130.88920949667187
4240	131.32945030180693
4250	131.76809745635296
4260	132.2051471671654
4270	132.64059564110724
4280	133.07443908508418
4290	133.50667370607982
4300	133.93729571119064
4310	134.36630130766116
4320	134.79368670291916
4330	135.21944810461065
4340	135.64358172063507
4350	136.06608375918046
4360	136.48695042877242
4370	136.9061779382537
4380	137.32376249612457
4390	137.73970031028907
4400	138.15398758809357
4410	138.56662053636873
4420	138.97759536147123
4430	139.3869082693256
4440	139.79455546546598
4450	140.20053315507803
4460	140.60483754304073
4470	141.00746483396807
4480	141.40841123225107
4490	141.80767294209943
4500	142.2052461675834
4510	142.60112711267558
4520	142.99531198129284
4530	143.38779697733796
4540	143.77857830474156
4550	144.1676521675039
4560	144.55501476973663
4570	144.94066231570474
4580	145.32459100986824
4590	145.70679705692407
4600	146.08727666184782
4610	146.46602602993565
4620	146.843041366846
4630	147.2183188786415
4640	147.59185477182248
4650	147.96364525305813
4660	148.33368652856328
4670	148.70197480399037
4680	149.0685062844715
4690	149.43327717466104
4700	149.79628367877808
4710	150.15752200064927
4720	150.5169883437512
4730	150.8746789112531
4740	151.2305899060595
4750	151.58471753085263
4760	151.9370579881352
4770	152.2876074802729
4780	152.63636220953705
4790	152.98331837814717
4800	153.32847218831355
4810	153.67181984227994
4820	154.01335754236604
4830	154.35308149101013
4840	154.69098789081167
4850	155.02707294457394
4860	155.3613328553466
4870	155.69376382646826
4880	156.02436206160908
4890	156.3531237648135
4900	156.68004514054255
4910	157.0051223937168
4920	157.32835172974336
4930	157.64972935418746
4940	157.96925147218036
4950	158.28691428834904
4960	158.60271400685812
4970	158.91664683145245
4980	159.22870896549918
4990	159.53889661203036
5000	159.847205973785
5010	160.15363325325166
5020	160.45817465271057
5030	160.76082637427606
5040	161.06158461993894
5050	161.3604455916087
5060	161.65740549115594
5070	161.95246052045462
5080	162.24560688142455
5090	162.5368407760735
5100	162.82615840653972
5110	163.11355597513412
5120	163.39902968438275
5130	163.68257573706904
5140	163.9641903362761
5150	164.24386968542913
5160	164.52160998833773
5170	164.7974074492382
5180	165.07125827283585
5190	165.3431586643475
5200	165.61310482953866
5210	165.8810929744585
5220	166.14711930479422
5230	166.4111800257642
5240	166.67327134216265
5250	166.93338945840418
5260	167.1915305785686
5270	167.44769090644562
5280	167.7018666455796
5290	167.9540539993142
5300	168.20424917083727
5310	168.45244836322541
5320	168.69864777948882
5330	168.94284362261595
5340	169.18503209561828
5350	169.42520940157505
5360	169.66337174367789
5370	169.89951532527576
5380	170.13363634991947
5390	170.36573102140648
5400	170.59579554382566
5410	170.823826121602
5420	171.0498189595414
5430	171.27377026287522
5440	171.4956762373052
5450	171.7155330890481
5460	171.93333702488047
5470	172.14908425218334
5480	172.3627709789885
5490	172.5743934137185
5500	172.7839477644731
5510	172.9914302389098
5520	173.1968370442921
5530	173.40016438753847
5540	173.60140847527094
5550	173.8005655138639
5560	173.99763170949268
5570	174.1926032681826
5580	174.3854763958574
5590	174.57624729838813
5600	174.76491218164176
5610	174.95146725153015
5620	175.13590871405853
5630	175.31823277537433
5640	175.498435641816
5650	175.67651351996162
5660	175.85246261667766
5670	176.0262791391678
5680	176.19795929502155
5690	176.3674992922631
5700	176.53489533939987
5710	176.70014364547154
5720	176.86324042009846
5730	177.02418187353064
5740	177.18296421669632
5750	177.33958366125077
5760	177.49403641961734
5770	177.64631870463927
5780	177.79642672885512
5790	177.94435670440825
5800	178.09010484309854
5810	178.23366735643447
5820	178.37504045568485
5830	178.5142203519309
5840	178.6512032561181
5850	178.78598537910813
5860	178.91856293173078
5870	179.04893212483586
5880	179.17708916934524
5890	179.30303027630455
5900	179.42675165693538
5910	179.5482495226869
5920	179.66752008528806
5930	179.7845595567993
5940	179.8993641496647
5950	180.01193007676363
5960	180.12225355146288
5970	180.23033078766852
5980	180.33615799987777
5990	180.43973140323104
6000	180.54104721356373
6010	180.64010164745827
6020	180.7368909222959
6030	180.83141125630877
6040	180.92365886860836
6050	181.01362997873832
6060	181.1013208059777
6070	181.18672756928515
6080	181.2698464873526
6090	181.3506737786591
6100	181.42920566152452
6110	181.5054383541634
6120	181.5793680747386
6130	181.65099104141515
6140	181.72030347241395
6150	181.78730158606552
6160	181.8519816008639
6170	181.91433973552014
6180	181.9743722090164
6190	182.03207524065942
6200	182.08744505013442
6210	182.1404778575589
6220	182.19116988353622
6230	182.2395173492096
6240	182.2855164763157
6250	182.32916348723842
6260	182.37045460506275
6270	182.40938605362837
6280	182.4459540575836
6290	182.480154842439
6300	182.51198463462117
6310	182.54143966152665
6320	182.56851615154233
6330	182.59321033354183
6340	182.61551843620634
6350	182.63543668798732
6360	182.65296131716175
6370	182.66808855188742
6380	182.6808146202582
6390	182.69113575035917
6400	182.69904817032196
6410	182.70454810838004
6420	182.70763179292388
6430	182.70829545255626
6440	182.70653531614752
6450	182.70234761289075
6460	182.6957285723571
6470	182.68667442455106
6480	182.6751813999656
6490	182.66124572963753
6500	182.6448636452027
6510	182.62603137895124
6520	182.60474516388285
6530	182.58100123376204
6540	182.55479582317335
6550	182.52612516757665
6560	182.49498550336233
6570	182.4613730679066
6580	182.42528409962674
6590	182.3867148380363
6600	182.34566152376252
6610	182.30212039800767
6620	182.2560877018711
6630	182.20755967632107
6640	182.156532562252
6650	182.10300260054146
6660	182.04696603210724
6670	181.9884190979644
6680	181.92735803928247
6690	181.86377909744232
6700	181.79767851409335
6710	181.7290525312106
6720	181.65789739115175
6730	181.58420933671414
6740	181.50798461119197
6750	181.42921945843327
6760	181.347910122897
6770	181.26405284971017
6780	181.17764388472483
6790	181.08867947457514
6800	180.9971558667346
6810	180.90306930957283
6820	180.8064160524129
6830	180.70719234558837
6840	180.60539444050013
6850	180.50101858967375
6860	180.39406104681646
6870	180.2845180668741
6880	180.17238590604154
6890	180.05766082117717
6900	179.94033906913472
6910	179.82041690674728
6920	179.69789059088617
6930	179.57275637851993
6940	179.44501052677325
6950	179.31464929298596
6960	179.18166893477198
6970	179.04606571007824
6980	178.9078358772436
6990	178.76697569505794
7000	178.6234814228209
7010	178.4773493204011
7020	178.32857564829476
7030	178.177156667685
7040	178.02308864050056
7050	177.86636782947483
7060	177.70699049820476
7070	177.5449529112099
7080	177.3802513339912
7090	177.21288203309018
7100	177.0428412761477
7110	176.87012533196292
7120	176.69473047055243
7130	176.51665296320894
7140	176.33588908256044
7150	176.1524351026291
7160	175.9662872988263
7170	175.77744194730653
7180	175.58589532433228
7190	175.39164370627375
7200	175.19468336966898
7210	174.99501059128445
7220	174.7926216481753
7230	174.58751281774582
7240	174.37968037780976
7250	174.1691206066507
7260	173.95582978308246
7270	173.73980418650947
7280	173.52104009698715
7290	173.29953379528226
7300	173.07528156293324
7310	172.84827968231076
7320	172.61852443667786
7330	172.3860121102505
7340	172.1507389882578
7350	171.91270135700262
7360	171.67189550392166
7370	171.4283177176461
7380	171.18196428806178
7390	170.9328315063697
7400	170.6809156651463
7410	170.42621305840396
7420	170.1687199816512
7430	169.9084327319533
7440	169.64534760790704
7450	169.37946090893837
7460	169.11076893471474
7470	168.83926798515935
7480	168.56495436051233
7490	168.28782436139184
7500	168.00787428885548
7510	167.72510044446122
7520	167.43949913032878
7530	167.15106664920083
7540	166.85979930450404
7550	166.56569340041037
7560	166.2687452418983
7570	165.96895113481395
7580	165.66630738593224
7590	165.36081030301827
7600	165.0524561948883
7610	164.74124137147106
7620	164.42716214386888
7630	164.11021482441896
7640	163.79039572675455
7650	163.46770116586606
7660	163.14212745816235
7670	162.81367092153187
7680	162.48232787540388
7690	162.14809464080963
7700	161.81096754044356
7710	161.4709428987245
7720	161.12801704174956
7730	160.78218629654984
7740	160.43344699055282
7750	160.081795451608
7760	159.72722800804834
7770	159.36974098875194
7780	159.00933072320356
7790	158.6459935415561
7800	158.2797257746922
7810	157.9105237542858
7820	157.5383838128637
7830	157.16330228386704
7840	156.78527550171296
7850	156.40429980185604
7860	156.0203715208499
7870	155.63348699640878
7880	155.24364256746907
7890	154.85083457425083
7900	154.45505935831932
7910	154.05631326264665
7920	153.65459263167332
7930	153.2498938113696
7940	152.84221314929727
7950	152.43154699467112
7960	152.01789169842047
7970	151.60124361325072
7980	151.1815990937049
7990	150.75895449622524
8000	150.33330617908462
8010	149.90465050161237
8020	149.47298382370872
8030	149.03830250587905
8040	148.6006029092957
8050	148.1598813958593
8060	147.71613432826035
8070	147.26935807004085
8080	146.81954898565564
8090	146.36670344053408
8100	145.91081780114152
8110	145.45188843504084
8120	144.98991171095398
8130	144.5248839988234
8140	144.05680166987378
8150	143.58566109667333
8160	143.11145865319548
8170	142.63419071488033
8180	142.15385365869622
8190	141.67044386320123
8200	141.1839577086047
8210	140.69439157682882
8220	140.20174185157006
8230	139.70600491836078
8240	139.2071771646307
8250	138.70525497976854
8260	138.20023475518335
8270	137.69211288436597
8280	137.18088576279433
8290	136.66654978713794
8300	136.14910135483078
8310	135.62853686411339
8320	135.104852714094
8330	134.5780453048094
8340	134.0481110372861
8350	133.5150463136013
8360	132.97884753694393
8370	132.43951111167576
8380	131.89703344339227
8390	131.3514109389839
8400	130.80264000669678
8410	130.25071705619413
8420	129.69563849861706
8430	129.1374007466456
8440	128.57600021455983
8450	128.01143331830085
8460	127.44369647553185
8470	126.87278610569913
8480	126.29869863009314
8490	125.72143047190944
8500	125.14097805630989
8510	124.5573378104835
8520	123.97050616370763
8530	123.38047954740887
8540	122.78725439522421
8550	122.19082714306154
8560	121.5911942289869
8570	120.98835209242606
8580	120.38229717377844
8590	119.77302591446292
8600	119.16053475697842
8610	118.54482014496446
8620	117.92587852326182
8630	117.30370633797297
8640	116.67830003652283
8650	116.04965606771921
8660	115.41777088181348
8670	114.78264093056112
8680	114.14426266728223
8690	113.50263254692229
8700	112.85774702611255
8710	112.20960256323073
8720	111.55819561846155
8730	110.90352265385734
8740	110.24558013339859
8750	109.58436452305459
8760	108.91987229084391
8770	108.2520999068951
8780	107.58104384350719
8790	106.90670057521027
8800	106.22906657882615
8810	105.54813833352885
8820	104.86391232090526
8830	104.17638502501478
8840	103.48555293225229
8850	102.79141253054681
8860	102.09396030902386
8870	101.39319275805502
8880	100.68910636931784
8890	99.98169763585584
8900	99.27096305213843
8910	98.55689911412087
8920	97.83950231930429
8930	97.11876916679556
8940	96.39469615736729
8950	95.66727979351778
8960	94.93651657953097
8970	94.2024030215364
8980	93.46493562756918
8990	92.72411090762989
9000	91.97992537374465
9010	91.23237554002492
9020	90.48145792272761
9030	89.72716904031493
9040	88.96950541351438
9050	88.20846356537874
9060	87.44404002134594
9070	86.67623130929911
9080	85.90503395962651
9090	85.13044450528143
9100	84.3524594818422
9110	83.57107542757063
9120	82.7862888832424
9130	81.99809639134882
9140	81.20649449581789
9150	80.4114797420672
9160	79.61304867706278
9170	78.81119784937786
9180	78.00592380925181
9190	77.19722310864886
9200	76.38509230131692
9210	75.56952794284646
9220	74.75052659072932
9230	73.9280848044175
9240	73.10219914538199
9250	72.27286617717161
9260	71.44008246547182
9270	70.60384457816355
9280	69.76414908538202
9290	68.92099255957551
9300	68.07437157556431
9310	67.22428271059938
9320	66.37072254442131
9330	65.51368765931905
9340	64.65317464018875
9350	63.789180074592664
9360	62.92170055281784
9370	62.05073266793502
9380	61.17627301585747
9390	60.29831819538978
9400	59.41686480770469
9410	58.53190945547091
9420	57.64344874308587
9430	56.75147927677173
9440	55.85599766463929
9450	54.95700051675184
9460	54.05448444518912
9470	53.14844606411119
9480	52.23888198982236
9490	51.32578884083505
9500	50.40916323793374
9510	49.489001804238846
9520	48.56530116527062
9530	47.63805794901307
9540	46.707268785977845
9550	45.77293030926816
9560	44.835039154642686
9570	43.89359196057942
9580	42.94858536833966
9590	42.000016022031836
9600	41.047880568675474
9610	40.09217565826505
9620	39.1328979435274
9630	38.17004407872584
9640	37.20361072018582
9650	36.233594526597834
9660	35.259992159044
9670	34.28280028102483
9680	33.30201555848583
9690	32.317634659844245
9700	31.32965425601566
9710	30.338071020440736
9720	29.34288162911183
9730	28.3440827605997
9740	27.341671096080184
9750	26.335643319360848
9760	25.325996116907667
9770	24.312726177871717
9780	23.29583019411583
9790	22.275304860241263
9800	21.251146873614392
9810	20.2233529343887
9820	19.19191974538367
9830	18.156844011934403
9840	17.118122441948803
9850	16.07575174593205
9860	15.029728637007333
9870	13.980049830936615
9880	12.926712046141393
9890	11.869712003723444
9900	10.809046427485585
9910	9.74471204395243
9920	8.676705582391145
9930	7.6050237748321985
9940	6.529663356090123
9950	5.4506210637842685
9960	4.367893638359559
9970	3.281477823107243
9980	2.19137036418566
9990	1.097568010640983
10000	0.00006751442798219998

==> Data_Files/Const_Ext_Curv_alpha_p1_mu_1p0_y1_2000_y2_10000_d_4.dat <==
2000	0.
2010	0.505068068095617
2020	1.0099350910150315
2030	1.5145990429968963
2040	2.019057907833736
2050	2.523309659345818
2060	3.0273522613803876
2070	3.5311836678145827
2080	4.03480182255334
2090	4.538204659526837
2100	5.041390102687478
2110	5.5443560660131945
2120	6.047100453514496
2130	6.549621159230121
2140	7.051916067221139
2150	7.553983051565858
2160	8.055819976366006
2170	8.557424695755557
2180	9.058795053896187
2190	9.559928884970965
2200	10.060824013178479
2210	10.561478252737023
2220	11.061889407895569
2230	11.562055272930191
2240	12.061973632137505
2250	12.561642259828293
2260	13.0610589203293
2270	13.560221367995798
2280	14.059127347209568
2290	14.557774592372086
2300	15.0561608278963
2310	15.554283768173681
2320	16.05214111759019
2330	16.549730570565032
2340	17.04704981155073
2350	17.54409651503142
2360	18.040868345521233
2370	18.53736295756264
2380	19.033577995724794
2390	19.529511094601887
2400	20.0251598788115
2410	20.520521962992945
2420	21.015594951805614
2430	21.510376439927338
2440	22.004864012052735
2450	22.49905524289155
2460	22.99294769716702
2470	23.48653892961419
2480	23.97982648497832
2490	24.47280789801318
2500	24.965480693479424
2510	25.457842386142936
2520	25.949890480773185
2530	26.44162247214156
2540	26.933035845019738
2550	27.424128074178014
2560	27.914896624383672
2570	28.405338950399315
2580	28.895452496981225
2590	29.385234698888723
2600	29.874682980936242
2610	30.36379475796334
2620	30.852567434816077
2630	31.340998406346557
2640	31.829085057412506
2650	32.316824762876855
2660	32.80421488760728
2670	33.29125278647581
2680	33.77793580435835
2690	34.26426127613431
2700	34.750226526686134
2710	35.23582887089887
2720	35.72106561365975
2730	36.20593404985779
2740	36.690431464383295
2750	37.17455513212748
2760	37.65830231798205
2770	38.14167027683871
2780	38.624656253588796
2790	39.10725748312281
2800	39.58947119033
2810	40.07129459009796
2820	40.55272488731214
2830	41.03375927685545
2840	41.514394943607854
2850	41.994629062445895
2860	42.4744587982423
2870	42.953881305865316
2880	43.432893730163414
2890	43.91149320595888
2900	44.38967685807359
2910	44.86744180133047
2920	45.34478514055231
2930	45.82170397056055
2940	46.298195376174135
2950	46.774256432208304
2960	47.24988420347344
2970	47.725075744773825
2980	48.1998281009065
2990	48.67413830666008
3000	49.148003386813535
3010	49.62142035613505
3020	50.094386219380795
3030	50.56689797129377
3040	51.03895259660261
3050	51.51054707002041
3060	51.98167835624352
3070	52.45234340995036
3080	52.922539175800274
3090	53.39226258843228
3100	53.861510572463956
3110	54.33028004249019
3120	54.79856790308203
3130	55.26637104878551
3140	55.73368636412043
3150	56.20051072357919
3160	56.66684099162393
3170	57.13267402267566
3180	57.59800666113601
3190	58.0628357413994
3200	58.52715808785143
3210	58.99097051486717
3220	59.45426982680939
3230	59.91705281802682
3240	60.37931627285245
3250	60.841056965601766
3260	61.302271660570995
3270	61.76295711203542
3280	62.22311006424758
3290	62.682727251435566
3300	63.14180539780128
3310	63.60034121751869
3320	64.0583314147321
3330	64.5157726835544
3340	64.97266170806535
3350	65.4289951623098
3360	65.88476971029601
3370	66.33998200599385
3380	66.79462869333311
3390	67.24870640620175
3400	67.70221176844412
3410	68.1551413938593
3420	68.6074918861993
3430	69.05925983916734
3440	69.51044183641612
3450	69.96103445155562
3460	70.41103424817936
3470	70.86043777985572
3480	71.30924159012338
3490	71.7574422124901
3500	72.20503617043144
3510	72.65201997738929
3520	73.0983901367707
3530	73.54414314194653
3540	73.98927547625011
3550	74.43378361297596
3560	74.87766401537846
3570	75.32091313667051
3580	75.7635274200223
3590	76.2055032985599
3600	76.64683719536401
3610	77.08752552346864
3620	77.52756468585977
3630	77.96695107547404
3640	78.40568107519748
3650	78.84375105786414
3660	79.28115738625482
3670	79.71789641309576
3680	80.15396448105726
3690	80.58935792275246
3700	81.02407306073596
3710	81.45810620750254
3720	81.89145366548583
3730	82.32411172705767
3740	82.75607667454203
3750	83.18734478022311
3760	83.61791230633632
3770	84.04777550506681
3780	84.47693061854856
3790	84.90537387886329
3800	85.33310150803948
3810	85.76010971805132
3820	86.18639471081781
3830	86.61195267820156
3840	87.03677980200797
3850	87.46087225398408
3860	87.88422619581765
3870	88.30683777913609
3880	88.72870314550548
3890	89.14981842642953
3900	89.5701797433486
3910	89.98978320763867
3920	90.40862492061034
3930	90.82670097350778
3940	91.2440074475078
3950	91.66054041371873
3960	92.07629593317952
3970	92.49127005685864
3980	92.90545882565308
3990	93.31885827038744
4000	93.73146441181275
4010	94.1432732606056
4020	94.55428081735776
4030	94.96448307255251
4040	95.37387600662042
4050	95.78245558995287
4060	96.19021778289667
4070	96.59715853574865
4080	97.00327378875033
4090	97.4085594720826
4100	97.8130115058602
4110	98.21662580012654
4120	98.61939825484818
4130	99.02132475990955
4140	99.42240119510754
4150	99.82262343014615
4160	100.22198732463112
4170	100.62048872806454
4180	101.0181234798394
4190	101.41488740899545
4200	101.81077633380889
4210	102.20578606251784
4220	102.59991239346873
4230	102.99315111510451
4240	103.38549800595314
4250	103.77694883461591
4260	104.16749935975578
4270	104.55714533008577
4280	104.94588248435738
4290	105.33370655134881
4300	105.72061324985347
4310	106.1065982886683
4320	106.49165736658205
4330	106.87578617236382
4340	107.25898038475123
4350	107.64123567243894
4360	108.02254769406693
4370	108.40291209820887
4380	108.78232452336056
4390	109.16078059792815
4400	109.53827594021666
4410	109.91480615841826
4420	110.29036685060063
4430	110.6649536046954
4440	111.03856199848639
4450	111.4111875995981
4460	111.782825965484
4470	112.1534726434149
4480	112.52312317046737
4490	112.89177307351204
4500	113.259417869202
4510	113.62605306396114
4520	113.99167415397254
4530	114.35627662516683
4540	114.71985595321055
4550	115.0824076034945
4560	115.44392703112179
4570	115.8044096805099
4580	116.16385098497489
4590	116.52224636814537
4600	116.87959124417965
4610	117.23588101771404
4620	117.59111108381117
4630	117.9452768279084
4640	118.29837362576603
4650	118.65039684341568
4660	119.00134183710861
4670	119.35120395326403
4680	119.69997852841747
4690	120.04766088916904
4700	120.39424635213177
4710	120.73973022387997
4720	121.08410780089756
4730	121.42737436952628
4740	121.76952520591418
4750	122.11055557596383
4760	122.45046073528067
4770	122.78923592912136
4780	123.12687639234207
4790	123.46337734934683
4800	123.79873401403583
4810	124.13294158975377
4820	124.46599526923818
4830	124.79789023456769
4840	125.12862165711044
4850	125.45818469749977
4860	125.78657450680019
4870	126.11378622742168
4880	126.43981499199032
4890	126.76465592323478
4900	127.08830413396882
4910	127.41075472707358
4920	127.73200279548011
4930	128.05204342215168
4940	128.37087168006616
4950	128.68848263219854
4960	129.0048713315032
4970	129.3200328208964
4980	129.6339621332386
4990	129.946654291317
5000	130.25810430782778
5010	130.56830718535858
5020	130.87725791637092
5030	131.18495148318254
5040	131.4913828579499
5050	131.79654700265044
5060	132.10043886906507
5070	132.40305339876065
5080	132.70438552307218
5090	133.00443016308537
5100	133.30318222961904
5110	133.6006366232074
5120	133.89678823408258
5130	134.1916319421569
5140	134.4851626172609
5150	134.77737512163466
5160	135.0682643086213
5170	135.35782502088628
5180	135.64605209043734
5190	135.93294033867207
5200	136.21848457642557
5210	136.50267960401797
5220	136.78552021130216
5230	137.06700117771126
5240	137.3471172723063
5250	137.6258632538238
5260	137.90323387072334
5270	138.17922386123527
5280	138.45382795340814
5290	138.72704086515645
5300	138.9988573043082
5310	139.26927196865245
5320	139.53827954598702
5330	139.80587471416604
5340	140.07205214114745
5350	140.33680648504077
5360	140.60013239415466
5370	140.86202450704442
5380	141.1224774525597
5390	141.38148584989207
5400	141.63904430862257
5410	141.89514742876943
5420	142.14978980083558
5430	142.40296600678647
5440	142.65467062245233
5450	142.90489821313042
5460	143.1536433323532
5470	143.40090052202385
5480	143.64666431255228
5490	143.89092922299074
5500	144.13368976116982
5510	144.37494042383403
5520	144.6146756967778
5530	144.85289005498103
5540	145.08957796274515
5550	145.32473387382873
5560	145.5583522315833
5570	145.79042746908922
5580	146.0209540092914
5590	146.24992626513512
5600	146.47733863970183
5610	146.70318552634492
5620	146.92746130882554
5630	147.15016036144843
5640	147.37127704919754
5650	147.5908057278721
5660	147.80874074422212
5670	148.02507643608448
5680	148.2398071325184
5690	148.45292715394154
5700	148.66443081226564
5710	148.87431241104366
5720	149.08256624645924
5730	149.28918660582616
5740	149.49416776379246
5750	149.69750398226293
5760	149.89918951068947
5770	150.09921858636136
5780	150.2975854346957
5790	150.49428426952758
5800	150.68930929340067
5810	150.88265469785722
5820	151.07431466372864
5830	151.26428336142578
5840	151.4525549512292
5850	151.6391235835795
5860	151.82398339936785
5870	152.00712853022594
5880	152.1885530988167
5890	152.36825121912443
5900	152.5462169967451
5910	152.72244452917687
5920	152.89692790611016
5930	153.06966120971825
5940	153.24063851494608
5950	153.40985388886497
5960	153.5773013868266
5970	153.7429750512644
5980	153.90686891207247
5990	154.0689769869539
6000	154.22929328176923
6010	154.38781179088463
6020	154.54452649752022
6030	154.6994313740984
6040	154.85252038259222
6050	155.00378747487358
6060	155.1532265930616
6070	155.30083166987095
6080	155.4465966289601
6090	155.5905153852797
6100	155.73258184542087
6110	155.8727899079634
6120	156.01113346382428
6130	156.14760639660557
6140	156.28220258242652
6150	156.41491588681004
6160	156.54574016268722
6170	156.6746692506146
6180	156.80169697911126
6190	156.9268171649963
6200	157.05002361372618
6210	157.171310119732
6220	157.29067046675698
6230	157.40809842819365
6240	157.52358776742133
6250	157.63713223814335
6260	157.74872558472458
6270	157.8583615425285
6280	157.96603383825493
6290	158.071736190277
6300	158.17546230897867
6310	158.2772058970922
6320	158.3769606500465
6330	158.47472025697516
6340	158.57047839815027
6350	158.66422874049897
6360	158.75596493766375
6370	158.84568063047743
6380	158.9333694474384
6390	159.0190250051854
6400	159.1026409089727
6410	159.18421075314507
6420	159.2637281216129
6430	159.34118658832713
6440	159.41657971775427
6450	159.48990106535157
6460	159.5611441780419
6470	159.63030259468883
6480	159.69736984657172
6490	159.76233945786063
6500	159.82520494609147
6510	159.88595982266497
6520	159.94459759415489
6530	160.0011117581885
6540	160.0554957977071
6550	160.10774318117384
6560	160.15784736322965
6570	160.20580178534922
6580	160.251599876497
6590	160.29523505378313
6600	160.33670072311946
6610	160.37599027987548
6620	160.41309710953436
6630	160.4480145883488
6640	160.48073608399716
6650	160.51125495623936
6660	160.5395645575728
6670	160.56565823388837
6680	160.58952932512656
6690	160.6111711659332
6700	160.63057708634955
6710	160.6477404128428
6720	160.66265446197318
6730	160.67531253425804
6740	160.6857079146205
6750	160.69383387322102
6760	160.69968366628902
6770	160.7032505369545
6780	160.70452771607987
6790	160.7035084230914
6800	160.7001858668109
6810	160.6945532462875
6820	160.6866037516292
6830	160.6763305648345
6840	160.66372686062408
6850	160.64878580727247
6860	160.6315005674397
6870	160.61186429900283
6880	160.58987015588784
6890	160.56551128890072
6900	160.5387808445527
6910	160.50967195578306
6920	160.47817773792818
6930	160.44429128985934
6940	160.40800569528383
6950	160.36931402404602
6960	160.3282093334282
6970	160.28468466945174
6980	160.23873306817805
6990	160.19034755700966
7000	160.13952115599113
7010	160.08624687911012
7020	160.03051773559844
7030	159.97232673123298
7040	159.9116668696369
7050	159.84853115215776
7060	159.78291256864367
7070	159.71480409261338
7080	159.64419868237664
7090	159.57108928204343
7100	159.49546882253284
7110	159.41733022258234
7120	159.33666638975663
7130	159.25347022145687
7140	159.1677346059296
7150	159.07945242327594
7160	158.9886165464606
7170	158.89521984232084
7180	158.79925517257576
7190	158.70071539483507
7200	158.5995933635969
7210	158.49588192864275
7220	158.3895739265073
7230	158.28066217793224
7240	158.16913948887492
7250	158.05499865157464
7260	157.93823244561915
7270	157.81883363901122
7280	157.69679498923495
7290	157.57210924432223
7300	157.44476914391936
7310	157.3147674203532
7320	157.18209679969792
7330	157.04675000284124
7340	156.90871974655093
7350	156.7679987445424
7360	156.62457970857747
7370	156.47845534260242
7380	156.32961833397908
7390	156.17806135369915
7400	156.0237770576802
7410	155.86675808806189
7420	155.70699707450203
7430	155.54448663547277
7440	155.37921937955662
7450	155.21118790674277
7460	155.0403848097229
7470	154.86680267518767
7480	154.69043408512252
7490	154.51127161810405
7500	154.32930785059594
7510	154.14453535833985
7520	153.9569467143355
7530	153.76653447653138
7540	153.57329118471773
7550	153.37720936202427
7560	153.17828151645722
7570	152.97650014243607
7580	152.77185772233057
7590	152.56434672799756
7600	152.35395962231794
7610	152.14068886073346
7620	151.92452689278375
7630	151.70546616364305
7640	151.4834991156573
7650	151.25861818988082
7660	151.03081582762263
7670	150.80008447101042
7680	150.56641655195887
7690	150.32980448303198
7700	150.09024065851526
7710	149.8477174561662
7720	149.6022272389645
7730	149.35376235686257
7740	149.1023151485358
7750	148.84787794313294
7760	148.5904430620265
7770	148.3300028205631
7780	148.06654952981384
7790	147.80007549832462
7800	147.5305730338666
7810	147.25803444518644
7820	146.98245204344056
7830	146.7038181344994
7840	146.42212500390679
7850	146.13736491637297
7860	145.84953011847767
7870	145.55861284137686
7880	145.26460530350948
7890	144.96749971330445
7900	144.66728827188734
7910	144.3639631757872
7920	144.0575166196435
7930	143.74794079891274
7940	143.43522791257527
7950	143.11937016326078
7960	142.8003597422012
7970	142.47818882035583
7980	142.1528495503316
7990	141.82433406871598
8000	141.49263449840947
8010	141.15774295095866
8020	140.8196515288888
8030	140.47835232803675
8040	140.13383743988356
8050	139.78609895388732
8060	139.43512895981604
8070	139.08091955008092
8080	138.72346281935413
8090	138.36275085008626
8100	137.99877570456974
8110	137.6315294269627
8120	137.26100404576084
8130	136.88719157626971
8140	136.51008402307653
8150	136.1296733825222
8160	135.74595164517356
8170	135.358910798295
8180	134.96854282832086
8190	134.57483972332722
8200	134.17779347552397
8210	133.77739607907716
8220	133.37363951249185
8230	132.96651573298323
8240	132.55601667913996
8250	132.14213427374193
8260	131.72486042657772
8270	131.30418703726215
8280	130.88010599805395
8290	130.4526091966732
8300	130.02168851911898
8310	129.58733585248694
8320	129.1495430877868
8330	128.7083021225982
8340	128.26360485401858
8350	127.81544315908823
8360	127.36380889281966
8370	126.90869389133462
8380	126.45008997501618
8390	125.98798895166053
8400	125.52238261962896
8410	125.05326277099971
8420	124.58062119471988
8430	124.1044496797574
8440	123.62474001825281
8450	123.14148400867128
8460	122.65467345528639
8470	122.16430014963382
8480	121.6703558647809
8490	121.17283235791115
8500	120.67172137200978
8510	120.16701463754953
8520	119.65870387417614
8530	119.14678079239408
8540	118.63123709525219
8550	118.11206448002926
8560	117.5892546399197
8570	117.0627992657192
8580	116.53269004751036
8590	115.99891867634827
8600	115.46147684463753
8610	114.92035623047057
8620	114.37554849587494
8630	113.82704529519165
8640	113.27483827539123
8650	112.718919076209
8660	112.15927933028038
8670	111.59591066327621
8680	111.02880469403807
8690	110.45795303471358
8700	109.88334729089173
8710	109.30497906173821
8720	108.72283994013065
8730	108.13692151279402
8740	107.54721536036243
8750	106.95371305204247
8760	106.3564061442311
8770	105.7552861911808
8780	105.15034474522707
8790	104.54157335588562
8800	103.92896356894971
8810	103.31250692558739
8820	102.69219496143883
8830	102.0680192057136
8840	101.43997118028791
8850	100.80804239880197
8860	100.17222436575723
8870	99.53250857561365
8880	98.88888651188701
8890	98.24134964741762
8900	97.5898894513009
8910	96.93449739070523
8920	96.27516492968608
8930	95.61188352865538
8940	94.94464464385125
8950	94.27343972680757
8960	93.59826022382367
8970	92.91909757543405
8980	92.23594321587794
8990	91.54878857256897
9000	90.85762506556492
9010	90.16244410703726
9020	89.4632371007409
9030	88.75999544195835
9040	88.05271052467981
9050	87.34137374131211
9060	86.62597647720017
9070	85.9065101107685
9080	85.18296601384458
9090	84.45533555198236
9100	83.72361008478563
9110	82.98778096623145
9120	82.24783954499355
9130	81.50377716476578
9140	80.75558516458551
9150	80.00325487915711
9160	79.24677763917525
9170	78.48614477165823
9180	77.72134760143086
9190	76.95237744989994
9200	76.17922563015269
9210	75.40188344704463
9220	74.62034219786786
9230	73.83459317301919
9240	73.04462765666835
9250	72.25043692742614
9260	71.45201225901256
9270	70.6493449209251
9280	69.84242617910687
9290	69.03124729661471
9300	68.21579953428744
9310	67.39607415141404
9320	66.57206240591289
9330	65.74375555039182
9340	64.91114482981644
9350	64.07422148217546
9360	63.23297673897551
9370	62.38740182573487
9380	61.5374879624771
9390	60.68322636422469
9400	59.82460824149272
9410	58.96162480078256
9420	58.09426724507549
9430	57.22252677432638
9440	56.34639458595735
9450	55.46586187535143
9460	54.58091983625954
9470	53.691559658689
9480	52.79777252629388
9490	51.89954961727135
9500	50.99688210471197
9510	50.08976115689181
9520	49.17817793756445
9530	48.262123606253155
9540	47.341589318542894
9550	46.41656622637247
9560	45.487045478326564
9570	44.553018219927864
9580	43.61447559392911
9590	42.67140874060521
9600	41.72380879804537
9610	40.77166690225279
9620	39.8149741856284
9630	38.85372177571955
9640	37.887900795418844
9650	36.91750236327454
9660	35.94251759380093
9670	34.96293759778878
9680	33.978753482615645
9690	32.98995635255632
9700	31.996537309093203
9710	30.99848745122668
9720	29.995797875785545
9730	28.988459677737364
9740	27.976463950498875
9750	26.959801786279286
9760	25.93846427553948
9770	24.912442504448762
9780	23.881727554559582
9790	22.846310503273422
9800	21.806182424309227
9810	20.76133438817181
9820	19.711757462620255
9830	18.657442713136327
9840	17.5983812033929
9850	16.534563995722344
9860	15.465982151584956
9870	14.392626732037353
9880	13.31448879799909
9890	12.231559408355093
9900	11.143829618031985
9910	10.05129047823148
9920	8.953933036858581
9930	7.851748338949687
9940	6.744727427100691
9950	5.63286134189509
9960	4.516141122332087
9970	3.394557806254699
9980	2.2681024307778586
9990	1.136766032716523
10000	0.000539649013775753

==> Data_Files/Const_Ext_Curv_alpha_p1_mu_1p3_y1_2000_y2_10000_d_2.dat <==
2000	0.
2010	2.3322579477683583
2020	4.658994583671446
2030	6.9802074498738484
2040	9.295894299722844
2050	11.606052890688076
2060	13.91068098439754
2070	16.209776346658806
2080	18.50333674741133
2090	20.791359960738827
2100	23.073843764897106
2110	25.350785942341876
2120	27.6221842797566
2130	29.888036568075147
2140	32.148340602430764
2150	34.403094182174016
2160	36.652295110927135
2170	38.895941196581866
2180	41.13403025129569
2190	43.366560091488054
2200	45.59352853783662
2210	47.814933415289524
2220	50.03077255311635
2230	52.241043784915306
2240	54.44574494861565
2250	56.64487388648259
2260	58.83842844512225
2270	61.026406475486525
2280	63.20880583287958
2290	65.38562437697972
2300	67.55685997185434
2310	69.72251048596513
2320	71.88257379217684
2330	74.03704776776583
2340	76.18593029442879
2350	78.32921925829146
2360	80.46691254991812
2370	82.59900806432488
2380	84.72550370099084
2390	86.84639736386669
2400	88.96168696138326
2410	91.07137040646008
2420	93.17544561651384
2430	95.27391051346721
2440	97.36676302376046
2450	99.45400107836453
2460	101.53562261279009
2470	103.61162556709591
2480	105.68200788589714
2490	107.74676751837379
2500	109.805902418276
2510	111.85941054385654
2520	113.90728985789256
2530	115.94953832779044
2540	117.98615392559813
2550	120.01713462801291
2560	122.04247841638879
2570	124.0621832767442
2580	126.07624719976951
2590	128.08466818083463
2600	130.08744421999663
2610	132.08457332200717
2620	134.07605349632027
2630	136.06188275709974
2640	138.0420591232268
2650	140.01658061830767
2660	141.98544527068117
2670	143.94865111342622
2680	145.90619618436946
2690	147.85807852609284
2700	149.80429618594115
2710	151.7448472160297
2720	153.67972967325179
2730	155.60894161928624
2740	157.53248112060513
2750	159.45034624848125
2760	161.3625350789958
2770	163.2690456930457
2780	165.16987617635155
2790	167.06502461946488
2800	168.95448911777586
2810	170.83826777152095
2820	172.71635868579025
2830	174.58875997053534
2840	176.4554697405767
2850	178.31648611561124
2860	180.17180722021035
2870	182.02143118362642
2880	183.865356139878
2890	185.7035802280113
2900	187.53610159211405
2910	189.36291838131808
2920	191.18402874980205
2930	192.99943085679408
2940	194.80912286657437
2950	196.6131029484779
2960	198.41136927689698
2970	200.203920031284
2980	201.99075339615413
2990	203.77186756108776
3000	205.54726072073333
3010	207.31693107481
3020	209.08087682811006
3030	210.83909619050192
3040	212.59158737693252
3050	214.33834860743002
3060	216.07937810710655
3070	217.8146741061607
3080	219.54423483988035
3090	221.26805854864517
3100	222.98614347792937
3110	224.6984878783043
3120	226.40509000544102
3130	228.10594812011323
3140	229.80106048819954
3150	231.49042538068645
3160	233.17404107367076
3170	234.85190584836238
3180	236.5240179910869
3190	238.1903757932883
3200	239.85097755153149
3210	241.50582156750505
3220	243.15490614801888
3230	244.79822960494394
3240	246.43579025536997
3250	248.06758642176112
3260	249.69361643196115
3270	251.31387861919322
3280	252.92837132206034
3290	254.53709288454525
3300	256.14004165601074
3310	257.7372159911996
3320	259.3286142502348
3330	260.91423479861976
3340	262.4940760072382
3350	264.0681362523544
3360	265.63641391561345
3370	267.1989073840411
3380	268.7556150500441
3390	270.30653531141024
3400	271.8516665713084
3410	273.39100723828886
3420	274.9245557262833
3430	276.4523104546048
3440	277.9742698479483
3450	279.49043233639026
3460	281.00079635538924
3470	282.50536034578573
3480	284.0041227538024
3490	285.4970820310441
3500	286.9842366344982
3510	288.4655850265343
3520	289.94112567490504
3530	291.4108570527454
3540	292.87477763857345
3550	294.3328859162902
3560	295.7851803751797
3570	297.2316595099094
3580	298.67232182052555
3590	300.1071658124278
3600	301.53618999656277
3610	302.9593928895589
3620	304.3767730137276
3630	305.78832889706143
3640	307.19405907323187
3650	308.59396208158745
3660	309.9880364671517
3670	311.376280780621
3680	312.7586935783627
3690	314.135273422413
3700	315.5060188804748
3710	316.8709285259161
3720	318.2300009377674
3730	319.58323470072014
3740	320.9306284051243
3750	322.2721806469868
3760	323.6078900279689
3770	324.93775515538476
3780	326.261774642199
3790	327.57994710702485
3800	328.8922711741221
3810	330.1987454733949
3820	331.4993686403902
3830	332.79413931629495
3840	334.08305614793494
3850	335.36611778777205
3860	336.64332289390273
3870	337.9146701300555
3880	339.18015816558955
3890	340.4397856754919
3900	341.6935513403762
3910	342.94145384647993
3920	344.18349188566316
3930	345.4196641554057
3940	346.64996935879964
3950	347.8744062045139
3960	349.092973407029
3970	350.3056696867891
3980	351.5124937702006
3990	352.71344438962745
4000	353.90852028338634
4010	355.09772019574217
4020	356.2810428769033
4030	357.4584870830168
4040	358.6300515761638
4050	359.7957351243548
4060	360.955536501525
4070	362.1094544875296
4080	363.2574878681389
4090	364.39963543503416
4100	365.5358959858021
4110	366.666268323931
4120	367.7907512588053
4130	368.9093436057017
4140	370.02204418578356
4150	371.128851826097
4160	372.22976535956565
4170	373.32478362498637
4180	374.4139054670242
4190	375.497129736208
4200	376.5744552889254
4210	377.6458809874183
4220	378.7114056997784
4230	379.7710282999421
4240	380.8247476676859
4250	381.872562688622
4260	382.91447225419324
4270	383.95047526166854
4280	384.98057061413834
4290	386.00475722050976
4300	387.0230339954961
4310	388.03539985960873
4320	389.0418537394272
4330	390.0423945677392
4340	391.037021283536
4350	392.02573283200496
4360	393.0085281645226
4370	393.9854062386471
4380	394.9563660181112
4390	395.92140647281497
4400	396.8805265788184
4410	397.8337253183344
4420	398.78100167972156
4430	399.72235465747656
4440	400.6577832522275
4450	401.58728647072604
4460	402.51086332584083
4470	403.4285128365496
4480	404.34023402793247
4490	405.24602593116447
4500	406.1458875835082
4510	407.03981802830685
4520	407.92781631497684
4530	408.80988149900054
4540	409.68601264191904
4550	410.5562088113251
4560	411.4204690808556
4570	412.2787925301846
4580	413.1311782450159
4590	413.97762531707593
4600	414.81813284410646
4610	415.65269992985736
4620	416.4813256840794
4630	417.304009222517
4640	418.12074966690085
4650	418.93154614494097
4660	419.7363977902804
4670	420.5353037421344
4680	421.32826314577756
4690	422.1152751529766
4700	422.89633892198475
4710	423.6714536175293
4720	424.44061841079866
4730	425.20383247942937
4740	425.9610950074935
4750	426.7124051854855
4760	427.4577622103098
4770	428.1971652852675
4780	428.93061362004386
4790	429.6581064306952
4800	430.37964293963637
4810	431.09522237562766
4820	431.80484397376193
4830	432.50850697545195
4840	433.2062106284175
4850	433.89795418667256
4860	434.5837369105122
4870	435.26355806650014
4880	435.9374169274556
4890	436.6053127724407
4900	437.2672448867474
4910	437.92321256188467
4920	438.57321509556596
4930	439.21725179169584
4940	439.85532196035774
4950	440.48742491780064
4960	441.1135599864263
4970	441.73372649477676
4980	442.34792377752115
4990	442.9561511754428
5000	443.55840803542685
5010	444.15469371044685
5020	444.74500755955233
5030	445.3293489478557
5040	445.9077172465195
5050	446.4801118327438
5060	447.04653208975714
5070	447.60697740697645
5080	448.1614471803811
5090	448.7099408125933
5100	449.2524577128648
5110	449.78899729706364
5120	450.31955898766046
5130	450.84414221371475
5140	451.36274641086163
5150	451.87537102129795
5160	452.38201549376885
5170	452.8826792835542
5180	453.37736185245495
5190	453.86606266877976
5200	454.3487812073311
5210	454.82551694939207
5220	455.29626938271235
5230	455.76103800149514
5240	456.2198223063832
5250	456.67262180444544
5260	457.1194360091634
5270	457.5602644404174
5280	457.99510662447346
5290	458.42396209396924
5300	458.84683038790064
5310	459.2637110516083
5320	459.6746036367641
5330	460.0795077013573
5340	460.4784228096811
5350	460.87134853231925
5360	461.2582844461322
5370	461.63923013424386
5380	462.0141851860275
5390	462.3831491970927
5400	462.7461217692715
5410	463.103102510605
5420	463.4540910353296
5430	463.79908696386354
5440	464.13808992279326
5450	464.47109954485984
5460	464.7981154689407
5470	465.11913734007754
5480	465.4341648098897
5490	465.7431975367627
5500	466.04623518583577
5510	466.34327742898535
5520	466.6343239448087
5530	466.919374418608
5540	467.19842854237356
5550	467.47148601476766
5560	467.73854654110846
5570	467.9996098333535
5580	468.2546756100834
5590	468.50374359648555
5600	468.746813524338
5610	468.98388513199285
5620	469.2149581643602
5630	469.4400323728916
5640	469.659107515564
5650	469.87218335686333
5660	470.0792596677681
5670	470.28033622573327
5680	470.4754128146738
5690	470.6644892249485
5700	470.8475652533436
5710	471.0246407030564
5720	471.19571538367904
5730	471.3607891111824
5740	471.5198617078993
5750	471.67293300250867
5760	471.820002830019
5770	471.96107103175217
5780	472.096137455327
5790	472.22520195464296
5800	472.348264389864
5810	472.46532462740225
5820	472.57638253990143
5830	472.68143800622084
5840	472.780490911419
5850	472.8735411467373
5860	472.96058860958146
5870	473.0416332035869
5880	473.11667483904387
5890	473.1857134330719
5900	473.24874890960444
5910	473.30578119937036
5920	473.35681023987536
5930	473.40183597538334
5940	473.4408583568979
5950	473.4738773421435
5960	473.5008928955473
5970	473.52190498822006
5980	473.53691359793805
5990	473.545918709124
6000	473.548920312829
6010	473.5459184067134
6020	473.5369129950286
6030	473.52190408859826
6040	473.50089170479987
6050	473.4738758675459
6060	473.44085660726563
6070	473.4018339608861
6080	473.3568079718138
6090	473.305778689916
6100	473.24874617150226
6110	473.1857104793056
6120	473.1166716824642
6130	473.0416298565026
6140	472.9605850833133
6150	472.8735374511378
6160	472.7804870545486
6170	472.68143399443
6180	472.57637837796
6190	472.4653203185914
6200	472.3482599360333
6210	472.2251973562325
6220	472.0961327113551
6230	471.9610661397675
6240	471.81999778601835
6250	471.6729278008193
6260	471.5198563410275
6270	471.3607835697469
6280	471.1957096567577
6290	471.02463477866627
6300	470.8475591188876
6310	470.66448286762494
6320	470.47540622184965
6330	470.2803293852807
6340	470.0792525683645
6350	469.8721759882543
6360	469.6590998687904
6370	469.4400244404794
6380	469.21494994047396
6390	468.9838766125526
6400	468.74680470709944
6410	468.50373448108365
6420	468.25466619803944
6430	467.99960012804536
6440	467.73853654770437
6450	467.4714757401234
6460	467.19841799489296
6470	466.9193636080668
6480	466.6343128821419
6490	466.3432661260377
6500	466.0462236550761
6510	465.74318579096126
6520	465.4341528617588
6530	465.11912520187593
6540	464.7981031520411
6550	464.47108705928343
6560	464.1380772769126
6570	463.7990741644986
6580	463.45407808785126
6590	463.1030894189998
6600	462.74610853617304
6610	462.38313582377845
6620	462.0141716723824
6630	461.63921647868943
6640	461.2582706455222
6650	460.871334581801
6660	460.4784087025251
6670	460.0794934288908
6680	459.67458918872046
6690	459.2636964165975
6700	458.8468155538474
6710	458.4239470485161
6720	457.9950913553478
6730	457.560248935764
6740	457.11942025784106
6750	456.67260579628913
6760	456.21980603243003
6770	455.7610214541759
6780	455.296252556007
6790	454.8254998389507
6800	454.34876381055926
6810	453.8660449848883
6820	453.3773438824752
6830	452.88266103031725
6840	452.3819969618501
6850	451.875352216926
6860	451.362727341792
6870	450.84412288906856
6880	450.3195394177275
6890	449.7889774930706
6900	449.25243768670776
6910	448.70992057653524
6920	448.16142674671414
6930	447.60695678764864
6940	447.0465112959643
6950	446.4800908744863
6960	445.90769613221784
6970	445.3293276843185
6980	444.7449861520824
6990	444.15467216291654
7000	443.5583863503192
7010	442.9561293538583
7020	442.3479018191494
7030	441.7337043978343
7040	441.11353774755923
7050	440.48740253195336
7060	439.8552994206227
7070	439.21722908957616
7080	438.573192221569
7090	437.923189505874
7100	437.2672216382539
7110	436.6052893209478
7120	435.9373932626577
7130	435.26353417853505
7140	434.5837127901673
7150	433.8979298255641
7160	433.20618601914435
7170	432.50848211172195
7180	431.80481885049306
7190	431.0951969890221
7200	430.3796172872284
7210	429.6580805113729
7220	428.930587434044
7230	428.19713883414505
7240	427.45773549687993
7250	426.7123782137402
7260	425.96106778249106
7270	425.20380500715834
7280	424.4405906980148
7290	423.6714256715664
7300	422.89631075053916
7310	422.1152467638655
7320	421.32823454667084
7330	420.53527494025974
7340	419.736368792103
7350	418.93151695582355
7360	418.12072029118343
7370	417.30397966407
7380	416.48129594648253
7390	415.65267001651875
7400	414.81810275836125
7410	413.977595062264
7420	413.131147824539
7430	412.2787619475426
7440	411.4204383396619
7450	410.55617791530165
7460	409.68598159487044
7470	408.80985030476717
7480	407.9277849773677
7490	407.03978655101133
7500	406.1458559699873
7510	405.2459941845211
7520	404.34020215076134
7530	403.42848083076586
7540	402.51083119261904
7550	401.58725421250335
7560	400.6577508742728
7570	399.7223221676209
7580	398.78096908803076
7590	397.8336926367822
7600	396.8804938209598
7610	395.9213736534608
7620	394.95633315300245
7630	393.9853733441301
7640	393.00849525722475
7650	392.0256999285109
7660	391.0369884000644
7670	390.0423617198199
7680	389.04182094157886
7690	388.0353671250173
7700	387.0230013356933
7710	386.00472464505515
7720	384.9805381304486
7730	383.9504428751252
7740	382.91443996824944
7750	381.87253050490693
7760	380.8247155861121
7770	379.7709963188157
7780	378.7113738159129
7790	377.6458491962507
7800	376.5744235846359
7810	375.4970981118428
7820	374.4138739146209
7830	373.32475213570285
7840	372.22973392381186
7850	371.12882043366966
7860	370.0220128260043
7870	368.9093122675578
7880	367.7907199310939
7890	366.6662369954059
7900	365.5358646453242
7910	364.3996040717244
7920	363.25745647153474
7930	362.1094230477439
7940	360.95550500940897
7950	359.79570357166295
7960	358.63001995572256
7970	357.4584553888961
7980	356.281011104591
7990	355.0976883423219
8000	353.908488347718
8010	352.71341237253114
8020	351.5124616745701
8030	350.30563751675925
8040	349.09294116714955
8050	347.87437389946274
8060	346.6499369931014
8070	345.41963173314764
8080	344.183459410361
8090	342.9414213211771
8100	341.6935187677054
8110	340.43975305772824
8120	339.1801255046984
8130	337.91463742773794
8140	336.6432901516361
8150	335.36608500684775
8160	334.08302332949177
8170	332.79410646134914
8180	331.4993357498614
8190	330.1987125481288
8200	328.8922382149087
8210	327.5799141146137
8220	326.2617416173103
8230	324.9377220987167
8240	323.6078569402014
8250	322.2721475287813
8260	320.93059525712033
8270	319.58320152352724
8280	318.22996773195433
8290	316.8708952919955
8300	315.5059856188846
8310	314.13524013349365
8320	312.7586602623314
8330	311.37624743754105
8340	309.9880030968993
8350	308.59392868381406
8360	307.19402564732286
8370	305.7882954420912
8380	304.376739528411
8390	302.95935937219855
8400	301.5361564449931
8410	300.10713222395486
8420	298.67228819186363
8430	297.2316258371168
8440	295.78514665372774
8450	294.3328521413241
8460	292.8747438051461
8470	291.41082315604496
8480	289.94109171048075
8490	288.46555099052114
8500	286.9842025237958
8510	285.4970478430697
8520	284.00408848631577
8530	282.50532599692076
8540	281.0007619236816
8550	279.49039782079933
8560	277.9742352478727
8570	276.4522757698918
8580	274.92452095723206
8590	273.3909723856477
8600	271.8516316362656
8610	270.30650029557916
8620	268.75557995544176
8630	267.1988722130606
8640	265.6363786709905
8650	264.0681009371276
8660	262.4940406247031
8670	260.91419935227674
8680	259.3285787437311
8690	257.7371804282647
8700	256.1400060403862
8710	254.5370572199078
8720	252.92833561193925
8730	251.31384286688134
8740	249.6935806404198
8750	248.06755059351897
8760	246.43575439241548
8770	244.79819370861205
8780	243.15487021887125
8790	241.50578560520916
8800	239.85094155488906
8810	238.1903397604153
8820	236.52398191952696
8830	234.8518697351915
8840	233.1740049155987
8850	231.49038917415405
8860	229.8010242294729
8870	228.10591180537384
8880	226.40505363087266
8890	224.69845144017594
8900	222.98610697267486
8910	221.26802197293884
8920	219.5441981907094
8930	217.81463738089383
8940	216.0793413035589
8950	214.33831172392453
8960	212.59155041235772
8970	210.83905914436608
8980	209.08083970058757
8990	207.31689386673466
9000	205.54722343354763
9010	203.77183019678847
9020	201.99071595723373
9030	200.20388252066738
9040	198.4113316978736
9050	196.6130653046294
9060	194.8090851616977
9070	192.9993930948199
9080	191.18399093470885
9090	189.3628805170415
9100	187.5360636824518
9110	185.70354227652348
9120	183.8653181497828
9130	182.02139315769145
9140	180.1717691606392
9150	178.31644802393689
9160	176.45543161780904
9170	174.58872181738676
9180	172.71632050270054
9190	170.83822955867302
9200	168.95445087511183
9210	167.06498634670234
9220	165.16983787300046
9230	163.2690073584255
9240	161.36249671225295
9250	159.4503078486072
9260	157.53244268645443
9270	155.60890314959536
9280	153.67969116665813
9290	151.744808671091
9300	149.80425760115514
9310	147.85803989991757
9320	145.90615751524382
9330	143.94861239979073
9340	141.98540651099938
9350	140.01654181108776
9360	138.04202026704363
9370	136.06184385061727
9380	134.07601453831435
9390	132.08453431138872
9400	130.0874051558351
9410	128.08462906238205
9420	126.07620802648461
9430	124.0621440483172
9440	122.04243913276638
9450	120.0170952894237
9460	117.98611453245493
9470	115.94949887999215
9480	113.90725035466576
9490	111.85937098388447
9500	109.80586279981318
9510	107.74672783935033
9520	105.68196814410521
9530	103.61158576037538
9540	101.53558273912392
9550	99.45396113595682
9560	97.3667230111003
9570	95.27387042937818
9580	93.17540546018918
9590	91.07133017748427
9600	88.96164665974405
9610	86.84635698995599
9620	84.72546325559193
9630	82.59896754858528
9640	80.4668719653084
9650	78.32917860654995
9660	76.18588957749223
9670	74.03700698768856
9680	71.88253295104052
9690	69.72246958577537
9700	67.55681901442338
9710	65.38558336379515
9720	63.20876476495894
9730	61.026365353235974
9740	58.838387268756364
9750	56.6448326566004
9760	54.44570366614761
9770	52.24100245103393
9780	50.03073116915034
9790	47.81489198264153
9800	45.59348705790446
9810	43.36651856558707
9820	41.13398868058688
9830	38.89589958204962
9840	36.65225345336787
9850	34.403052482179696
9860	32.14829886036727
9870	29.887994784055525
9880	27.622142453610785
9890	25.35074407363937
9900	23.073801852986257
9910	20.79131800473372
9920	18.503294746199938
9930	16.209734298937644
9940	13.910638888732754
9950	11.606010745603005
9960	9.295852103796582
9970	6.980165201790757
9980	4.65895228229052
9990	2.3322155922272128
10000	-0.00004261724283644636

==> Data_Files/Const_Ext_Curv_alpha_p1_mu_1p3_y1_2000_y2_10000_d_3.dat <==
2000	0.
2010	1.60443437674781
2020	3.2071804985598242
2030	4.808229787251832
2040	6.407573699658112
2050	8.005203690629447
2060	9.601111213038681
2070	11.19528771776795
2080	12.787724653692392
2090	14.378413467681565
2100	15.967345604592621
2110	17.55451250725784
2120	19.139905616488925
2130	20.723516371078105
2140	22.30533620777967
2150	23.885356561299847
2160	25.46356886429677
2170	27.039964547380126
2180	28.614535039104
2190	30.187271765954197
2200	31.758166152344703
2210	33.32720962061566
2220	34.89439359103026
2230	36.459709481764655
2240	38.02314870890043
2250	39.58470268642245
2260	41.14436282621694
2270	42.70212053806521
2280	44.25796722963322
2290	45.811894306468254
2300	47.36389317199804
2310	48.91395522759683
2320	50.46207187261714
2330	52.00823450423748
2340	53.552434517445256
2350	55.094663305037614
2360	56.63491225762226
2370	58.17317276361838
2380	59.70943620925744
2390	61.24369397858408
2400	62.77593745345695
2410	64.30615801354956
2420	65.83434703635118
2430	67.36049589716758
2440	68.88459596912207
2450	70.40663862315618
2460	71.92661522803063
2470	73.4445171503261
2480	74.96033575444419
2490	76.47406240260814
2500	77.98568845486383
2510	79.49520526908051
2520	81.00260420095177
2530	82.50787660399628
2540	84.01101382956074
2550	85.51200722699915
2560	87.01084814370236
2570	88.50752792468211
2580	90.00203791254125
2590	91.49436944748903
2600	92.98451386735628
2610	94.47246250761067
2620	95.95820670137192
2630	97.44173777942702
2640	98.92304707024542
2650	100.4021258999943
2660	101.87896559255384
2670	103.35355746953226
2680	104.82589285028125
2690	106.29596305191109
2700	107.76375938930583
2710	109.22927317513864
2720	110.69249571988695
2730	112.15341833184762
2740	113.61203231715231
2750	115.06832897978255
2760	116.52229962158509
2770	117.97393554228701
2780	119.4232280395118
2790	120.87016840881654
2800	122.31474794349813
2810	123.75695793435222
2820	125.19678966967584
2830	126.6342344352883
2840	128.069283514552
2850	129.50192818839332
2860	130.93215973532352
2870	132.3599694314595
2880	133.78534855054474
2890	135.20828836397024
2900	136.62878014079524
2910	138.04681514776817
2920	139.46238464934748
2930	140.87547990772254
2940	142.2860921828345
2950	143.69421273239706
2960	145.09983281191754
2970	146.50294367471753
2980	147.9035365719539
2990	149.3016027526396
3000	150.69713346366453
3010	152.0901199498164
3020	153.48055345380214
3030	154.86842521625198
3040	156.25372647546413
3050	157.63644846719987
3060	159.01658242469577
3070	160.3941195786886
3080	161.7690511574401
3090	163.14136838676188
3100	164.51106249004027
3110	165.8781246882611
3120	167.24254620003455
3130	168.60431824162
3140	169.96343202695087
3150	171.31987876765942
3160	172.6736496731017
3170	174.02473595038222
3180	175.37312880437892
3190	176.71881943776793
3200	178.06179905104852
3210	179.40205884256775
3220	180.7395900085455
3230	182.07438374309913
3240	183.4064312382685
3250	184.73572368404072
3260	186.06225226837574
3270	187.3860081772258
3280	188.70698259425595
3290	190.0251667006044
3300	191.34055167489805
3310	192.6531286932827
3320	193.9628889294531
3330	195.26982355468323
3340	196.57392373785638
3350	197.87518064549533
3360	199.17358544179254
3370	200.46912928864026
3380	201.76180334566078
3390	203.05159877023647
3400	204.33850671753999
3410	205.62251834056448
3420	206.9036247901537
3430	208.1818172150322
3440	209.45708676183546
3450	210.72942457514003
3460	211.99882179749375
3470	213.26526956944585
3480	214.5287590295772
3490	215.7892813145303
3500	217.0468275590407
3510	218.30138889594932
3520	219.55295645587958
3530	220.80152136699112
3540	222.047074755002
3550	223.28960774322417
3560	224.52911145259918
3570	225.76557700173387
3580	226.99899550693596
3590	228.22935808224977
3600	229.45665583949176
3610	230.68087988828626
3620	231.90202133610106
3630	233.1200712882831
3640	234.3350208480942
3650	235.54686111674647
3660	236.75558319343816
3670	237.96117817538925
3680	239.16363715787713
3690	240.36295123427215
3700	241.55911149607334
3710	242.75210903294408
3720	243.9419349327477
3730	245.12858028158308
3740	246.31203616383087
3750	247.49229366256372
3760	248.6693438593016
3770	249.84317783319156
3780	251.0137866609868
3790	252.18116141708248
3800	253.34529317355185
3810	254.50617300018172
3820	255.6637919645086
3830	256.8181411318545
3840	257.96921156536257
3850	259.1169943260334
3860	260.26148047276047
3870	261.4026610623661
3880	262.54052714963746
3890	263.6750697873623
3900	264.80628002636473
3910	265.93414891554124
3920	267.05866750189654
3930	268.1798268305793
3940	269.29761794491804
3950	270.41203188645716
3960	271.5230596949924
3970	272.6306924086072
3980	273.7349210637082
3990	274.83573669506114
4000	275.93313033582683
4010	277.02709301759705
4020	278.11761577043006
4030	279.204689622887
4040	280.2883056020671
4050	281.3684547336443
4060	282.44512804190236
4070	283.5183165497711
4080	284.58801127886227
4090	285.6542032486912
4100	286.7168834746615
4110	287.7760429701847
4120	288.8316727472694
4130	289.88376381651796
4140	290.93230718712306
4150	291.97729386686467
4160	293.0187148621068
4170	294.056561177794
4180	295.0908238174483
4190	296.1214937831662
4200	297.14856207561473
4210	298.1720196940288
4220	299.1918576362077
4230	300.20806689851196
4240	301.22063847585986
4250	302.22956336172444
4260	303.23483254813004
4270	304.23643702564925
4280	305.2343677833994
4290	306.2286158090396
4300	307.2191720887671
4310	308.2060276073144
4320	309.1891733479459
4330	310.1686002924544
4340	311.1442994211582
4350	312.11626171289754
4360	313.08447814503165
4370	314.04893969343505
4380	315.00963733249483
4390	315.966562035107
4400	316.91970477267336
4410	317.8690565150982
4420	318.81460823078515
4430	319.75635088671834
4440	320.6942754492564
4450	321.628372884019
4460	322.5586341555296
4470	323.48505022722554
4480	324.4076120614715
4490	325.32631061957375
4500	326.2411368617934
4510	327.15208174736074
4520	328.0591362344889
4530	328.9622912803875
4540	329.86153784127686
4550	330.7568668724013
4560	331.6482693280435
4570	332.53573616153807
4580	333.4192583252852
4590	334.29882677076495
4600	335.17443244855065
4610	336.04606630832285
4620	336.9137192988834
4630	337.7773823681688
4640	338.6370464632644
4650	339.4927025304182
4660	340.34434151505457
4670	341.19195436178796
4680	342.03553201443697
4690	342.87506541603807
4700	343.7105455088594
4710	344.54196323441477
4720	345.3693095334771
4730	346.1925753460927
4740	347.01175161159483
4750	347.8268292686175
4760	348.6377992551095
4770	349.4446525083629
4780	350.2473799655797
4790	351.04597256403224
4800	351.8404212403854
4810	352.63071693067906
4820	353.41685057036017
4830	354.1988130943154
4840	354.9765954369034
4850	355.75018853198674
4860	356.5195833129646
4870	357.284770712805
4880	358.0457416640771
4890	358.80248709898353
4900	359.5549979493924
4910	360.30326514687005
4920	361.0472796227132
4930	361.7870323079812
4940	362.52251413352826
4950	363.2537160300361
4960	363.98062892804586
4970	364.7032437579906
4980	365.4215514502276
4990	366.1355429350707
5000	366.8452091428225
5010	367.55054100380687
5020	368.251529448401
5030	368.9481654070679
5040	369.6404398103886
5050	370.3283435890946
5060	371.01186767409996
5070	371.6910029965338
5080	372.36574048777265
5090	373.0360710794725
5100	373.70198570360134
5110	374.3634752924713
5120	375.0205307786886
5130	375.67314309493065
5140	376.321303174077
5150	376.96500194928217
5160	377.6042303540087
5170	378.23897932206046
5180	378.86923978761644
5190	379.4950026852636
5200	380.1162589500308
5210	380.7329995174215
5220	381.3452153234479
5230	381.9528973046637
5240	382.5560363981977
5250	383.1546235417874
5260	383.7486496738118
5270	384.33810573332556
5280	384.9229826600917
5290	385.5032713946152
5300	386.07896287817647
5310	386.65004805286475
5320	387.21651786161124
5330	387.7783632482227
5340	388.3355751574149
5350	388.88814453484554
5360	389.43606232714825
5370	389.97931948196543
5380	390.517906947982
5390	391.05181567495856
5400	391.5810366137648
5410	392.10556071641304
5420	392.62537893609135
5430	393.1404822271971
5440	393.6508615453702
5450	394.15650784752677
5460	394.6574120919004
5470	395.1535652381107
5480	395.64495824708507
5490	396.1315820810414
5500	396.613427703527
5510	397.09048607945857
5520	397.5627481751616
5530	398.03020495841025
5540	398.49284739846695
5550	398.950666466122
5560	399.40365313373337
5570	399.8517983752661
5580	400.2950931663325
5590	400.733528484231
5600	401.16709530798664
5610	401.5957846183902
5620	402.01958739803814
5630	402.4384946313721
5640	402.85249730471867
5650	403.261586406329
5660	403.6657529264184
5670	404.0649878572063
5680	404.4592821929555
5690	404.84862693001213
5700	405.2330130668453
5710	405.6124316040864
5720	405.98687354456945
5730	406.3563298933701
5740	406.7207916578457
5750	407.08024984767474
5760	407.4346954748967
5770	407.7841195539516
5780	408.12851310171965
5790	408.467867137561
5800	408.80217268335537
5810	409.1314207635297
5820	409.4556024050281
5830	409.7747086373177
5840	410.0887304924326
5850	410.39765900501845
5860	410.70148521237763
5870	411.000200154514
5880	411.2937948741776
5890	411.58226041690966
5900	411.8655878310875
5910	412.1437681679694
5920	412.4167924817394
5930	412.68465182955185
5940	412.9473372715771
5950	413.2048398710456
5960	413.45715069429286
5970	413.7042608108048
5980	413.94616129326215
5990	414.1828432175854
6000	414.4142976629798
6010	414.6405157119801
6020	414.8614884504955
6030	415.0772069678544
6040	415.28766235684947
6050	415.49284571378223
6060	415.6927481385082
6070	415.8873607344815
6080	416.07667460879986
6090	416.26068087224957
6100	416.4393706393502
6110	416.61273502839947
6120	416.78076516151816
6130	416.943452164695
6140	417.1007871678314
6150	417.2527613047987
6160	417.3993657134599
6170	417.54059153562275
6180	417.67642991707896
6190	417.806872007657
6200	417.9319089612749
6210	418.05153193599364
6220	418.16573209406977
6230	418.2745006020084
6240	418.37782863061653
6250	418.47570735505553
6260	418.5681279548945
6270	418.6550816141631
6280	418.7365595214045
6290	418.8125528697284
6300	418.88305285686397
6310	418.9480506852129
6320	419.0075375619022
6330	419.0615046988375
6340	419.1099433127557
6350	419.1528446252781
6360	419.1901998629633
6370	419.22200025736026
6380	419.24823704506133
6390	419.2689014677549
6400	419.28398477228734
6410	419.2934782113596
6420	419.29737304376454
6430	419.29566053314676
6440	419.28833194796505
6450	419.2753785615868
6460	419.25679165238347
6470	419.23256250382525
6480	419.20268240457625
6490	419.1671426485894
6500	419.12593453520145
6510	419.0790493692279
6520	419.0264784610583
6530	418.9682131267507
6540	418.9042446881273
6550	418.83456447286875
6560	418.75916381460974
6570	418.6780340530337
6580	418.5911665339677
6590	418.49855260947777
6600	418.40018363796355
6610	418.2960509842535
6620	418.1861460196999
6630	418.0704601222736
6640	417.9489846766593
6650	417.8217110743504
6660	417.68863071375563
6670	417.5497350004031
6680	417.40501534628163
6690	417.25446316930817
6700	417.0980698934178
6710	416.93582694867695
6720	416.76772577139633
6730	416.59375780424404
6740	416.41391449635864
6750	416.2281873034622
6760	416.0365676879735
6770	415.83904711912083
6780	415.6356170730553
6790	415.4262690329638
6800	415.2109944891819
6810	414.98978493930747
6820	414.76263188831297
6830	414.52952684865915
6840	414.2904613404078
6850	414.04542689133484
6860	413.79441503704356
6870	413.5374173210775
6880	413.2744252950335
6890	413.0054305186749
6900	412.7304245600447
6910	412.4493989955782
6920	412.16234541019907
6930	411.86925539696483
6940	411.5701205563515
6950	411.2649324962196
6960	410.95368283192863
6970	410.63636318645183
6980	410.3129651904913
6990	409.98348048259226
7000	409.6479007092581
7010	409.3062175250654
7020	408.958422592778
7030	408.6045075834625
7040	408.2444641766027
7050	407.8782840602142
7060	407.50595893095954
7070	407.12748049426267
7080	406.742840464424
7090	406.3520305647349
7100	405.9550425275926
7110	405.55186809461486
7120	405.14249901675504
7130	404.7269270544165
7140	404.3051439775675
7150	403.8771415658561
7160	403.44291160872467
7170	403.00244590552506
7180	402.55573626557214
7190	402.1027745075759
7200	401.6435524591507
7210	401.1780619569036
7220	400.7062948465467
7230	400.22824298301106
7240	399.74389823055935
7250	399.25325246289907
7260	398.75629756329573
7270	398.2530254246859
7280	397.7434279497903
7290	397.22749705122703
7300	396.7052246516246
7310	396.17660268373487
7320	395.64162309054655
7330	395.100277825398
7340	394.55255885209044
7350	393.9984581450011
7360	393.4379676891963
7370	392.8710794805445
7380	392.29778552582945
7390	391.71807784286347
7400	391.1319484606003
7410	390.5393894192483
7420	389.94039277038365
7430	389.3349505770634
7440	388.7230549138062
7450	388.10469786593217
7460	387.4798715293349
7470	386.84856801060454
7480	386.2107794271375
7490	385.5664979072459
7500	384.91571559026767
7510	384.2584246266758
7520	383.5946171781881
7530	382.9242854178773
7540	382.2474215302798
7550	381.5640177115063
7560	380.874066169351
7570	380.17755912340107
7580	379.4744888051468
7590	378.7648474580909
7600	378.0486273378584
7610	377.3258207123061
7620	376.59641986163234
7630	375.8604170784867
7640	375.11780466807966
7650	374.36857494829223
7660	373.6127202497855
7670	372.8502329161106
7680	372.0811053038181
7690	371.3053297825688
7700	370.52289873531043
7710	369.73380455789817
7720	368.9380396584543
7730	368.1355964574161
7740	367.3264673876496
7750	366.51064489456286
7760	365.6881214362199
7770	364.85888948345405
7780	364.0229415199818
7790	363.1802700425162
7800	362.33086756088056
7810	361.474726598122
7820	360.6118396906252
7830	359.7421993882257
7840	358.86579825432386
7850	357.98262886599827
7860	357.0926838141194
7870	356.19595570346314
7880	355.29243715282456
7890	354.38212079513124
7900	353.4649992775572
7910	352.54106526163633
7920	351.61031142337595
7930	350.6727304533705
7940	349.7283150569152
7950	348.7770579541196
7960	347.81895188002096
7970	346.85398958469824
7980	345.8821638333489
7990	344.9034674055008
8000	343.91789309450917
8010	342.92543370811
8020	341.92608206854135
8030	340.9198310126387
8040	339.9066733919313
8050	338.88660207273745
8060	337.8596099362605
8070	336.82568987868467
8080	335.78483481127074
8090	334.737037660452
8100	333.6822913679298
8110	332.62058889076934
8120	331.5519232014957
8130	330.47628728818955
8140	329.3936741545826
8150	328.30407682015385
8160	327.20748832022514
8170	326.1039017060569
8180	324.993310044944
8190	323.87570642031153
8200	322.75108393181057
8210	321.61943569541404
8220	320.4807548435124
8230	319.3350345250094
8240	318.1822679054179
8250	317.0224481669558
8260	315.8555685086416
8270	314.6816221462926
8280	313.500602311851
8290	312.3125022534849
8300	311.1173152358987
8310	309.9150345404182
8320	308.7056534650753
8330	307.4891653246912
8340	306.26556345096117
8350	305.0348411925384
8360	303.7969919151181
8370	302.5520090015214
8380	301.2998858517798
8390	300.04061588321895
8400	298.77419253054285
8410	297.50060924591793
8420	296.2198594990572
8430	294.931936777304
8440	293.6368345857166
8450	292.3345464471519
8460	291.0250659023497
8470	289.7083865100166
8480	288.38450184691027
8490	287.05340550792346
8500	285.71509110616796
8510	284.369552273059
8520	283.01678265839905
8530	281.6567759304619
8540	280.2895257760769
8550	278.9150259007128
8560	277.5332700282259
8570	276.1442519001777
8580	274.7479652766178
8590	273.3444039363283
8600	271.93356167688916
8610	270.51543231474204
8620	269.09000968525527
8630	267.65728764278833
8640	266.21726006075625
8650	264.7699208316945
8660	263.31526386732315
8670	261.8532830986118
8680	260.383972475844
8690	258.9073259686817
8700	257.42333756622986
8710	255.9320012771013
8720	254.43331112948084
8730	252.92726117119008
8740	251.41384546975195
8750	249.8930581124553
8760	248.36489320641937
8770	246.82934487865842
8780	245.28640727614626
8790	243.73607456588093
8800	242.17834093494898
8810	240.6132005905904
8820	239.0406477602629
8830	237.4606766917066
8840	235.87328165299425
8850	234.27845693201888
8860	232.67619683650636
8870	231.0664956949513
8880	229.4493478567247
8890	227.82474769211674
8900	226.19268959237974
8910	224.5531679697708
8920	222.90617725759495
8930	221.25171191024765
8940	219.58976640325787
8950	217.9203352333308
8960	216.2434129183908
8970	214.55899399762416
8980	212.86707303152195
8990	211.16764460192292
9000	209.46070331205627
9010	207.74624378658453
9020	206.02426067164643
9030	204.29474863489966
9040	202.55770236556378
9050	200.81311657446307
9060	199.06098599406926
9070	197.30130537854455
9080	195.53406950378434
9090	193.75927316746004
9100	191.976911189062
9110	190.1869784099423
9120	188.38946969335763
9130	186.58437992443126
9140	184.77170400951624
9150	182.9514368771031
9160	181.12357347859165
9170	179.2881087883194
9180	177.44503780357917
9190	175.5943555446368
9200	173.73605705474847
9210	171.87013740017827
9220	169.99659167021588
9230	168.115414977194
9240	166.226602456506
9250	164.33014926662324
9260	162.4260505891129
9270	160.51430162865535
9280	158.5948976130617
9290	156.66783379329144
9300	154.73310544346984
9310	152.79070786090563
9320	150.84063636610847
9330	148.88288630280655
9340	146.917453037964
9350	144.9443319617986
9360	142.96351848779926
9370	140.9750080527435
9380	138.97879611671513
9390	136.9748781631216
9400	134.96324969871176
9410	132.94390625359324
9420	130.91684338306348
9430	128.88205667239686
9440	126.8395417284186
9450	124.78929417797168
9460	122.73130966929467
9470	120.6655838733995
9480	118.59211248544949
9490	116.5108912261373
9500	114.4219158430628
9510	112.325182112111
9520	110.22068583775146
9530	108.10842284726041
9540	105.98838898912177
9550	103.86058013425334
9560	101.7249921767764
9570	99.58162103478521
9580	97.43046265111651
9590	95.27151299411902
9600	93.1047680584229
9610	90.93022386570931
9620	88.74787646549638
9630	86.55772193339034
9640	84.35975636693706
9650	82.15397588580856
9660	79.94037663283751
9670	77.7189547750518
9680	75.489706504709
9690	73.25262804033099
9700	71.00771562773835
9710	68.75496554108504
9720	66.49437408351034
9730	64.22593758378842
9740	61.949652392863406
9750	59.66551488442732
9760	57.37352145590808
9770	55.07366852945738
9780	52.76595255293852
9790	50.45037000091436
9800	48.12691737563516
9810	45.795591208026465
9820	43.45638805815138
9830	41.10930451156422
9840	38.754337176837396
9850	36.39148268632981
9860	34.020737697054486
9870	31.642098891546162
9880	29.25556297872889
9890	26.861126694783614
9900	24.45878680401578
9910	22.048540099707623
9920	19.630383403553154
9930	17.204313561822037
9940	14.77032744455141
9950	12.32842194639985
9960	9.87859398752826
9970	7.420840514480794
9980	4.955158501065721
9990	2.4815449492363526
10000	-3.1100280781792833e-6

==> Data_Files/Const_Ext_Curv_alpha_p1_mu_1p3_y1_2000_y2_10000_d_4.dat <==
2000	0.
2010	1.16162907963907
2020	2.3227991545534477
2030	3.483505616823747
2040	4.643743857181969
2050	5.803509243407987
2060	6.962797120333485
2070	8.121602809834988
2080	9.279921610823873
2090	10.437748799245608
2100	11.595079628078727
2110	12.75190932732821
2120	13.908233104024312
2130	15.06404614221978
2140	16.21934360298308
2150	17.374120624395417
2160	18.528372321546826
2170	19.682093786531716
2180	20.835280088444776
2190	21.987926273379134
2200	23.1400273644215
2210	24.291578361646195
2220	25.44257424211061
2230	26.593009959854133
2240	27.742880445893885
2250	28.892180608218702
2260	30.040905331783513
2270	31.18904947850728
2280	32.33660788727021
2290	33.483575373907776
2300	34.629946731198295
2310	35.77571672881119
2320	36.920880113347394
2330	38.06543160836992
2340	39.20936591439682
2350	40.35267770889387
2360	41.49536164626724
2370	42.63741235785615
2380	43.77882445192549
2390	44.91959251365855
2400	46.05971110514961
2410	47.199174765396656
2420	48.33797801029399
2430	49.47611533262492
2440	50.61358120205442
2450	51.75037006512175
2460	52.886476345233184
2470	54.0218944426546
2480	55.156618734504185
2490	56.29064357474506
2500	57.42396329417799
2510	58.55657220043396
2520	59.68846457795397
2530	60.81963468788935
2540	61.95007676821976
2550	63.07978503383421
2560	64.20875367651828
2570	65.33697686494025
2580	66.46444874463728
2590	67.59116343800156
2600	68.71711504426656
2610	69.84229763949311
2620	70.96670527655559
2630	72.09033198512812
2640	73.21317177167073
2650	74.33521861941551
2660	75.45646648835285
2670	76.57690931521742
2680	77.69654101347462
2690	78.81535547330647
2700	79.93334656159801
2710	81.05050812192333
2720	82.16683397453174
2730	83.28231791633407
2740	84.39695372088845
2750	85.51073513842384
2760	86.62365589594555
2770	87.73570969725611
2780	88.84689022294015
2790	89.9571911303491
2800	91.06660605358586
2810	92.17512860348944
2820	93.28275236761968
2830	94.3894709102419
2840	95.49527777231154
2850	96.60016647145885
2860	97.70413050197361
2870	98.80716333478969
2880	99.90925841746986
2890	101.01040917419033
2900	102.11060900572551
2910	103.20985128943262
2920	104.3081293792364
2930	105.4054366056138
2940	106.50176627557858
2950	107.59711167266603
2960	108.69146605692032
2970	109.78482266494565
2980	110.87717471000232
2990	111.9685153820096
3000	113.05883784753027
3010	114.14813524975517
3020	115.23640070848765
3030	116.32362732012817
3040	117.40980815765877
3050	118.49493627062763
3060	119.57900468513353
3070	120.6620064038104
3080	121.74393440581188
3090	122.8247816467958
3100	123.9045410589087
3110	124.98320555077034
3120	126.06076800745825
3130	127.13722129049225
3140	128.21255823781897
3150	129.2867716637963
3160	130.35985435917797
3170	131.4317990910982
3180	132.5025986030594
3190	133.57224561499004
3200	134.64073282332936
3210	135.70805290102163
3220	136.77419849750078
3230	137.83916223867539
3240	138.90293672691368
3250	139.96551454102837
3260	141.02688823626167
3270	142.08705034427018
3280	143.14599337310983
3290	144.20370980722086
3300	145.26019210741268
3310	146.3154327108489
3320	147.3694240310322
3330	148.42215845778924
3340	149.47362835725573
3350	150.5238260718612
3360	151.57274392031408
3370	152.62037419758647
3380	153.66670917489932
3390	154.7117410997071
3400	155.7554621956874
3410	156.79786466280777
3420	157.838940677392
3430	158.87868239210016
3440	159.91708193591438
3450	160.95413141412507
3460	161.98982290831702
3470	163.02414847635575
3480	164.05710015237358
3490	165.08866994675583
3500	166.11884984612715
3510	167.1476318133376
3520	168.17500778744883
3530	169.20096968372044
3540	170.22550939359593
3550	171.24861878468914
3560	172.27028970077035
3570	173.29051396175237
3580	174.309283363677
3590	175.3265896787009
3600	176.34242465508217
3610	177.35678001716613
3620	178.36964746536668
3630	179.38101867611775
3640	180.39088530198
3650	181.39923897170917
3660	182.406071290244
3670	183.41137383869307
3680	184.4151381743213
3690	185.41735583053682
3700	186.41801831687738
3710	187.41711711899723
3720	188.41464369865366
3730	189.4105894936938
3740	190.40494591804108
3750	191.39770436168212
3760	192.38885619065326
3770	193.3783927470272
3780	194.36630534889977
3790	195.35258529037662
3800	196.3372238415597
3810	197.32021224853412
3820	198.3015417333547
3830	199.28120349403272
3840	200.2591887045225
3850	201.23548851470815
3860	202.21009405039013
3870	203.18299641327206
3880	204.15418668094728
3890	205.12365590688552
3900	206.0913951204196
3910	207.05739532673212
3920	208.02164750684597
3930	208.98414261780098
3940	209.94487159278475
3950	210.90382534092643
3960	211.8609947472709
3970	212.81637067277035
3980	213.76994395427593
3990	214.7217054045296
4000	215.67164581215553
4010	216.61975594165213
4020	217.56602653338342
4030	218.5104483035709
4040	219.45301194428518
4050	220.39370812343765
4060	221.33252748477216
4070	222.26946064785673
4080	223.20449820807525
4090	224.13763073661906
4100	225.0688487804788
4110	225.99814286243586
4120	226.92550348105436
4130	227.85092111067257
4140	228.77438620139475
4150	229.69588917908268
4160	230.61542044534758
4170	231.53297037754155
4180	232.44852932874937
4190	233.36208762778026
4200	234.27363557915933
4210	235.1831634631195
4220	236.0906615355932
4230	236.99612002832097
4240	237.89952914905797
4250	238.8008790812888
4260	239.70015998416497
4270	240.59736199250275
4280	241.49247521678095
4290	242.3854897431386
4300	243.27639563337286
4310	244.16518292493666
4320	245.0518416309366
4330	245.93636174013065
4340	246.818733216926
4350	247.69894600137675
4360	248.57699000918174
4370	249.45285513168233
4380	250.32653123586016
4390	251.1980081643349
4400	252.06727573536216
4410	252.93432374283108
4420	253.7991419562622
4430	254.66172012080528
4440	255.52204795723705
4450	256.3801151619589
4460	257.2359114069948
4470	258.0894263399889
4480	258.9406495842036
4490	259.78957073851694
4500	260.6361793774208
4510	261.4804650510182
4520	262.3224172850216
4530	263.1620255808591
4540	263.9992794161774
4550	264.8341682442785
4560	265.6666814938409
4570	266.49680856893065
4580	267.3245388490132
4590	268.1498616889654
4600	268.9727664190871
4610	269.7932423451132
4620	270.61127874822523
4630	271.42686488506354
4640	272.2399899877389
4650	273.05064326384434
4660	273.8588138964671
4670	274.6644910442004
4680	275.46766384115534
4690	276.26832139697257
4700	277.06645279683437
4710	277.86204710147626
4720	278.65509334719917
4730	279.4455805458808
4740	280.2334976849878
4750	281.01883372758766
4760	281.8015776123603
4770	282.58171825361006
4780	283.35924454127746
4790	284.13414534095114
4800	284.90640949387966
4810	285.67602581698327
4820	286.4429831028659
4830	287.20727011987134
4840	287.9688756126217
4850	288.727788301507
4860	289.4839968820671
4870	290.23749002500546
4880	290.98825637621894
4890	291.73628455682734
4900	292.4815631632032
4910	293.224080767001
4920	293.96382591518716
4930	294.7007871300695
4940	295.4349529093267
4950	296.1663117260381
4960	296.8948520287133
4970	297.6205622413215
4980	298.3434307633215
4990	299.06344596969103
5000	299.78059621095633
5010	300.4948698132219
5020	301.2062550782001
5030	301.91474028324063
5040	302.62031368136024
5050	303.3229635012722
5060	304.0226779474162
5070	304.7194451999875
5080	305.41325341496685
5090	306.1040907241501
5100	306.79194523517776
5110	307.4768050315644
5120	308.1586581727285
5130	308.8374926940329
5140	309.51329660732654
5150	310.1860579006968
5160	310.85576453728066
5170	311.5224044552225
5180	312.18596556772826
5190	312.8464357631191
5200	313.50380290488465
5210	314.15805483173705
5220	314.8091793576643
5230	315.4571642719841
5240	316.1019973393974
5250	316.74366630004215
5260	317.38215886954674
5270	318.01746273908384
5280	318.6495655754239
5290	319.2784550209888
5300	319.9041186939058
5310	320.5265441880606
5320	321.1457190731516
5330	321.7616308947431
5340	322.3742671743191
5350	322.98361540933695
5360	323.58966307328103
5370	324.1923976157163
5380	324.79180646234204
5390	325.3878770150454
5400	325.980596651955
5410	326.56995272749487
5420	327.1559325724376
5430	327.7385234939569
5440	328.3177127719922
5450	328.8934876541191
5460	329.4658353682646
5470	330.0347431238838
5480	330.6001981102996
5490	331.16218749504236
5500	331.7206984221896
5510	332.27571801070576
5520	332.82723335278155
5530	333.37523151217397
5540	333.91969952257966
5550	334.46062439307445
5560	334.99799311809414
5570	335.5317926670869
5580	336.0620099833558
5590	336.58863198474813
5600	337.1116455643444
5610	337.631037591148
5620	338.1467949107742
5630	338.6589043461394
5640	339.1673526981508
5650	339.6721267463721
5660	340.1732132477926
5670	340.67059893357157
5680	341.16427050967116
5690	341.6542146573135
5700	342.1404180333149
5710	342.6228672704196
5720	343.10154897763346
5730	343.5764497405583
5740	344.04755612172534
5750	344.5148546609293
5760	344.9783318755684
5770	345.4379742606655
5780	345.89376828702297
5790	346.3457004004078
5800	346.79375702192226
5810	347.23792454841026
5820	347.67818935286374
5830	348.1145377848287
5840	348.5469561708119
5850	348.97543081468683
5860	349.3999479981001
5870	349.8204939808917
5880	350.23705500094195
5890	350.6496172717501
5900	351.0581669817304
5910	351.4626902946979
5920	351.86317335037313
5930	352.2596022648868
5940	352.65196313128445
5950	353.04024202003114
5960	353.42442497951635
5970	353.8044980365583
5980	354.18044719710116
5990	354.55225844738294
6000	354.9199177503832
6010	355.283411044126
6020	355.6427242419271
6030	355.9978432326587
6040	356.3487538810147
6050	356.69544202777615
6060	357.03789349007604
6070	357.37609406166473
6080	357.710029513175
6090	358.0396855923874
6100	358.36504802449514
6110	358.68610251236936
6120	359.0028347368246
6130	359.3152303568834
6140	359.623275010042
6150	359.9269543125353
6160	360.22625385960197
6170	360.5211592257497
6180	360.8116559650204
6190	361.0977296107848
6200	361.3793656703989
6210	361.6565496260219
6220	361.92926693795835
6230	362.19750304473183
6240	362.4612433630936
6250	362.72047328803154
6260	362.9751781927789
6270	363.22534342882335
6280	363.47095432591567
6290	363.71199619207874
6300	363.94845431361614
6310	364.1803139551215
6320	364.40756035948675
6330	364.63017874791154
6340	364.84815431991166
6350	365.0614722533282
6360	365.27011770433626
6370	365.4740758074539
6380	365.67333167555086
6390	365.8678703998575
6400	366.05767705017485
6410	366.2427366775301
6420	366.4230343130918
6430	366.5985549659562
6440	366.7692836232608
6450	366.9352052503568
6460	367.0963047909824
6470	367.25256716743536
6480	367.4039772807459
6490	367.5505200108495
6500	367.69218021675965
6510	367.8289427367409
6520	367.96079238848125
6530	368.08771396926556
6540	368.20969225614783
6550	368.3267120061244
6560	368.4387579563065
6570	368.54581482409327
6580	368.6478673073445
6590	368.74490008455336
6600	368.8368978150195
6610	368.9238451391023
6620	369.00572667929913
6630	369.08252703831704
6640	369.15423079731784
6650	369.22082251613296
6660	369.2822867335348
6670	369.33860796750827
6680	369.38977071552176
6690	369.4357594547988
6700	369.47655864258934
6710	369.512152716441
6720	369.5425260944706
6730	369.5676631756353
6740	369.58754834000405
6750	369.60216594902903
6760	369.61150034581686
6770	369.6155358554
6780	369.6142567850082
6790	369.60764742433946
6800	369.595692045832
6810	369.5783749049351
6820	369.55568024036705
6830	369.52759227352453
6840	369.4940952063631
6850	369.4551732209535
6860	369.4108104797495
6870	369.36099112586294
6880	369.30569928333847
6890	369.2449190574286
6900	369.1786345348685
6910	369.10682978415093
6920	369.0294888558013
6930	368.94659578265225
6940	368.85813458011904
6950	368.764089246474
6960	368.6644437631216
6970	368.5591820948735
6980	368.4482881902234
6990	368.3317459816218
7000	368.209539385751
7010	368.08165230380007
7020	367.9480686217397
7030	367.808772210614
7040	367.6637469267812
7050	367.5129766098022
7060	367.3564450810331
7070	367.19413614389026
7080	367.026033584179
7090	366.852121170422
7100	366.6723826541875
7110	366.48680177041814
7120	366.2953622377592
7130	366.0980477588869
7140	365.8948420208371
7150	365.6857286953337
7160	365.4706914391169
7170	365.2497138942718
7180	365.02277968855697
7190	364.7898724357326
7200	364.5509757358891
7210	364.3060731757756
7220	364.05514832912826
7230	363.79818475699886
7240	363.5351660079921
7250	363.26607561474026
7260	362.9908970918143
7270	362.7096139398643
7280	362.4222096460239
7290	362.12866768399056
7300	361.82897151410674
7310	361.52310458343976
7320	361.2110503258627
7330	360.89279216213475
7340	360.56831349998174
7350	360.2375977341767
7360	359.9006282466204
7370	359.5573884064217
7380	359.2078615699783
7390	358.85203108105713
7400	358.48988027087705
7410	358.12139245979563
7420	357.74655095956444
7430	357.36533906898694
7440	356.9777400734752
7450	356.5837372454752
7460	356.1833138448914
7470	355.7764531195121
7480	355.36313830543406
7490	354.9433526274878
7500	354.5170792996623
7510	354.0843015255302
7520	353.64500249867257
7530	353.1991654031041
7540	352.7467734136979
7550	352.2878096966105
7560	351.822257409707
7570	351.35009970277326
7580	350.8713197157514
7590	350.3859005774661
7600	349.8938254060031
7610	349.3950773090936
7620	348.88963938449785
7630	348.37749472038934
7640	347.85862639573827
7650	347.3330174806956
7660	346.800651036977
7670	346.2615101182464
7680	345.7155777705002
7690	345.16283703245074
7700	344.6032709359105
7710	344.0368625061755
7720	343.4635947624098
7730	342.88345071802496
7740	342.296413380391
7750	341.70246574899045
7760	341.1015908150668
7770	340.49377156203155
7780	339.8789909658801
7790	339.2572319956081
7800	338.6284776136272
7810	337.9927107761815
7820	337.3499144337637
7830	336.7000715315306
7840	336.0431650097201
7850	335.37917780406667
7860	334.70809284621765
7870	334.02989306414935
7880	333.3445613825832
7890	332.6520807234031
7900	331.9524340057666
7910	331.245604144355
7920	330.5315740484114
7930	329.8103266221319
7940	329.0818447651192
7950	328.34611137283633
7960	327.6031093370606
7970	326.8528215463366
7980	326.09523088643044
7990	325.33032024078324
8000	324.5580724909645
8010	323.77847051712615
8020	322.9914971984559
8030	322.19713541363103
8040	321.39536804127204
8050	320.58617796039624
8060	319.76954805071216
8070	318.9454611911911
8080	318.1139002586023
8090	317.2748481278159
8100	316.42828767228343
8110	315.57420176451916
8120	314.71257327658077
8130	313.84338508055043
8140	312.96662004901566
8150	312.08226105555013
8160	311.1902909751949
8170	310.2906926849391
8180	309.38344906420076
8190	308.4685429953081
8200	307.5459573639802
8210	306.6156750598079
8220	305.67767897728993
8230	304.73195201875586
8240	303.77847708935104
8250	302.8172370948076
8260	301.8482149419142
8270	300.87139353899846
8280	299.8867557964095
8290	298.8942846269999
8300	297.89396294660827
8310	296.88577367454184
8320	295.8696997340582
8330	294.84572405284837
8340	293.81382956351854
8350	292.77399920407277
8360	291.7262159183954
8370	290.670462656733
8380	289.6067223761771
8390	288.5349780411466
8400	287.45521262386967
8410	286.3674091048665
8420	285.27155047343166
8430	284.16761972811605
8440	283.0555998772097
8450	281.9354739392241
8460	280.8072249433741
8470	279.67083593006066
8480	278.5262899495852
8490	277.3735700501008
8500	276.21265928464845
8510	275.04354071780153
8520	273.86619742581945
8530	272.68061249676003
8540	271.4867690305919
8550	270.28465013930713
8560	269.07423894703373
8570	267.855518590148
8580	266.6284722173872
8590	265.39308298996184
8600	264.1493340816685
8610	262.8972086790019
8620	261.63668998126775
8630	260.367761200695
8640	259.09040556254854
8650	257.8046063052416
8660	256.510346680448
8670	255.2076099532152
8680	253.89637940207632
8690	252.57663831916275
8700	251.24837001031673
8710	249.91155779520378
8720	248.5661850074252
8730	247.2122349946306
8740	245.84969111898243
8750	244.4785367606181
8760	243.09875531845458
8770	241.7103302095012
8780	240.31324486906334
8790	238.9074827509547
8800	237.49302732770894
8810	236.06986209079218
8820	234.63797055081454
8830	233.19733623774266
8840	231.7479427011113
8850	230.28977351023568
8860	228.82281225442333
8870	227.34704254318626
8880	225.86244800645284
8890	224.36901229477994
8900	222.86671907956497
8910	221.3555520532578
8920	219.83549492957297
8930	218.3065314437015
8940	216.76864535252312
8950	215.22182043481817
8960	213.66604049147975
8970	212.10128934572563
8980	210.5275508433103
8990	208.94480885273717
9000	207.35304726581063
9010	205.75225000077262
9020	204.14240100205603
9030	202.52348423935635
9040	200.89548370793597
9050	199.2583834289399
9060	197.61216744971128
9070	195.95681984410683
9080	194.2923247128125
9090	192.6186661836589
9100	190.93582841193685
9110	189.24379558071294
9120	187.5425519011451
9130	185.83208161279794
9140	184.11236898395856
9150	182.3833983119518
9160	180.64515392345604
9170	178.89762017481846
9180	177.1407814523708
9190	175.37462217274472
9200	173.59912678318747
9210	171.8142797618773
9220	170.02006561823902
9230	168.21646889325962
9240	166.40347415980366
9250	164.58106602292895
9260	162.74922912010692
9270	160.90794812096067
9280	159.05720772847167
9290	157.19699267985874
9300	155.32728774688974
9310	153.44807773618854
9320	151.5593474895419
9330	149.66108188420662
9340	147.7532658332164
9350	145.83588428568893
9360	143.90892222713276
9370	141.9723646797545
9380	140.02619670276553
9390	138.07040339268926
9400	136.104969883668
9410	134.12988134776987
9420	132.14512299529596
9430	130.15068007508728
9440	128.14653787483164
9450	126.13268172137073
9460	124.10909698100713
9470	122.07576905981125
9480	120.03268340392839
9490	117.97982549988564
9500	115.91718087489892
9510	113.84473509718003
9520	111.7624737773549
9530	109.67038257615145
9540	107.5684471954835
9550	105.45665337372728
9560	103.33498688811122
9570	101.20343355716888
9580	99.06197924319203
9590	96.91060985468361
9600	94.74931134881078
9610	92.57806973385199
9620	90.39687106542522
9630	88.20570143490555
9640	86.00454698166857
9650	83.79339389513292
9660	81.57222841381345
9670	79.34103682437448
9680	77.09980546068297
9690	74.84852070286175
9700	72.58716897634267
9710	70.31573675119148
9720	68.03421054810387
9730	65.7425769409753
9740	63.44082255226094
9750	61.128934053484585
9760	58.80689816603008
9770	56.47470166193282
9780	54.13233136467126
9790	51.77977414995838
9800	49.417016946533195
9810	47.044046736534334
9820	44.66085055361693
9830	42.267415483769
9840	39.86372866633117
9850	37.4497772943467
9860	35.02554861491019
9870	32.59102992951638
9880	30.14620859440888
9890	27.691072020928967
9900	25.225607675864886
9910	22.749803081857753
9920	20.263645817771458
9930	17.767123518946175
9940	15.26022387760063
9950	12.742934643251298
9960	10.215243623093972
9970	7.677138682269454
9980	5.1286077442236335
9990	2.569638791082209
10000	0.00021986401800301437

==> Data_Files/Const_Ext_Curv_alpha_p5_mu_1p0_y1_2000_y2_10000.dat <==
2000	7.514942434885905e-10
2010	3.3128838722887015
2020	6.622555521549159
2030	9.928997763447839
2040	13.23219344025867
2050	16.53212537754742
2060	19.82877638410667
2070	23.12212925179379
2080	26.412166755521074
2090	29.69887165316088
2100	32.982226685493075
2110	36.26221457621953
2120	39.538818031836136
2130	42.8120197415296
2140	46.081802377155896
2150	49.348148593200676
2160	52.61104102668004
2170	55.870462297075
2180	59.12639500628666
2190	62.37882173858054
2200	65.62772506050405
2210	68.87308752082723
2220	72.11489165049807
2230	75.35311996258122
2240	78.58775495217706
2250	81.81877909637075
2260	85.04617485426355
2270	88.26992466719446
2280	91.49001095830343
2290	94.70641613233249
2300	97.91912257558565
2310	101.12811265588883
2320	104.33336872254986
2330	107.53487310631856
2340	110.73260811934658
2350	113.9265560551475
2360	117.11669918855684
2370	120.3030197756919
2380	123.48550005391192
2390	126.66412224177799
2400	129.83886853901302
2410	133.0097211264618
2420	136.17666216605093
2430	139.33967380074884
2440	142.49873815452577
2450	145.65383733231374
2460	148.80495341996658
2470	151.9520684842199
2480	155.0951645726511
2490	158.23422371361545
2500	161.36922791604772
2510	164.5001591693238
2520	167.6269994432231
2530	170.7497306878959
2540	173.86833483383043
2550	176.98279379182017
2560	180.09308945293103
2570	183.19920368846851
2580	186.30111834994494
2590	189.39881526904662
2600	192.49227625760113
2610	195.58148310754441
2620	198.66641759088807
2630	201.7470614596865
2640	204.82339644600412
2650	207.8954042618826
2660	210.96306659930795
2670	214.02636513017788
2680	217.0852815062689
2690	220.13979735920353
2700	223.18989430041754
2710	226.23555392112635
2720	229.2767577922187
2730	232.31348746408233
2740	235.34572446660593
2750	238.37345030915975
2760	241.39664648056933
2770	244.41529444908915
2780	247.42937566237606
2790	250.438871547463
2800	253.44376351073262
2810	256.44403293789077
2820	259.4396611939401
2830	262.43062962315366
2840	265.4169195490487
2850	268.39851227436
2860	271.37538908101334
2870	274.34753123009966
2880	277.3149199618481
2890	280.27753649559975
2900	283.23536202978147
2910	286.18837774187904
2920	289.13656478841125
2930	292.0799043049031
2940	295.0183774058776
2950	297.95196518520316
2960	300.88064871590416
2970	303.8044090496547
2980	306.7232272167643
2990	309.637084226186
3000	312.54596106552356
3010	315.4498387010396
3020	318.34869807766336
3030	321.24252011899847
3040	324.1312857273306
3050	327.01497578363535
3060	329.8935711475861
3070	332.76705265756163
3080	335.6354011306541
3090	338.4985973626765
3100	341.3566221281708
3110	344.2094561804156
3120	347.05708025143383
3130	349.8994750520006
3140	352.73662127165096
3150	355.56849957868775
3160	358.39509062018925
3170	361.2163750220296
3180	364.03233338889777
3190	366.8429463039131
3200	369.6481943284673
3210	372.448058002252
3220	375.2425178432885
3230	378.031554347957
3240	380.8151479910263
3250	383.59327922568355
3260	386.36592848356344
3270	389.133076174778
3280	391.89470268794605
3290	394.6507883902229
3300	397.4013136273295
3310	400.14625872358255
3320	402.88560398192357
3330	405.61932968394876
3340	408.3474160899383
3350	411.0698434388862
3360	413.7865919485296
3370	416.4976418153783
3380	419.20297321474453
3390	421.9025663007724
3400	424.5964012064824
3410	427.2844580437031
3420	429.9667169026845
3430	432.64315785204724
3440	435.3137609388355
3450	437.97850618856944
3460	440.63737360529774
3470	443.29034317165025
3480	445.9373948488903
3490	448.5785085769677
3500	451.213664274571
3510	453.8428418391801
3520	456.4660211471189
3530	459.0831820536079
3540	461.6943043928167
3550	464.29936797791646
3560	466.8983526011328
3570	469.49123803379797
3580	472.07800402640373
3590	474.6586303086538
3600	477.23309658951644
3610	479.801382557277
3620	482.36346787959064
3630	484.9193322035942
3640	487.4689551558356
3650	490.012316341812
3660	492.5493953459705
3670	495.08017173179167
3680	497.60462504187274
3690	500.1227347980104
3700	502.63448050128477
3710	505.13984163214195
3720	507.63879765047767
3730	510.1313279957203
3740	512.6174120869142
3750	515.097029322803
3760	517.5701590819127
3770	520.0367807226348
3780	522.49687358331
3790	524.9504169823108
3800	527.3973902181253
3810	529.8377725694401
3820	532.2715432952233
3830	534.6986816348086
3840	537.1191668079778
3850	539.5329780150505
3860	541.9400944375127
3870	544.3404952380332
3880	546.7341595591631
3890	549.1210665233309
3900	551.5011952329791
3910	553.8745247706998
3920	556.2410341993718
3930	558.6007025622962
3940	560.9535088833333
3950	563.2994321670383
3960	565.6384513987979
3970	567.9705455449667
3980	570.2956935530033
3990	572.6138743516062
4000	574.9250668508513
4010	577.2292499423265
4020	579.5264024992696
4030	581.8165033767034
4040	584.0995314115725
4050	586.3754654228796
4060	588.6442842118219
4070	590.9059665619267
4080	593.1604912391886
4090	595.4078369922053
4100	597.6479825523137
4110	599.8809066337268
4120	602.1065879336015
4130	604.3250051315325
4140	606.5361368891462
4150	608.7399618502282
4160	610.9364586408915
4170	613.125605869746
4180	615.3073821280659
4190	617.4817659899591
4200	619.6487360125357
4210	621.8082707360765
4220	623.9603486842017
4230	626.1049483640394
4240	628.2420482663942
4250	630.3716268659165
4260	632.4936626212697
4270	634.6081339753002
4280	636.7150193552053
4290	638.814297172702
4300	640.9059458241957
4310	642.9899436909485
4320	645.0662691392482
4330	647.1349005205768
4340	649.195816171779
4350	651.2489944152308
4360	653.2944135590083
4370	655.3320518970563
4380	657.3618877094269
4390	659.3838992622404
4400	661.3980648069231
4410	663.4043625802443
4420	665.4027708045336
4430	667.3932676878972
4440	669.3758314244353
4450	671.3504401944592
4460	673.3170721647075
4470	675.2757054885636
4480	677.2263183062726
4490	679.1688887451578
4500	681.1033949198383
4510	683.0298149324452
4520	684.9481268728391
4530	686.8583088188269
4540	688.7603388363784
4550	690.6541949798435
4560	692.5398552921692
4570	694.4172978051164
4580	696.2865005394768
4590	698.1474415052897
4600	700.0000987020596
4610	701.8444501189721
4620	703.6804737351114
4630	705.5081475196776
4640	707.327449432233
4650	709.1383574227194
4660	710.9408494307663
4670	712.7349033857192
4680	714.5204972069063
4690	716.2976088039047
4700	718.0662160768071
4710	719.8262969164888
4720	721.5778292048738
4730	723.3207908152018
4740	725.0551596122947
4750	726.7809134528231
4760	728.4980301855735
4770	730.2064876517139
4780	731.9062636850616
4790	733.597336112349
4800	735.2796827534903
4810	736.9532814218488
4820	738.6181099245026
4830	740.2741460625122
4840	741.921367631186
4850	743.5597524203479
4860	745.1892782146036
4870	746.8099227936073
4880	748.421663932328
4890	750.0244794013164
4900	751.6183469669725
4910	753.2032443915473
4920	754.7791494326311
4930	756.3460398432399
4940	757.903893372128
4950	759.4526877641032
4960	760.9924007603405
4970	762.5230100986967
4980	764.0444935140245
4990	765.5568287384868
5000	767.0599935018718
5010	768.5539655319058
5020	770.038722554569
5030	771.514242294409
5040	772.9805024748553
5050	774.4374808185338
5060	775.885155047581
5070	777.3235028839579
5080	778.7525020497652
5090	780.1721302675569
5100	781.5823652606548
5110	782.9831847534629
5120	784.3745664717818
5130	785.7564881431227
5140	787.1289274970223
5150	788.4918622653563
5160	789.8452701826493
5170	791.1891289861275
5180	792.523416415385
5190	793.8481102125559
5200	795.1631881226733
5210	796.4686278940295
5220	797.7644072785367
5230	799.0505040320875
5240	800.326895914915
5250	801.5935606919539
5260	802.8504761332007
5270	804.0976200140738
5280	805.3349701157744
5290	806.562504225647
5300	807.7802001375397
5310	808.9880356521649
5320	810.1859885774589
5330	811.3740367289441
5340	812.5521579300879
5350	813.7203300126635
5360	814.878530817111
5370	816.0267381928975
5380	817.1649299988771
5390	818.2930841036526
5400	819.4111783859344
5410	820.5191907349023
5420	821.6170990505574
5430	822.7048812437475
5440	823.7825152360226
5450	824.8499789600684
5460	825.9072503601152
5470	826.9543073923384
5480	827.9911280252571
5490	829.0176902401344
5500	830.0339720313759
5510	831.0399514069306
5520	832.0356063886892
5530	833.0209150128843
5540	833.9958553304898
5550	834.9604054076203
5560	835.9145433259307
5570	836.8582471830157
5580	837.7914950928096
5590	838.7142651859853
5600	839.6265356103543
5610	840.5282845312659
5620	841.4194901320071
5630	842.3001306142019
5640	843.1701841982103
5650	844.0296291235293
5660	844.8784436491907
5670	845.7166060541617
5680	846.5440946377374
5690	847.3608877194163
5700	848.16696363886
5710	848.9623007570298
5720	849.7468774566794
5730	850.5206721427674
5740	851.2836632428696
5750	852.0358292075916
5760	852.7771485109813
5770	853.5075996509407
5780	854.2271611496392
5790	854.9358115539252
5800	855.6335294357391
5810	856.3202933925255
5820	856.9960820476457
5830	857.6608740507896
5840	858.3146480783893
5850	858.95738283403
5860	859.5890570488637
5870	860.2096494820207
5880	860.819138921023
5890	861.4175041821957
5900	862.00472411108
5910	862.580777582918
5920	863.1456435032613
5930	863.6993008084065
5940	864.241728465836
5950	864.7729054746679
5960	865.2928108661066
5970	865.801423703893
5980	866.2987230847542
5990	866.7846881388548
6000	867.2592980302456
6010	867.7225319573157
6020	868.1743691532408
6030	868.614788886435
6040	869.043770461
6050	869.461293217176
6060	869.8673365317915
6070	870.2618798187137
6080	870.6449025292987
6090	871.0163841528419
6100	871.3763042170276
6110	871.7246422883804
6120	872.0613779727133
6130	872.386490915155
6140	872.6999608002121
6150	873.001767353556
6160	873.2918903426773
6170	873.5703095773179
6180	873.8370049099028
6190	874.0919562359728
6200	874.3351434946153
6210	874.5665466688971
6220	874.7861457862956
6230	874.9939209191316
6240	875.1898521850005
6250	875.3739197472045
6260	875.5461038151844
6270	875.706384644952
6280	875.8547425395213
6290	875.991157849341
6300	876.1156109727261
6310	876.2280823562902
6320	876.3285524953769
6330	876.4170019344923
6340	876.4934112677363
6350	876.5577611392566
6360	876.6100322442328
6370	876.6502053300399
6380	876.6782611967756
6390	876.6941806977073
6400	876.6979447397191
6410	876.6895342837581
6420	876.6689303452823
6430	876.6361139947072
6440	876.5910663578526
6450	876.5337686163899
6460	876.4642020082888
6470	876.3823478282646
6480	876.288187428225
6490	876.1817022177169
6500	876.0628736643737
6510	875.9316832943622
6520	875.7881126928295
6530	875.63214350435
6540	875.4637574333725
6550	875.2829362446668
6560	875.0896617637713
6570	874.8839158772258
6580	874.6656805329219
6590	874.4349377423003
6600	874.1916695811736
6610	873.9358581901405
6620	873.667485774998
6630	873.3865346071565
6640	873.0929870240517
6650	872.786825429559
6660	872.4680322944068
6670	872.1365901565896
6680	871.7924816217817
6690	871.4356893637504
6700	871.06619612477
6710	870.6839847160347
6720	870.2890380180722
6730	869.8813389811575
6740	869.4608706257253
6750	869.0276160427849
6760	868.5815583943324
6770	868.1226809137652
6780	867.6509669062943
6790	867.1663997492917
6800	866.6689628931301
6810	866.1586398633698
6820	865.6354142615526
6830	865.099269765587
6840	864.5501901301333
6850	863.9881591869874
6860	863.413160845466
6870	862.825179092791
6880	862.2241979944743
6890	861.6102016947018
6900	860.9831744167191
6910	860.343100463215
6920	859.6899642167068
6930	859.0237501399248
6940	858.3444427761968
6950	857.6520267498328
6960	856.9464867665093
6970	856.2278076136546
6980	855.4959741608328
6990	854.7509713601286
7000	853.992784246532
7010	853.2213979382453
7020	852.436797637369
7030	851.6389686324624
7040	850.8278962995332
7050	850.003566102372
7060	849.165963592885
7070	848.3150744114262
7080	847.4508842871307
7090	846.5733790382475
7100	845.6825445724712
7110	844.7783668872759
7120	843.8608320702468
7130	842.929926299414
7140	841.9856358435843
7150	841.0279470626741
7160	840.0568464080425
7170	839.0723204228235
7180	838.0743557422588
7190	837.0629390940308
7200	836.0380572985948
7210	834.9996972695122
7220	833.9478460137827
7230	832.8824906321363
7240	831.8036183198102
7250	830.7112163692456
7260	829.6052721711543
7270	828.485773214793
7280	827.3527070882335
7290	826.2060614786326
7300	825.0458241725022
7310	823.8719830559785
7320	822.6845261150929
7330	821.4834414360413
7340	820.2687172054541
7350	819.0403417106663
7360	817.7983033399873
7370	816.5425905829709
7380	815.2731920306852
7390	813.9900963759825
7400	812.6932924137692
7410	811.3827690412758
7420	810.0585152583268
7430	808.7205201676105
7440	807.3687729749494
7450	806.0032629895506
7460	804.6239796248104
7470	803.230912401049
7480	801.8240509466274
7490	800.4033849981536
7500	798.9689044006791
7510	797.520599107896
7520	796.0584591823333
7530	794.5824747955534
7540	793.0926362283494
7550	791.5889338709412
7560	790.0713582231725
7570	788.5398998947076
7580	786.9945496052273
7590	785.435298184627
7600	783.8621365732117
7610	782.2750558218942
7620	780.6740470923905
7630	779.0591016574177
7640	777.4302109008895
7650	775.7873663181139
7660	774.1305595159889
7670	772.4597822131974
7680	770.7750262410179
7690	769.0762835459799
7700	767.3635461909466
7710	765.6368063552463
7720	763.8960563347886
7730	762.1412885421805
7740	760.3724955068436
7750	758.58966987513
7760	756.7928044104385
7770	754.9818919933317
7780	753.1569256216519
7790	751.3178984106377
7800	749.4648035930405
7810	747.5976345192408
7820	745.7163846573648
7830	743.8210475934004
7840	741.9116170313142
7850	739.9880867931678
7860	738.0504508192336
7870	736.0987031681123
7880	734.1328380168482
7890	732.1528496610179
7900	730.1587325147483
7910	728.1504811132379
7920	726.1280901145442
7930	724.0915542996892
7940	722.0408685727101
7950	719.9760279607098
7960	717.897027613908
7970	715.8038628056918
7980	713.6965289326662
7990	711.5750215147053
8000	709.4393361950031
8010	707.2894687401235
8020	705.1254150400521
8030	702.9471711082458
8040	700.7547330816848
8050	698.5480972209224
8060	696.327259910136
8070	694.0922176571784
8080	691.8429670936276
8090	689.5795049748384
8100	687.3018281799925
8110	685.0099337121499
8120	682.703818698299
8130	680.3834803894079
8140	678.0489161604748
8150	675.7001235105791
8160	673.3371000655958
8170	670.9598435864406
8180	668.5683519611362
8190	666.1626232022695
8200	663.7426554472136
8210	661.3084469583486
8220	658.8599961232842
8230	656.3973014550804
8240	653.9203615924698
8250	651.4291753000792
8260	648.9237414686504
8270	646.4040591152631
8280	643.8701273835553
8290	641.3219455439457
8300	638.7595129938553
8310	636.1828292579285
8320	633.5918939882549
8330	630.9867069645917
8340	628.3672680945839
8350	625.7335774139873
8360	623.0856350868892
8370	620.4234414059304
8380	617.7469967925267
8390	615.056301797091
8400	612.3513570992538
8410	609.6321635080863
8420	606.8987219622654
8430	604.1510335285199
8440	601.3890993994542
8450	598.6129208938773
8460	595.8224994569101
8470	593.0178366600549
8480	590.198934201266
8490	587.3657939050205
8500	584.5184177223883
8510	581.6568077311022
8520	578.7809661356284
8530	575.8908952672373
8540	572.9865975840728
8550	570.0680756712237
8560	567.1353322407933
8570	564.1883701319701
8580	561.227192311098
8590	558.2518018717465
8600	555.2622020347812
8610	552.2583961484344
8620	549.2403876883747
8630	546.2081802577777
8640	543.161777587397
8650	540.101183535633
8660	537.0264020886049
8670	533.9374373602197
8680	530.8342935922435
8690	527.7169751535702
8700	524.5854865368137
8710	521.4398323588393
8720	518.2800173611997
8730	515.1060464100249
8740	511.9179244959114
8750	508.71565673381247
8760	505.4992483629267
8770	502.2687047465881
8780	499.0240313721554
8790	495.7652338509013
8800	492.49231791790254
8810	489.2052894319288
8820	485.9041543753326
8830	482.58891885393854
8840	479.25958909693287
8850	475.9161714567531
8860	472.55867240897726
8870	469.18709855221357
8880	465.80145660798996
8890	462.4017534206434
8900	458.9879959572094
8910	455.5601913073117
8920	452.1183466830516
8930	448.6624694188974
8940	445.192566971574
8950	441.7086469198915
8960	438.21071696297673
8970	434.6987849187562
8980	431.17285872446786
8990	427.6329464364527
9000	424.07905622989676
9010	420.5111963985743
9020	416.9293753545902
9030	413.33360162812255
9040	409.72388386716545
9050	406.10023083727145
9060	402.46265142129437
9070	398.8111546191318
9080	395.14574954746786
9090	391.4664454395156
9100	387.7732516447601
9110	384.0661776287005
9120	380.34523297259295
9130	376.61042737319355
9140	372.86177064250023
9150	369.0992727074962
9160	365.322943609892
9170	361.5327935058683
9180	357.72883266581874
9190	353.9110714740923
9200	350.0795204287361
9210	346.2341901412378
9220	342.3750913359825
9230	338.5022348484619
9240	334.61563162462636
9250	330.71529272063754
9260	326.8012293025051
9270	322.8734526457235
9280	318.9319741349089
9290	314.9768052634358
9300	311.0079576330738
9310	307.0254429536244
9320	303.029273042558
9330	299.01945982465014
9340	294.99601533161893
9350	290.95895170176135
9360	286.9082811795902
9370	282.8440161154709
9380	278.76616896525803
9390	274.67475228993266
9400	270.5697787552384
9410	266.45126113131874
9420	262.3192122923536
9430	258.173645216196
9440	254.01457298400916
9450	249.84200877990293
9460	245.65596589057074
9470	241.45645770492638
9480	237.24349771366013
9490	233.01709950693737
9500	228.77727677311248
9510	224.5240432995731
9520	220.25741297232327
9530	215.97739977549938
9540	211.68401779088606
9550	207.37728119743218
9560	203.05720427076682
9570	198.72380138271512
9580	194.37708700081436
9590	190.01707568782967
9600	185.64378210127026
9610	181.2572209929051
9620	176.85740720827906
9630	172.44435568622868
9640	168.01808145839829
9650	163.57859964875576
9660	159.12592547310862
9670	154.6600742386199
9680	150.18106134332402
9690	145.6889022756429
9700	141.18361261390172
9710	136.665208025845
9720	132.13370426815243
9730	127.58911718590556
9740	123.03146270923176
9750	118.46075685210889
9760	113.87701571670885
9770	109.28025549287875
9780	104.6704924571539
9790	100.04774297177036
9800	95.4120234836779
9810	90.76335052355267
9820	86.10174070481
9830	81.42721072261718
9840	76.73977735290619
9850	72.03945745138654
9860	67.32626795255801
9870	62.60022586933563
9880	57.86134829879627
9890	53.109652419337294
9900	48.3451554858894
9910	43.56787482963855
9920	38.77782785782792
9930	33.97503205355987
9940	29.15950497559791
9950	24.33126425816863
9960	19.49032761076371
9970	14.63671281794185
9980	9.770437739130731
9990	4.891520308428995
10000	-0.000021465591802141267

==> Data_Files/Const_Ext_Curv_alpha_p5_mu_1p0_y1_2000_y2_10000_d_2.dat <==
2000	0.
2010	4.602950318894086
2020	9.196812891852488
2030	13.78157314895136
2040	18.357216638907726
2050	22.923728908374773
2060	27.481095502079537
2070	32.02930196351665
2080	36.56833383624779
2090	41.098176661813014
2100	45.61881597823644
2110	50.13023732328186
2120	54.63242623719658
2130	59.12536825930839
2140	63.609048925719485
2150	68.08345377197674
2160	72.5485683359232
2170	77.00437815668876
2180	81.45086877078262
2190	85.88802571395202
2200	90.31583452427449
2210	94.73428074287376
2220	99.14334990942373
2230	103.54302756266364
2240	107.93329924353733
2250	112.31415049980548
2260	116.68556688049429
2270	121.04753392701575
2280	125.40003718007897
2290	129.74306218816895
2300	134.07659451467362
2310	138.40061972123013
2320	142.71512335614415
2330	147.02009096682423
2340	151.3155081138833
2350	155.60136038003375
2360	159.87763334245517
2370	164.14431256057256
2380	168.40138359350604
2390	172.64883201906306
2400	176.88664344348436
2410	181.11480346311987
2420	185.33329765236104
2430	189.54211158631608
2440	193.74123086527612
2450	197.93064113889648
2460	202.11032805614414
2470	206.28027722528543
2480	210.4404742303836
2490	214.59090465052105
2500	218.73155407902127
2510	222.86240814267074
2520	226.98345252111673
2530	231.09467294069313
2540	235.1960550936697
2550	239.28758462375794
2560	243.36924714960733
2570	247.44102828881884
2580	251.5029136819581
2590	255.55488901656867
2600	259.5969400504529
2610	263.62905258140296
2620	267.6512123509895
2630	271.66340504694483
2640	275.66561633246727
2650	279.65783187558117
2660	283.6400373784972
2670	287.61221860697276
2680	291.57436141493343
2690	295.5264516770331
2700	299.4684751914344
2710	303.4004176990907
2720	307.3222649188447
2730	311.2340025825263
2740	315.1356164700508
2750	319.02709244423164
2760	322.9084164237907
2770	326.7795742746044
2780	330.64055185954305
2790	334.49133505079743
2800	338.3319097306417
2810	342.16226179219655
2820	345.98237714019183
2830	349.79224169172966
2840	353.59184137704756
2850	357.38116214028094
2860	361.1601899402085
2870	364.9289107467942
2880	368.68731053670643
2890	372.4353753019926
2900	376.17309105087924
2910	379.9004438071529
2920	383.61741960954174
2930	387.3240045110966
2940	391.0201845785717
2950	394.7059458918064
2960	398.381274543106
2970	402.0461566366608
2980	405.7005782995582
2990	409.3445256916513
3000	412.97798497516476
3010	416.60094231389127
3020	420.2133838775738
3030	423.81529584628817
3040	427.4066644148255
3050	430.9874757970747
3060	434.5577162304047
3070	438.11737198004727
3080	441.666429343478
3090	445.2048746514393
3100	448.73269424824144
3110	452.2498744788832
3120	455.75640169239745
3130	459.2522622461713
3140	462.7374425102662
3150	466.2119288717379
3160	469.6757077389565
3170	473.12876554592657
3180	476.57108875660714
3190	480.0026638692312
3200	483.42347741765053
3210	486.8335159524414
3220	490.2327660274206
3230	493.6212142028264
3240	496.9988470496148
3250	500.3656511537567
3260	503.72161312053424
3270	507.0667195788378
3280	510.40095718546246
3290	513.7243126294048
3300	517.0367726361613
3310	520.3383239713885
3320	523.6289534254045
3330	526.9086477923676
3340	530.177393872266
3350	533.4351784755356
3360	536.6819884276787
3370	539.9178105738816
3380	543.1426317836332
3390	546.3564389553427
3400	549.5592190209583
3410	552.7509589505846
3420	555.9316457570911
3430	559.1012664952277
3440	562.2598082371734
3450	565.4072580610306
3460	568.543603054685
3470	571.6688303202519
3480	574.7829269785215
3490	577.8858801734054
3500	580.9776770763826
3510	584.0583048909452
3520	587.1277508570448
3530	590.186002255538
3540	593.2330464126007
3550	596.2688706972762
3560	599.2934624963601
3570	602.3068092053088
3580	605.3088982323982
3590	608.2997170032502
3600	611.2792529653573
3610	614.2474935926073
3620	617.2044263898091
3630	620.1500388972177
3640	623.0843186950586
3650	626.007253408054
3660	628.9188307098093
3670	631.8190383171211
3680	634.7078639638753
3690	637.5852953955748
3700	640.4513203737707
3710	643.3059266806205
3720	646.1491021234469
3730	648.9808345392975
3740	651.8011117995022
3750	654.6099218142334
3760	657.4072525370643
3770	660.1930919695275
3780	662.9674281652934
3790	665.7302492207831
3800	668.4815432496474
3810	671.2212983803665
3820	673.9495027607855
3830	676.6661445626822
3840	679.3712119863347
3850	682.0646932650899
3860	684.7465766699306
3870	687.4168505140442
3880	690.0755031573899
3890	692.7225230112667
3900	695.3578985437232
3910	697.9816182789069
3920	700.5936707694079
3930	703.1940445887601
3940	705.7827283331679
3950	708.3597106232669
3960	710.9249801058822
3970	713.4785254557893
3980	716.0203353774726
3990	718.550398606886
4000	721.0687039132116
4010	723.5752401006204
4020	726.0699960100306
4030	728.5529605208686
4040	731.0241225528279
4050	733.4834710676282
4060	735.9309950707766
4070	738.3666836133256
4080	740.7905257936336
4090	743.2025107591243
4100	745.6026277080465
4110	747.9908658912335
4120	750.3672146138628
4130	752.7316632357599
4140	755.0842011144899
4150	757.4248175866192
4160	759.753502041821
4170	762.0702439270136
4180	764.375032744886
4190	766.6678580524236
4200	768.9487094594357
4210	771.2175766270801
4220	773.4744492663908
4230	775.7193171368029
4240	777.9521700446797
4250	780.1729978418385
4260	782.3817904240766
4270	784.5785377296979
4280	786.7632297380391
4290	788.935856467995
4300	791.0964079765461
4310	793.2448743572835
4320	795.3812457389362
4330	797.5055122838961
4340	799.6176641867452
4350	801.7176916727814
4360	803.8055849965443
4370	805.8813344586008
4380	807.944930464821
4390	809.9963634764291
4400	812.035623992584
4410	814.0627025516943
4420	816.0775897327342
4430	818.0802761565582
4440	820.0707524872172
4450	822.0490094332731
4460	824.0150377491149
4470	825.9688282362732
4480	827.9103717447363
4490	829.8396591742652
4500	831.7566814757091
4510	833.6614296523204
4520	835.5538947610708
4530	837.4340679139657
4540	839.3019402793602
4550	841.1575030832745
4560	843.0007476069052
4570	844.8316651583799
4580	846.6502470854498
4590	848.4564847900929
4600	850.2503697282964
4610	852.0318934097245
4620	853.801047397387
4630	855.5578233073074
4640	857.3022128081913
4650	859.0342076210937
4660	860.7537995190891
4670	862.4609803269378
4680	864.1557419207552
4690	865.83807622768
4700	867.5079752255418
4710	869.1654309425301
4720	870.8104354568621
4730	872.442980896451
4740	874.0630594385742
4750	875.6706633098297
4760	877.2657847922057
4770	878.8484162264135
4780	880.4185500084515
4790	881.9761785894455
4800	883.5212944756526
4810	885.053890228465
4820	886.5739584644141
4830	888.0814918551748
4840	889.5764831275692
4850	891.0589250635703
4860	892.5288105003067
4870	893.9861323300661
4880	895.4308835002994
4890	896.8630570136248
4900	898.2826459278318
4910	899.689643355885
4920	901.0840424659283
4930	902.4658364812888
4940	903.8350186804685
4950	905.1915823966112
4960	906.5355210190548
4970	907.8668279959385
4980	909.1854968343039
4990	910.4915210999969
5000	911.7848944175685
5010	913.0656104701773
5020	914.33366299949
5030	915.5890458055845
5040	916.8317527468502
5050	918.06177773989
5060	919.2791147594223
5070	920.483757838182
5080	921.6757010668227
5090	922.8549385938178
5100	924.0214646253625
5110	925.1752734252749
5120	926.3163593148984
5130	927.4447166730023
5140	928.5603399355292
5150	929.6632235971026
5160	930.7533622141966
5170	931.8307504053952
5180	932.8953828512122
5190	933.9472542939112
5200	934.986359537326
5210	936.0126934466809
5220	937.0262509484099
5230	938.0270270299781
5240	939.0150167397006
5250	939.9902151865637
5260	940.9526175400442
5270	941.9022190299302
5280	942.8390149461404
5290	943.7630006385451
5300	944.6741715167857
5310	945.572523050095
5320	946.4580507671177
5330	947.3307502557057
5340	948.1906171642236
5350	949.0376472051607
5360	949.8718361557184
5370	950.6931798575662
5380	951.5016742165978
5390	952.2973152026867
5400	953.0800988494417
5410	953.8500212539623
5420	954.607078576595
5430	955.3512670406883
5440	956.0825829323486
5450	956.8010226001959
5460	957.5065824551193
5470	958.1992589700328
5480	958.8790486796305
5490	959.5459481801429
5500	960.199954129092
5510	960.8410632450473
5520	961.4692723071606
5530	962.0845781533853
5540	962.6869776853733
5550	963.276467871827
5560	963.8530457483405
5570	964.4167084171786
5580	964.9674530470533
5590	965.5052768729022
5600	966.0301771956662
5610	966.5421513820671
5620	967.0411968643856
5630	967.5273111402386
5640	968.0004917723571
5650	968.4607363883646
5660	968.9080426805535
5670	969.3424084056644
5680	969.7638313846627
5690	970.1723095025167
5700	970.5678407079755
5710	970.9504230133466
5720	971.3200544942737
5730	971.6767332895143
5740	972.0204576007177
5750	972.3512256922024
5760	972.6690358907344
5770	972.9738865853044
5780	973.2657762269248
5790	973.5447033354113
5800	973.8106665101882
5810	974.0636644163375
5820	974.3036957822085
5830	974.5307593996158
5840	974.7448541240382
5850	974.9459788748165
5860	975.1341326353526
5870	975.3093144533074
5880	975.4715234407998
5890	975.620758774605
5900	975.7570196963526
5910	975.8803055127255
5920	975.9906155956581
5930	976.0879493825353
5940	976.1723063763899
5950	976.243686146102
5960	976.3020883265975
5970	976.3475126190457
5980	976.3799587910585
5990	976.3994266768888
6000	976.4059161776283
6010	976.3994272614074
6020	976.3799599635919
6030	976.3475143869827
6040	976.3020907020136
6050	976.2436891465618
6060	976.1723100218222
6070	976.0879536919242
6080	975.9906205856822
6090	975.8803111966712
6100	975.7570260832763
6110	975.6207658687428
6120	975.4715312412258
6130	975.3093229538397
6140	975.1341418247086
6150	974.9459887370157
6160	974.7448646390524
6170	974.5307705442694
6180	974.3037075313254
6190	974.063676744137
6200	973.8106793919292
6210	973.544716749284
6220	973.2657901561911
6230	972.9739010180974
6240	972.6690508059563
6250	972.351241056278
6260	972.0204733711793
6270	971.6767494184327
6280	971.3200709315169
6290	970.9504397096662
6300	970.56785761792
6310	970.1723265871594
6320	969.7638486122695
6330	969.3424257498987
6340	968.9080601213187
6350	968.4607539127518
6360	968.0005093752807
6370	967.5273288247577
6380	967.0412146417152
6390	966.5421692712749
6400	966.0301952230576
6410	965.5052950710929
6420	964.967471453729
6430	964.4167270735423
6440	963.8530646972474
6450	963.2764871556062
6460	962.6869973433385
6470	962.0845982190308
6480	961.4692928050465
6490	960.8410841874357
6500	960.1999755158448
6510	959.545970003426
6520	958.879070926747
6530	958.1992816257014
6540	957.5066055034174
6550	956.8010460261684
6560	956.082606723282
6570	955.3512911870504
6580	954.6071030727884
6590	953.8500460997682
6600	953.0801240505152
6610	952.2973407701643
6620	951.5017001663626
6630	950.6932062091768
6640	949.871862930999
6650	949.0376744264535
6660	948.1906448523034
6670	947.3307784273569
6680	946.4580794323739
6690	945.5725522099725
6700	944.6742011645355
6710	943.763030762117
6720	942.8390455303487
6730	941.9022500583467
6740	940.9526489966177
6750	939.9902470569657
6760	939.0150490123987
6770	938.0270596970347
6780	937.0262840060085
6790	936.0127268953784
6800	934.9863933820322
6810	933.9472885435944
6820	932.8954175183321
6830	931.8307855050617
6840	930.7533977630582
6850	929.6632596120575
6860	928.5603764318953
6870	927.4447536619475
6880	926.3163968009816
6890	925.1753114070405
6900	924.021503097326
6910	922.8549775480818
6920	921.6757404944774
6930	920.4837977304911
6940	919.2791551087936
6950	918.0618185406316
6960	916.8317939957108
6970	915.5890875020797
6980	914.3337051460127
6990	913.0656530718938
7000	911.7849374821001
7010	910.4915646368845
7020	909.18554085426
7030	907.8668725098828
7040	906.5355660369354
7050	905.1916279260104
7060	903.8350647249937
7070	902.4658830389482
7080	901.084089529997
7090	899.6896909172066
7100	898.2826939764708
7110	896.8631055404541
7120	895.4309324985085
7130	893.9861817956995
7140	892.5288604324107
7150	891.0589754642137
7160	889.576534001739
7170	888.0815432105455
7180	886.5740103109916
7190	885.0539425781049
7200	883.5213473414525
7210	881.9762319850119
7220	880.4186039470407
7230	878.8484707199469
7240	877.2658398501598
7250	875.6707189379994
7260	874.0631156375474
7270	872.4430376565174
7280	870.8104927561247
7290	869.1654887509574
7300	867.5080335088458
7310	865.8381349507332
7320	864.1558010505466
7330	862.4610398350661
7340	860.7538593837957
7350	859.0342678288333
7360	857.3022733547418
7370	855.5578841983895
7380	853.8011086476326
7390	852.0319550404133
7400	850.2504317657495
7410	848.4565472636353
7420	846.6503100248484
7430	844.8317285907566
7440	843.0008115531251
7450	841.1575675539234
7460	839.3020052851322
7470	837.4341334885504
7480	835.5539609556025
7490	833.661496527145
7500	831.7567490932738
7510	829.8397275931309
7520	827.9104410147115
7530	825.9688983946714
7540	824.0151088181333
7550	822.0490814184942
7560	820.0708253772324
7570	818.0803499237142
7580	816.0776643350013
7590	814.0627779356628
7600	812.0357000981812
7610	809.9964402430214
7620	807.945007837053
7630	805.8814123932324
7640	803.8056634704504
7650	801.7177706733812
7660	799.6177436523292
7670	797.5055921030777
7680	795.3813257667367
7690	793.2449544295914
7700	791.0964879229497
7710	788.9359361229899
7720	786.76330895061
7730	784.5786163712746
7740	782.381868394863
7750	780.1730750755177
7760	777.9522465114924
7770	775.7193928449994
7780	773.4745242620587
7790	771.2176509923447
7800	768.9487833090353
7810	766.6679315286594
7820	764.375106010755
7830	762.0703171568591
7840	759.7535754101348
7850	757.4248912552302
7860	755.0842752181056
7870	752.731737865859
7880	750.3672898065514
7890	747.9909416890339
7900	745.6027042027725
7910	743.202588077675
7920	740.7906040839159
7930	738.3667630317631
7940	735.9310757714037
7950	733.4835531927695
7960	731.0242062253634
7970	728.5530458380849
7980	726.0700830390566
7990	723.5753288754495
8000	721.068794433309
8010	718.5504908373814
8020	716.0204292509391
8030	713.4786208756069
8040	710.9250769511408
8050	708.3598087547491
8060	705.7828276004361
8070	703.1941448387845
8080	700.5937718567742
8090	697.9817200776024
8100	695.3580009605027
8110	692.722626000565
8120	690.0756067285548
8130	687.4169547107325
8140	684.7466815486738
8150	682.0647988790879
8160	679.3713183736385
8170	676.6662517387621
8180	673.949610715488
8190	671.2214070792581
8200	668.4816526397464
8210	665.7303592406774
8220	662.9675387596476
8230	660.1932031079432
8240	657.4073642303607
8250	654.6100341050262
8260	651.8012247432015
8270	648.9809481887634
8280	646.1492165174187
8290	643.3060418364142
8300	640.4514362843565
8310	637.5854120310328
8320	634.7079812772304
8330	631.8191562545579
8340	628.9189492252652
8350	626.0073724820639
8360	623.0844383479475
8370	620.1501591760117
8380	617.2045473492752
8390	614.2476152804996
8400	611.2793754120098
8410	608.2998402155145
8420	605.3090221919264
8430	602.3069338711828
8440	599.2935878120654
8450	596.2689966020215
8460	593.2331728569833
8470	590.1861292211893
8480	587.1278783669887
8490	584.0584329942924
8500	580.9778058298137
8510	577.8860096268174
8520	574.7830571649376
8530	571.6689612499977
8540	568.5437347138281
8550	565.4073904140861
8560	562.2599412340735
8570	559.101400082556
8580	555.9317798935817
8590	552.7510936263
8600	549.55935426478
8610	546.3565748178296
8620	543.1427683188138
8630	539.9179478254738
8640	536.6821264197457
8650	533.435317207579
8660	530.1775333187556
8670	526.9087879067082
8680	523.6290941483392
8690	520.3384652438396
8700	517.0369144165028
8710	513.7244549123043
8720	510.4010999991576
8730	507.06686296660973
8740	503.7217571256623
8750	500.3657958085934
8760	496.9989923687791
8770	493.6213601805145
8780	490.2329126388354
8790	486.8336631593396
8800	483.4236251780082
8810	480.00281215102723
8820	476.57123755460884
8830	473.12891488481284
8840	469.675857657368
8850	466.2120794074933
8860	462.7375936897199
8870	459.25241407771176
8880	455.7565541640877
8890	452.25002756024224
8900	448.7328478961676
8910	445.2050288202746
8920	441.6665839992311
8930	438.1175271187457
8940	434.5578718832668
8950	430.9876320137276
8960	427.406821247227
8970	423.8154533368908
8980	420.21354205173293
8990	416.60110117651686
9000	412.9781445116173
9010	409.344685872881
9020	405.7007390914885
9030	402.04631801381566
9040	398.3814365012945
9050	394.70610843027504
9060	391.02034769188646
9070	387.3241681918984
9080	383.6175838505828
9090	379.9006086025744
9100	376.173256396733
9110	372.4355411960044
9120	368.6874769772817
9130	364.9290777312669
9140	361.1603574623322
9150	357.3813301883812
9160	353.59200994071057
9170	349.7924107638712
9180	345.98254671552957
9190	342.16243186632937
9200	338.3320802997524
9210	334.49150611197535
9220	330.64072341105077
9230	326.77974631539115
9240	322.90858895394314
9250	319.02726546612564
9260	315.13579000168517
9270	311.23417672055047
9280	307.32243979268776
9290	303.40059339795584
9300	299.4686517259612
9310	295.5266289759126
9320	291.5745393564768
9330	287.61239708563306
9340	283.6402163905285
9350	279.6580115073329
9360	275.66579668109404
9370	271.6635861655925
9380	267.65139422319686
9390	263.6292351247185
9400	259.5971231492671
9410	255.5550725841051
9420	251.50309772450336
9430	247.44121287359573
9440	243.3694323422343
9450	239.2877704488444
9460	235.19624151927974
9470	231.09485988667726
9480	226.98363989131244
9490	222.86259588045405
9500	218.73174220821397
9510	214.5910932343583
9520	210.4406633226833
9530	206.2804668425211
9540	202.11051816883264
9550	197.93083168202816
9560	193.74142176778764
9570	189.54230281688172
9580	185.33348922499198
9590	181.11499539253157
9600	176.88683572446593
9610	172.64902463013328
9620	168.4015765230653
9630	164.14450582080747
9640	159.87782694473998
9650	155.60155431989807
9660	151.31570237479275
9670	147.02028554123126
9680	142.71531825413786
9690	138.40081495137412
9700	134.07679007355978
9710	129.74325806389322
9720	125.40023336797202
9730	121.04773043361357
9740	116.68576371067566
9750	112.31434765087751
9760	107.93349670811871
9770	103.54322533914049
9780	99.14354800201585
9790	94.73447915574482
9800	90.31603326013472
9810	85.88822477568044
9820	81.45106816344477
9830	77.00457788493858
9840	72.54876840200116
9850	68.0836541766805
9860	63.60924967111353
9870	59.12556934740641
9880	54.63262766751482
9890	50.130439093124195
9900	45.61901808553005
9910	41.098379105518255
9920	36.56853661324524
9930	32.02950506811837
9940	27.48129892867613
9950	22.92393265246845
9960	18.357420695936995
9970	13.781777514295394
9980	9.197017561409549
9990	4.603155289677894
10000	0.0002051499116822638

==> Data_Files/Const_Ext_Curv_alpha_p5_mu_1p0_y1_2000_y2_10000_d_3.dat <==
2000	7.514942434885905e-10
2010	3.3128838722887015
2020	6.622555521549159
2030	9.928997763447839
2040	13.23219344025867
2050	16.53212537754742
2060	19.82877638410667
2070	23.12212925179379
2080	26.412166755521074
2090	29.69887165316088
2100	32.982226685493075
2110	36.26221457621953
2120	39.538818031836136
2130	42.8120197415296
2140	46.081802377155896
2150	49.348148593200676
2160	52.61104102668004
2170	55.870462297075
2180	59.12639500628666
2190	62.37882173858054
2200	65.62772506050405
2210	68.87308752082723
2220	72.11489165049807
2230	75.35311996258122
2240	78.58775495217706
2250	81.81877909637075
2260	85.04617485426355
2270	88.26992466719446
2280	91.49001095830343
2290	94.70641613233249
2300	97.91912257558565
2310	101.12811265588883
2320	104.33336872254986
2330	107.53487310631856
2340	110.73260811934658
2350	113.9265560551475
2360	117.11669918855684
2370	120.3030197756919
2380	123.48550005391192
2390	126.66412224177799
2400	129.83886853901302
2410	133.0097211264618
2420	136.17666216605093
2430	139.33967380074884
2440	142.49873815452577
2450	145.65383733231374
2460	148.80495341996658
2470	151.9520684842199
2480	155.0951645726511
2490	158.23422371361545
2500	161.36922791604772
2510	164.5001591693238
2520	167.6269994432231
2530	170.7497306878959
2540	173.86833483383043
2550	176.98279379182017
2560	180.09308945293103
2570	183.19920368846851
2580	186.30111834994494
2590	189.39881526904662
2600	192.49227625760113
2610	195.58148310754441
2620	198.66641759088807
2630	201.7470614596865
2640	204.82339644600412
2650	207.8954042618826
2660	210.96306659930795
2670	214.02636513017788
2680	217.0852815062689
2690	220.13979735920353
2700	223.18989430041754
2710	226.23555392112635
2720	229.2767577922187
2730	232.31348746408233
2740	235.34572446660593
2750	238.37345030915975
2760	241.39664648056933
2770	244.41529444908915
2780	247.42937566237606
2790	250.438871547463
2800	253.44376351073262
2810	256.44403293789077
2820	259.4396611939401
2830	262.43062962315366
2840	265.4169195490487
2850	268.39851227436
2860	271.37538908101334
2870	274.34753123009966
2880	277.3149199618481
2890	280.27753649559975
2900	283.23536202978147
2910	286.18837774187904
2920	289.13656478841125
2930	292.0799043049031
2940	295.0183774058776
2950	297.95196518520316
2960	300.88064871590416
2970	303.8044090496547
2980	306.7232272167643
2990	309.637084226186
3000	312.54596106552356
3010	315.4498387010396
3020	318.34869807766336
3030	321.24252011899847
3040	324.1312857273306
3050	327.01497578363535
3060	329.8935711475861
3070	332.76705265756163
3080	335.6354011306541
3090	338.4985973626765
3100	341.3566221281708
3110	344.2094561804156
3120	347.05708025143383
3130	349.8994750520006
3140	352.73662127165096
3150	355.56849957868775
3160	358.39509062018925
3170	361.2163750220296
3180	364.03233338889777
3190	366.8429463039131
3200	369.6481943284673
3210	372.448058002252
3220	375.2425178432885
3230	378.031554347957
3240	380.8151479910263
3250	383.59327922568355
3260	386.36592848356344
3270	389.133076174778
3280	391.89470268794605
3290	394.6507883902229
3300	397.4013136273295
3310	400.14625872358255
3320	402.88560398192357
3330	405.61932968394876
3340	408.3474160899383
3350	411.0698434388862
3360	413.7865919485296
3370	416.4976418153783
3380	419.20297321474453
3390	421.9025663007724
3400	424.5964012064824
3410	427.2844580437031
3420	429.9667169026845
3430	432.64315785204724
3440	435.3137609388355
3450	437.97850618856944
3460	440.63737360529774
3470	443.29034317165025
3480	445.9373948488903
3490	448.5785085769677
3500	451.213664274571
3510	453.8428418391801
3520	456.4660211471189
3530	459.0831820536079
3540	461.6943043928167
3550	464.29936797791646
3560	466.8983526011328
3570	469.49123803379797
3580	472.07800402640373
3590	474.6586303086538
3600	477.23309658951644
3610	479.801382557277
3620	482.36346787959064
3630	484.9193322035942
3640	487.4689551558356
3650	490.012316341812
3660	492.5493953459705
3670	495.08017173179167
3680	497.60462504187274
3690	500.1227347980104
3700	502.63448050128477
3710	505.13984163214195
3720	507.63879765047767
3730	510.1313279957203
3740	512.6174120869142
3750	515.097029322803
3760	517.5701590819127
3770	520.0367807226348
3780	522.49687358331
3790	524.9504169823108
3800	527.3973902181253
3810	529.8377725694401
3820	532.2715432952233
3830	534.6986816348086
3840	537.1191668079778
3850	539.5329780150505
3860	541.9400944375127
3870	544.3404952380332
3880	546.7341595591631
3890	549.1210665233309
3900	551.5011952329791
3910	553.8745247706998
3920	556.2410341993718
3930	558.6007025622962
3940	560.9535088833333
3950	563.2994321670383
3960	565.6384513987979
3970	567.9705455449667
3980	570.2956935530033
3990	572.6138743516062
4000	574.9250668508513
4010	577.2292499423265
4020	579.5264024992696
4030	581.8165033767034
4040	584.0995314115725
4050	586.3754654228796
4060	588.6442842118219
4070	590.9059665619267
4080	593.1604912391886
4090	595.4078369922053
4100	597.6479825523137
4110	599.8809066337268
4120	602.1065879336015
4130	604.3250051315325
4140	606.5361368891462
4150	608.7399618502282
4160	610.9364586408915
4170	613.125605869746
4180	615.3073821280659
4190	617.4817659899591
4200	619.6487360125357
4210	621.8082707360765
4220	623.9603486842017
4230	626.1049483640394
4240	628.2420482663942
4250	630.3716268659165
4260	632.4936626212697
4270	634.6081339753002
4280	636.7150193552053
4290	638.814297172702
4300	640.9059458241957
4310	642.9899436909485
4320	645.0662691392482
4330	647.1349005205768
4340	649.195816171779
4350	651.2489944152308
4360	653.2944135590083
4370	655.3320518970563
4380	657.3618877094269
4390	659.3838992622404
4400	661.3980648069231
4410	663.4043625802443
4420	665.4027708045336
4430	667.3932676878972
4440	669.3758314244353
4450	671.3504401944592
4460	673.3170721647075
4470	675.2757054885636
4480	677.2263183062726
4490	679.1688887451578
4500	681.1033949198383
4510	683.0298149324452
4520	684.9481268728391
4530	686.8583088188269
4540	688.7603388363784
4550	690.6541949798435
4560	692.5398552921692
4570	694.4172978051164
4580	696.2865005394768
4590	698.1474415052897
4600	700.0000987020596
4610	701.8444501189721
4620	703.6804737351114
4630	705.5081475196776
4640	707.327449432233
4650	709.1383574227194
4660	710.9408494307663
4670	712.7349033857192
4680	714.5204972069063
4690	716.2976088039047
4700	718.0662160768071
4710	719.8262969164888
4720	721.5778292048738
4730	723.3207908152018
4740	725.0551596122947
4750	726.7809134528231
4760	728.4980301855735
4770	730.2064876517139
4780	731.9062636850616
4790	733.597336112349
4800	735.2796827534903
4810	736.9532814218488
4820	738.6181099245026
4830	740.2741460625122
4840	741.921367631186
4850	743.5597524203479
4860	745.1892782146036
4870	746.8099227936073
4880	748.421663932328
4890	750.0244794013164
4900	751.6183469669725
4910	753.2032443915473
4920	754.7791494326311
4930	756.3460398432399
4940	757.903893372128
4950	759.4526877641032
4960	760.9924007603405
4970	762.5230100986967
4980	764.0444935140245
4990	765.5568287384868
5000	767.0599935018718
5010	768.5539655319058
5020	770.038722554569
5030	771.514242294409
5040	772.9805024748553
5050	774.4374808185338
5060	775.885155047581
5070	777.3235028839579
5080	778.7525020497652
5090	780.1721302675569
5100	781.5823652606548
5110	782.9831847534629
5120	784.3745664717818
5130	785.7564881431227
5140	787.1289274970223
5150	788.4918622653563
5160	789.8452701826493
5170	791.1891289861275
5180	792.523416415385
5190	793.8481102125559
5200	795.1631881226733
5210	796.4686278940295
5220	797.7644072785367
5230	799.0505040320875
5240	800.326895914915
5250	801.5935606919539
5260	802.8504761332007
5270	804.0976200140738
5280	805.3349701157744
5290	806.562504225647
5300	807.7802001375397
5310	808.9880356521649
5320	810.1859885774589
5330	811.3740367289441
5340	812.5521579300879
5350	813.7203300126635
5360	814.878530817111
5370	816.0267381928975
5380	817.1649299988771
5390	818.2930841036526
5400	819.4111783859344
5410	820.5191907349023
5420	821.6170990505574
5430	822.7048812437475
5440	823.7825152360226
5450	824.8499789600684
5460	825.9072503601152
5470	826.9543073923384
5480	827.9911280252571
5490	829.0176902401344
5500	830.0339720313759
5510	831.0399514069306
5520	832.0356063886892
5530	833.0209150128843
5540	833.9958553304898
5550	834.9604054076203
5560	835.9145433259307
5570	836.8582471830157
5580	837.7914950928096
5590	838.7142651859853
5600	839.6265356103543
5610	840.5282845312659
5620	841.4194901320071
5630	842.3001306142019
5640	843.1701841982103
5650	844.0296291235293
5660	844.8784436491907
5670	845.7166060541617
5680	846.5440946377374
5690	847.3608877194163
5700	848.16696363886
5710	848.9623007570298
5720	849.7468774566794
5730	850.5206721427674
5740	851.2836632428696
5750	852.0358292075916
5760	852.7771485109813
5770	853.5075996509407
5780	854.2271611496392
5790	854.9358115539252
5800	855.6335294357391
5810	856.3202933925255
5820	856.9960820476457
5830	857.6608740507896
5840	858.3146480783893
5850	858.95738283403
5860	859.5890570488637
5870	860.2096494820207
5880	860.819138921023
5890	861.4175041821957
5900	862.00472411108
5910	862.580777582918
5920	863.1456435032613
5930	863.6993008084065
5940	864.241728465836
5950	864.7729054746679
5960	865.2928108661066
5970	865.801423703893
5980	866.2987230847542
5990	866.7846881388548
6000	867.2592980302456
6010	867.7225319573157
6020	868.1743691532408
6030	868.614788886435
6040	869.043770461
6050	869.461293217176
6060	869.8673365317915
6070	870.2618798187137
6080	870.6449025292987
6090	871.0163841528419
6100	871.3763042170276
6110	871.7246422883804
6120	872.0613779727133
6130	872.386490915155
6140	872.6999608002121
6150	873.001767353556
6160	873.2918903426773
6170	873.5703095773179
6180	873.8370049099028
6190	874.0919562359728
6200	874.3351434946153
6210	874.5665466688971
6220	874.7861457862956
6230	874.9939209191316
6240	875.1898521850005
6250	875.3739197472045
6260	875.5461038151844
6270	875.706384644952
6280	875.8547425395213
6290	875.991157849341
6300	876.1156109727261
6310	876.2280823562902
6320	876.3285524953769
6330	876.4170019344923
6340	876.4934112677363
6350	876.5577611392566
6360	876.6100322442328
6370	876.6502053300399
6380	876.6782611967756
6390	876.6941806977073
6400	876.6979447397191
6410	876.6895342837581
6420	876.6689303452823
6430	876.6361139947072
6440	876.5910663578526
6450	876.5337686163899
6460	876.4642020082888
6470	876.3823478282646
6480	876.288187428225
6490	876.1817022177169
6500	876.0628736643737
6510	875.9316832943622
6520	875.7881126928295
6530	875.63214350435
6540	875.4637574333725
6550	875.2829362446668
6560	875.0896617637713
6570	874.8839158772258
6580	874.6656805329219
6590	874.4349377423003
6600	874.1916695811736
6610	873.9358581901405
6620	873.667485774998
6630	873.3865346071565
6640	873.0929870240517
6650	872.786825429559
6660	872.4680322944068
6670	872.1365901565896
6680	871.7924816217817
6690	871.4356893637504
6700	871.06619612477
6710	870.6839847160347
6720	870.2890380180722
6730	869.8813389811575
6740	869.4608706257253
6750	869.0276160427849
6760	868.5815583943324
6770	868.1226809137652
6780	867.6509669062943
6790	867.1663997492917
6800	866.6689628931301
6810	866.1586398633698
6820	865.6354142615526
6830	865.099269765587
6840	864.5501901301333
6850	863.9881591869874
6860	863.413160845466
6870	862.825179092791
6880	862.2241979944743
6890	861.6102016947018
6900	860.9831744167191
6910	860.343100463215
6920	859.6899642167068
6930	859.0237501399248
6940	858.3444427761968
6950	857.6520267498328
6960	856.9464867665093
6970	856.2278076136546
6980	855.4959741608328
6990	854.7509713601286
7000	853.992784246532
7010	853.2213979382453
7020	852.436797637369
7030	851.6389686324624
7040	850.8278962995332
7050	850.003566102372
7060	849.165963592885
7070	848.3150744114262
7080	847.4508842871307
7090	846.5733790382475
7100	845.6825445724712
7110	844.7783668872759
7120	843.8608320702468
7130	842.929926299414
7140	841.9856358435843
7150	841.0279470626741
7160	840.0568464080425
7170	839.0723204228235
7180	838.0743557422588
7190	837.0629390940308
7200	836.0380572985948
7210	834.9996972695122
7220	833.9478460137827
7230	832.8824906321363
7240	831.8036183198102
7250	830.7112163692456
7260	829.6052721711543
7270	828.485773214793
7280	827.3527070882335
7290	826.2060614786326
7300	825.0458241725022
7310	823.8719830559785
7320	822.6845261150929
7330	821.4834414360413
7340	820.2687172054541
7350	819.0403417106663
7360	817.7983033399873
7370	816.5425905829709
7380	815.2731920306852
7390	813.9900963759825
7400	812.6932924137692
7410	811.3827690412758
7420	810.0585152583268
7430	808.7205201676105
7440	807.3687729749494
7450	806.0032629895506
7460	804.6239796248104
7470	803.230912401049
7480	801.8240509466274
7490	800.4033849981536
7500	798.9689044006791
7510	797.520599107896
7520	796.0584591823333
7530	794.5824747955534
7540	793.0926362283494
7550	791.5889338709412
7560	790.0713582231725
7570	788.5398998947076
7580	786.9945496052273
7590	785.435298184627
7600	783.8621365732117
7610	782.2750558218942
7620	780.6740470923905
7630	779.0591016574177
7640	777.4302109008895
7650	775.7873663181139
7660	774.1305595159889
7670	772.4597822131974
7680	770.7750262410179
7690	769.0762835459799
7700	767.3635461909466
7710	765.6368063552463
7720	763.8960563347886
7730	762.1412885421805
7740	760.3724955068436
7750	758.58966987513
7760	756.7928044104385
7770	754.9818919933317
7780	753.1569256216519
7790	751.3178984106377
7800	749.4648035930405
7810	747.5976345192408
7820	745.7163846573648
7830	743.8210475934004
7840	741.9116170313142
7850	739.9880867931678
7860	738.0504508192336
7870	736.0987031681123
7880	734.1328380168482
7890	732.1528496610179
7900	730.1587325147483
7910	728.1504811132379
7920	726.1280901145442
7930	724.0915542996892
7940	722.0408685727101
7950	719.9760279607098
7960	717.897027613908
7970	715.8038628056918
7980	713.6965289326662
7990	711.5750215147053
8000	709.4393361950031
8010	707.2894687401235
8020	705.1254150400521
8030	702.9471711082458
8040	700.7547330816848
8050	698.5480972209224
8060	696.327259910136
8070	694.0922176571784
8080	691.8429670936276
8090	689.5795049748384
8100	687.3018281799925
8110	685.0099337121499
8120	682.703818698299
8130	680.3834803894079
8140	678.0489161604748
8150	675.7001235105791
8160	673.3371000655958
8170	670.9598435864406
8180	668.5683519611362
8190	666.1626232022695
8200	663.7426554472136
8210	661.3084469583486
8220	658.8599961232842
8230	656.3973014550804
8240	653.9203615924698
8250	651.4291753000792
8260	648.9237414686504
8270	646.4040591152631
8280	643.8701273835553
8290	641.3219455439457
8300	638.7595129938553
8310	636.1828292579285
8320	633.5918939882549
8330	630.9867069645917
8340	628.3672680945839
8350	625.7335774139873
8360	623.0856350868892
8370	620.4234414059304
8380	617.7469967925267
8390	615.056301797091
8400	612.3513570992538
8410	609.6321635080863
8420	606.8987219622654
8430	604.1510335285199
8440	601.3890993994542
8450	598.6129208938773
8460	595.8224994569101
8470	593.0178366600549
8480	590.198934201266
8490	587.3657939050205
8500	584.5184177223883
8510	581.6568077311022
8520	578.7809661356284
8530	575.8908952672373
8540	572.9865975840728
8550	570.0680756712237
8560	567.1353322407933
8570	564.1883701319701
8580	561.227192311098
8590	558.2518018717465
8600	555.2622020347812
8610	552.2583961484344
8620	549.2403876883747
8630	546.2081802577777
8640	543.161777587397
8650	540.101183535633
8660	537.0264020886049
8670	533.9374373602197
8680	530.8342935922435
8690	527.7169751535702
8700	524.5854865368137
8710	521.4398323588393
8720	518.2800173611997
8730	515.1060464100249
8740	511.9179244959114
8750	508.71565673381247
8760	505.4992483629267
8770	502.2687047465881
8780	499.0240313721554
8790	495.7652338509013
8800	492.49231791790254
8810	489.2052894319288
8820	485.9041543753326
8830	482.58891885393854
8840	479.25958909693287
8850	475.9161714567531
8860	472.55867240897726
8870	469.18709855221357
8880	465.80145660798996
8890	462.4017534206434
8900	458.9879959572094
8910	455.5601913073117
8920	452.1183466830516
8930	448.6624694188974
8940	445.192566971574
8950	441.7086469198915
8960	438.21071696297673
8970	434.6987849187562
8980	431.17285872446786
8990	427.6329464364527
9000	424.07905622989676
9010	420.5111963985743
9020	416.9293753545902
9030	413.33360162812255
9040	409.72388386716545
9050	406.10023083727145
9060	402.46265142129437
9070	398.8111546191318
9080	395.14574954746786
9090	391.4664454395156
9100	387.7732516447601
9110	384.0661776287005
9120	380.34523297259295
9130	376.61042737319355
9140	372.86177064250023
9150	369.0992727074962
9160	365.322943609892
9170	361.5327935058683
9180	357.72883266581874
9190	353.9110714740923
9200	350.0795204287361
9210	346.2341901412378
9220	342.3750913359825
9230	338.5022348484619
9240	334.61563162462636
9250	330.71529272063754
9260	326.8012293025051
9270	322.8734526457235
9280	318.9319741349089
9290	314.9768052634358
9300	311.0079576330738
9310	307.0254429536244
9320	303.029273042558
9330	299.01945982465014
9340	294.99601533161893
9350	290.95895170176135
9360	286.9082811795902
9370	282.8440161154709
9380	278.76616896525803
9390	274.67475228993266
9400	270.5697787552384
9410	266.45126113131874
9420	262.3192122923536
9430	258.173645216196
9440	254.01457298400916
9450	249.84200877990293
9460	245.65596589057074
9470	241.45645770492638
9480	237.24349771366013
9490	233.01709950693737
9500	228.77727677311248
9510	224.5240432995731
9520	220.25741297232327
9530	215.97739977549938
9540	211.68401779088606
9550	207.37728119743218
9560	203.05720427076682
9570	198.72380138271512
9580	194.37708700081436
9590	190.01707568782967
9600	185.64378210127026
9610	181.2572209929051
9620	176.85740720827906
9630	172.44435568622868
9640	168.01808145839829
9650	163.57859964875576
9660	159.12592547310862
9670	154.6600742386199
9680	150.18106134332402
9690	145.6889022756429
9700	141.18361261390172
9710	136.665208025845
9720	132.13370426815243
9730	127.58911718590556
9740	123.03146270923176
9750	118.46075685210889
9760	113.87701571670885
9770	109.28025549287875
9780	104.6704924571539
9790	100.04774297177036
9800	95.4120234836779
9810	90.76335052355267
9820	86.10174070481
9830	81.42721072261718
9840	76.73977735290619
9850	72.03945745138654
9860	67.32626795255801
9870	62.60022586933563
9880	57.86134829879627
9890	53.109652419337294
9900	48.3451554858894
9910	43.56787482963855
9920	38.77782785782792
9930	33.97503205355987
9940	29.15950497559791
9950	24.33126425816863
9960	19.49032761076371
9970	14.63671281794185
9980	9.770437739130731
9990	4.891520308428995
10000	-0.000021465591802141267

==> Data_Files/Const_Ext_Curv_alpha_p5_mu_1p0_y1_2000_y2_10000_d_4.dat <==
2000	0.
2010	2.450274805564509
2020	4.8996127964008
2030	7.348004486641138
2040	9.795440455058026
2050	12.24191119128361
2060	14.687407134847968
2070	17.131918677377772
2080	19.575436163486266
2090	22.017949881229484
2100	24.459450079524977
2110	26.899926955455438
2120	29.339370657203702
2130	31.777771284240913
2140	34.21511888722037
2150	36.651403467856184
2160	39.08661497827224
2170	41.52074332191894
2180	43.953778353792345
2190	46.38570988029317
2200	48.81652765908554
2210	51.24622139895568
2220	53.67478075967077
2230	56.10219535183751
2240	58.52845473676101
2250	60.95354842630348
2260	63.37746588274292
2270	65.80019651863192
2280	68.22172969686487
2290	70.6420547317251
2300	73.06116088834943
2310	75.47903738231105
2320	77.89567337960212
2330	80.31105799661702
2340	82.72518030013572
2350	85.13802930730692
2360	87.54959398563143
2370	89.95986325294541
2380	92.36882597740362
2390	94.77647097746276
2400	97.18278702186468
2410	99.58776282953833
2420	101.99138706914343
2430	104.39364835934782
2440	106.79453526895959
2450	109.19403631684904
2460	111.59213997187017
2470	113.98883465278209
2480	116.38410872817057
2490	118.77795051636944
2500	121.17034828538208
2510	123.56129025280285
2520	125.95076458573864
2530	128.33875940073028
2540	130.72526276364448
2550	133.11026268957136
2560	135.49374714321402
2570	137.8757040389438
2580	140.25612124068732
2590	142.63498656181298
2600	145.01228776501773
2610	147.3880125622136
2620	149.76214861441443
2630	152.13468353162236
2640	154.5056048727146
2650	156.87490014532997
2660	159.24255680575553
2670	161.6085622588355
2680	163.97290385818465
2690	166.3355689064515
2700	168.6965446552434
2710	171.0558183050176
2720	173.41337700497257
2730	175.7692078529392
2740	178.12329789527192
2750	180.4756341267401
2760	182.82620349041918
2770	185.17499287758193
2780	187.52198912758965
2790	189.86717902778346
2800	192.21054931338534
2810	194.55208666762172
2820	196.8917777220023
2830	199.22960905627517
2840	201.56556719831414
2850	203.89963862400603
2860	206.23180975713794
2870	208.56206696928453
2880	210.89039657969522
2890	213.21678485518146
2900	215.54121801000412
2910	217.86368220576057
2920	220.1841635512721
2930	222.5026481024318
2940	224.81912186211443
2950	227.13357078102305
2960	229.4459807577432
2970	231.75633763837536
2980	234.0646272161655
2990	236.3708352311352
3000	238.6749473697122
3010	240.97694926401527
3020	243.2768264912717
3030	245.57456457755944
3040	247.87014899799678
3050	250.16356517555093
3060	252.4547984798452
3070	254.74383422596637
3080	257.0306576732718
3090	259.31525402450944
3100	261.5976084286196
3110	263.8777059839052
3120	266.1555317372092
3130	268.43107068264015
3140	270.70430776029735
3150	272.9752278549958
3160	275.24381579499163
3170	277.5100563513134
3180	279.77393424139115
3190	282.03543413162686
3200	284.29454063633807
3210	286.5512383164498
3220	288.8055116781858
3230	291.0573451717597
3240	293.30672319006845
3250	295.5536300683331
3260	297.7980500882904
3270	300.039967480154
3280	302.2793664214116
3290	304.51623103547956
3300	306.75054539035864
3310	308.98229349728933
3320	311.21145930931857
3330	313.43802671729685
3340	315.66197955301726
3350	317.88330159641004
3360	320.1019765755381
3370	322.3179881661253
3380	324.5313199910847
3390	326.7419556200468
3400	328.94987856888787
3410	331.155072299258
3420	333.3575202181095
3430	335.5572056772252
3440	337.75411197274644
3450	339.9482223447015
3460	342.13951997653385
3470	344.3279879946303
3480	346.51360946784934
3490	348.69636740704925
3500	350.87624476461656
3510	353.05322443399405
3520	355.2272892492091
3530	357.39842198440203
3540	359.56660535335413
3550	361.7318220121923
3560	363.8940545752724
3570	366.05328560398556
3580	368.2094976000362
3590	370.36267300564145
3600	372.51279420374294
3610	374.6598435182177
3620	376.8038032140902
3630	378.94465549774355
3640	381.08238251713095
3650	383.21696636198726
3660	385.3483890640403
3670	387.4766325972225
3680	389.60167887788225
3690	391.7235097649954
3700	393.84210706037675
3710	395.95745250889144
3720	398.0695277986664
3730	400.17831456130205
3740	402.2837943720834
3750	404.38594875019174
3760	406.4847591589161
3770	408.58020700578703
3780	410.67227363834274
3790	412.76094034024214
3800	414.8461883358105
3810	416.9279987904526
3820	419.00635281060477
3830	421.081231443687
3840	423.1526156780553
3850	425.22048644295387
3860	427.284824608467
3870	429.3456109854715
3880	431.402826325589
3890	433.45645132113765
3900	435.5064666050848
3910	437.55285275099885
3920	439.5955902730016
3930	441.6346596257204
3940	443.67004120424025
3950	445.7017153440559
3960	447.7296623210244
3970	449.75386235131685
3980	451.7742955913708
3990	453.79094213784236
4000	455.80378202738643
4010	457.81279523564336
4020	459.8179616778663
4030	461.819261209298
4040	463.816673625077
4050	465.8101786601418
4060	467.7997559891358
4070	469.78538522631175
4080	471.76704592543615
4090	473.7447175796938
4100	475.7183796215927
4110	477.68801142286816
4120	479.65359229438747
4130	481.61510148605464
4140	483.57251818671483
4150	485.5258215240588
4160	487.4749905645276
4170	489.4200043132171
4180	491.36084171378235
4190	493.2974816483425
4200	495.2299029373851
4210	497.15808433967044
4220	499.0820045521572
4230	501.0016422112566
4240	502.91697589350076
4250	504.8279841134036
4260	506.73464532324533
4270	508.636937913066
4280	510.5348402106586
4290	512.4283304815627
4300	514.3173869290574
4310	516.201987694155
4320	518.0821108555941
4330	519.9577344298327
4340	521.8288363710424
4350	523.6953945711003
4360	525.5573868595837
4370	527.414791003763
4380	529.267584708594
4390	531.115745616713
4400	532.9592513084287
4410	534.7980793017163
4420	536.6322070522102
4430	538.4616119531979
4440	540.286271335613
4450	542.1061624682822
4460	543.9212625591081
4470	545.73154875299
4480	547.536998130808
4490	549.3375877094893
4500	551.1332944420784
4510	552.9240952178072
4520	554.7099668621656
4530	556.4908861369715
4540	558.2668297404414
4550	560.0377743072604
4560	561.803696408653
4570	563.5645725524528
4580	565.320379183173
4590	567.071092682077
4600	568.8166893672486
4610	570.5571454936617
4620	572.2924372532515
4630	574.0225407749842
4640	575.7474321249276
4650	577.4670873063212
4660	579.1814822596467
4670	580.8905928627146
4680	582.5943949318735
4690	584.2928642213672
4700	585.9859764200331
4710	587.6737071511681
4720	589.3560319727068
4730	591.0329263774007
4740	592.7043657929977
4750	594.3703255824204
4760	596.0307810439451
4770	597.6857074113816
4780	599.3350798542514
4790	600.9788734779667
4800	602.6170633240099
4810	604.2496243701123
4820	605.876531530433
4830	607.4977596557378
4840	609.1132835335789
4850	610.7230778884726
4860	612.3271173820797
4870	613.9253766133835
4880	615.5178301188691
4890	617.1044523727027
4900	618.6852177872726
4910	620.2601007147209
4920	621.8290754423014
4930	623.392116190409
4940	624.9491971128901
4950	626.5002922973651
4960	628.0453757655508
4970	629.5844214735829
4980	631.1174033123382
4990	632.6442951077577
5000	634.1650706211688
5010	635.6797035496077
5020	637.1881675261419
5030	638.6904361201931
5040	640.1864828378591
5050	641.6762811222369
5060	643.1598043537448
5070	644.637025850445
5080	646.107918868366
5090	647.5724566018256
5100	649.0306121837527
5110	650.4823586860103
5120	651.9276691197354
5130	653.3665164370666
5140	654.7988735290296
5150	656.2247132195135
5160	657.6440082651695
5170	659.05673135591
5180	660.4628551154101
5190	661.8623521016078
5200	663.255194807205
5210	664.6413556601674
5220	666.0208070242253
5230	667.3935211993744
5240	668.7594704223762
5250	670.1186268672584
5260	671.4709626458157
5270	672.8164498081103
5280	674.1550603429721
5290	675.4867661784998
5300	676.8115391825612
5310	678.1293511632937
5320	679.4401738696049
5330	680.7439789916733
5340	682.0407381614488
5350	683.3304229535863
5360	684.6130048870111
5370	685.8884554166817
5380	687.1567459303303
5390	688.4178477491546
5400	689.6717321285379
5410	690.91837025877
5420	692.1577332657677
5430	693.3897922117951
5440	694.6145180961843
5450	695.8318818560558
5460	697.0418543670395
5470	698.2444064439943
5480	699.4395088417295
5490	700.6271322557251
5500	701.8072473228519
5510	702.9798246220928
5520	704.1448346752625
5530	705.3022479477287
5540	706.4520348491321
5550	707.5941657341076
5560	708.728610903004
5570	709.8553406026215
5580	710.9743250285233
5590	712.0855343207711
5600	713.1889385541295
5610	714.2845077380086
5620	715.372211817448
5630	716.4520206741022
5640	717.5239041272247
5650	718.587831934653
5660	719.6437737937927
5670	720.6916993426025
5680	721.7315781605788
5690	722.7633797697398
5700	723.787073635611
5710	724.8026291682088
5720	725.8100157230259
5730	726.8092026020156
5740	727.800159054576
5750	728.7828542785356
5760	729.757257421137
5770	730.7233375800214
5780	731.6810638042143
5790	732.6304050951092
5800	733.5713304079264
5810	734.5038086530362
5820	735.4278086829653
5830	736.3432992874141
5840	737.2502491944924
5850	738.1486270720128
5860	739.0384015287833
5870	739.9195411159005
5880	740.7920143280425
5890	741.6557896047617
5900	742.5108353317785
5910	743.3571198422732
5920	744.1946114181799
5930	745.0232782914791
5940	745.8430886454908
5950	746.654010616167
5960	747.4560122933859
5970	748.2490617222434
5980	749.0331269043469
5990	749.8081757991084
6000	750.5741763250371
6010	751.3310963610326
6020	752.0789037476441
6030	752.8175662789762
6040	753.5470516854446
6050	754.2673276460288
6060	754.9783617914541
6070	755.6801217049295
6080	756.3725749228854
6090	757.0556889357116
6100	757.7294311884949
6110	758.3937690817569
6120	759.0486699721921
6130	759.6941011734056
6140	760.3300299566504
6150	760.9564235515662
6160	761.5732491469165
6170	762.1804738913264
6180	762.7780648940208
6190	763.365989225562
6200	763.9442139185873
6210	764.512705969002
6220	765.0714323482276
6230	765.6203599971919
6240	766.1594558083611
6250	766.6886866266468
6260	767.2080192513407
6270	767.7174204380501
6280	768.2168569006325
6290	768.7062953131305
6300	769.1857023117071
6310	769.6550444965807
6320	770.1142884339595
6330	770.563400657977
6340	771.0023476726269
6350	771.4310959536979
6360	771.8496119507089
6370	772.2578620888436
6380	772.655812770886
6390	773.0434303791548
6400	773.4206812773213
6410	773.7875318058207
6420	774.1439482679476
6430	774.4898969279027
6440	774.8253440128544
6450	775.1502557150224
6460	775.4645981937597
6470	775.7683375776371
6480	776.0614399665251
6490	776.3438714336772
6500	776.6155980278133
6510	776.8765857752027
6520	777.1268006817463
6530	777.3662087350609
6540	777.5947759065616
6550	777.8124681535447
6560	778.0192514212711
6570	778.215091645049
6580	778.3999547523175
6590	778.5738066644616
6600	778.7366132893088
6610	778.8883405076893
6620	779.0289541734418
6630	779.1584201157343
6640	779.2767041413863
6650	779.3837720371893
6660	779.4795895722289
6670	779.5641225002058
6680	779.6373365617574
6690	779.699197486779
6700	779.7496709967452
6710	779.7887228070315
6720	779.8163186292354
6730	779.8324241734981
6740	779.8370051508256
6750	779.8300272754103
6760	779.8114562669521
6770	779.7812578529878
6780	779.7393977704065
6790	779.6858417533754
6800	779.6205555217039
6810	779.5435047824299
6820	779.4546552324526
6830	779.3539725611656
6840	779.2414224530896
6850	779.1169705905058
6860	778.9805826560888
6870	778.8322243355392
6880	778.6718613202171
6890	778.4994593097749
6900	778.3149840147901
6910	778.1184011593986
6920	777.9096764839277
6930	777.6887757475287
6940	777.4556647308102
6950	777.2103092384714
6960	776.9526751019259
6970	776.6827281774274
6980	776.4004343292794
6990	776.1057594240226
7000	775.7986693330795
7010	775.4791299355969
7020	775.1471071212891
7030	774.8025667932811
7040	774.4454748709512
7050	774.0757972927744
7060	773.6935000191646
7070	773.2985490353188
7080	772.8909103540589
7090	772.4705500186752
7100	772.0374341057695
7110	771.5915287280977
7120	771.1328000374132
7130	770.6612142273095
7140	770.1767375360633
7150	769.6793362472367
7160	769.1689766682264
7170	768.645625128061
7180	768.1092479873342
7190	767.5598116400505
7200	766.9972825153606
7210	766.4216270792951
7220	765.8328118364996
7230	765.230803331968
7240	764.6155681527777
7250	763.9870729298233
7260	763.3452843395515
7270	762.6901691056948
7280	762.0216940010066
7290	761.3398258489946
7300	760.6445315256558
7310	759.9357779612105
7320	759.2135321418369
7330	758.4777611114054
7340	757.7284319732122
7350	756.9655118917148
7360	756.1889680856806
7370	755.398767800102
7380	754.5948783391091
7390	753.7772670784998
7400	752.945901465875
7410	752.1007490207737
7420	751.2417773348075
7430	750.3689540717947
7440	749.4822469678952
7450	748.581623831745
7460	747.6670525445903
7470	746.7385010604229
7480	745.7959374061136
7490	744.8393296815475
7500	743.8686460597585
7510	742.8838547870633
7520	741.8849241831967
7530	740.8718226414451
7540	739.844518628782
7550	738.802980686002
7560	737.7471774278772
7570	736.6770775508502
7580	735.5926498514891
7590	734.4938632212738
7600	733.3806866456833
7610	732.2530892050781
7620	731.1110400755813
7630	729.9545085299616
7640	728.7834639385144
7650	727.5978757699439
7660	726.3977135922457
7670	725.1829470735877
7680	723.9535459831925
7690	722.7094801922199
7700	721.4507196746478
7710	720.1772345081547
7720	718.8889948750017
7730	717.5859710629144
7740	716.2681334659644
7750	714.935452585452
7760	713.5878990307874
7770	712.2254435204707
7780	710.8480568875746
7790	709.4557100868359
7800	708.0483741939508
7810	706.6260204065173
7820	705.1886200452095
7830	703.7361445549531
7840	702.2685655060998
7850	700.7858545956026
7860	699.2879836481906
7870	697.7749246175434
7880	696.2466495874669
7890	694.7031307730672
7900	693.1443405219261
7910	691.5702513152759
7920	689.9808357691741
7930	688.3760666356785
7940	686.7559168040218
7950	685.120359301787
7960	683.4693672960815
7970	681.8029140947128
7980	680.120973147146
7990	678.4235180444451
8000	676.7105225259539
8010	674.9819604838475
8020	673.2378059642141
8030	671.4780331680796
8040	669.7026164524317
8050	667.9115303312443
8060	666.1047494765016
8070	664.282248719223
8080	662.4440030504867
8090	660.5899876224541
8100	658.7201777493949
8110	656.8345489087104
8120	654.9330767419584
8130	653.0157370558774
8140	651.0825058234107
8150	649.1333591847309
8160	647.1682734482646
8170	645.1872250917157
8180	643.1901907630909
8190	641.1771472812716
8200	639.1480716376086
8210	637.1029410050181
8220	635.0417327411234
8230	632.9644243890687
8240	630.8709936783296
8250	628.7614185255243
8260	626.6356770352235
8270	624.4937475007616
8280	622.3356084050477
8290	620.1612384213753
8300	617.970616414234
8310	615.7637214401194
8320	613.5405327483447
8330	611.3010297818503
8340	609.0451921780154
8350	606.7729997694681
8360	604.4844325848967
8370	602.1794708498594
8380	599.8580949875962
8390	597.520285619838
8400	595.1660235670361
8410	592.7952898530366
8420	590.4080657145789
8430	588.0043326030053
8440	585.5840721847949
8450	583.147266342097
8460	580.6938971732658
8470	578.2239469933925
8480	575.7373983348407
8490	573.234233947779
8500	570.714436800715
8510	568.1779900810294
8520	565.6248771955094
8530	563.0550817708822
8540	560.4685876543493
8550	557.8653789141198
8560	555.2454398399442
8570	552.6087549436481
8580	549.9553089596662
8590	547.2850868455758
8600	544.5980737826935
8610	541.8942551818076
8620	539.1736166926536
8630	536.4361442021738
8640	533.6818238346523
8650	530.9106419523023
8660	528.1225851558531
8670	525.317640285139
8680	522.4957944196852
8690	519.6570348792967
8700	516.8013492246448
8710	513.9287252578554
8720	511.0391510230961
8730	508.1326148071641
8740	505.2091051400732
8750	502.2686107956418
8760	499.3111207920802
8770	496.3366243925784
8780	493.34511110589324
8790	490.33657068689814
8800	487.3109931346152
8810	484.2683686959883
8820	481.2086878756501
8830	478.1319414367596
8840	475.0381204009855
8850	471.9272160484903
8860	468.79921991791383
8870	465.6541238063572
8880	462.49191976936646
8890	459.31260012091656
8900	456.1161574333949
8910	452.90258453758526
8920	449.67187452265154
8930	446.42402073612146
8940	443.15901678387047
8950	439.8768565301056
8960	436.57753409734886
8970	433.26104386642146
8980	429.9273804764358
8990	426.5765388269823
9000	423.20851408627146
9010	419.8233016935786
9020	416.42089735900834
9030	413.00129706330904
9040	409.5644970576882
9050	406.11049386362714
9060	402.63928427269593
9070	399.1508653463683
9080	395.64523441583646
9090	392.12238908182627
9100	388.58232721441175
9110	385.0250469528305
9120	381.45054670529805
9130	377.8588251488232
9140	374.24988122902283
9150	370.6237141599366
9160	366.98032342384204
9170	363.3197087710724
9180	359.64187022122815
9190	355.9468080692386
9200	352.2345228876286
9210	348.5050155260982
9220	344.75828711108664
9230	340.99433904533555
9240	337.21317300745267
9250	333.41479095147525
9260	329.5991951064338
9270	325.76638797591545
9280	321.9163723376275
9290	318.0491512429611
9300	314.1647280165547
9310	310.2631062558575
9320	306.3442898306932
9330	302.4082828828232
9340	298.45508982551064
9350	294.48471534308356
9360	290.4971643905007
9370	286.4924421944373
9380	282.4705542583845
9390	278.4315063628728
9400	274.37530456459774
9410	270.3019551957738
9420	266.2114648634893
9430	262.10384044906044
9440	257.9790891073859
9450	253.83721826630125
9460	249.67823562593333
9470	245.5021491580547
9480	241.3089671054379
9490	237.09869798121005
9500	232.87135056820725
9510	228.62693391832883
9520	224.36545735189193
9530	220.08693045698584
9540	215.7913630888264
9550	211.47876536911156
9560	207.14914768696417
9570	202.8025207028366
9580	198.438895346101
9590	194.05828281365
9600	189.66069456911134
9610	185.2461423420624
9620	180.81463812724525
9630	176.3661941837811
9640	171.9008230343852
9650	167.4185374645815
9660	162.91935052191735
9670	158.40327551517822
9680	153.87032601360252
9690	149.32051584609616
9700	144.75385910044747
9710	140.17037012254173
9720	135.57006351557607
9730	130.952954139274
9740	126.31905710910092
9750	121.66838779797321
9760	117.00096183849806
9770	112.31679511230837
9780	107.61590374905515
9790	102.89830412773576
9800	98.16401287802242
9810	93.41304688159056
9820	88.64542327344714
9830	83.86115944227382
9840	79.06027301762019
9850	74.24278187148812
9860	69.40870412594977
9870	64.55805815020413
9880	59.690862557353086
9890	54.80713620117764
9900	49.90689817291401
9910	44.99016779806195
9920	40.05696464420507
9930	35.10730851431449
9940	30.141219429912475
9950	25.158717667938053
9960	20.15982374037934
9970	15.144558404302312
9980	10.1129426295655
9990	5.064997615689029
10000	0.0007447856292064841

==> Data_Files/Const_Ext_Curv_alpha_p5_mu_1p3_y1_2000_y2_10000_d_2.dat <==
2000	0.
2010	7.680111075714112
2020	15.352319551318509
2030	23.01659040863223
2040	30.672888385890914
2050	38.32117804340695
2060	45.96142377128817
2070	53.59358977521191
2080	61.21764009436865
2090	68.83353859488206
2100	76.44124896456674
2110	84.04073471460457
2120	91.63195917843481
2130	99.21488550464947
2140	106.7894766646553
2150	114.35569545674986
2160	121.91350450336236
2170	129.46286624820962
2180	137.00374295345188
2190	144.53609669684874
2200	152.0598893689152
2210	159.57508267011727
2220	167.08163811641373
2230	174.57951704866082
2240	182.06868061802595
2250	189.54908978457897
2260	197.02070531829912
2270	204.4834878000822
2280	211.93739762274748
2290	219.3823949920448
2300	226.81843992766161
2310	234.24549226355407
2320	241.66351164088655
2330	249.07245750447646
2340	256.4722891042604
2350	263.8629654952042
2360	271.2444455371876
2370	278.61668789488954
2380	285.9796510376731
2390	293.3332932394704
2400	300.67757257866094
2410	308.0124469368546
2420	315.3378739958244
2430	322.6538112370288
2440	329.96021594130616
2450	337.25704518847436
2460	344.5442558569298
2470	351.82180462324663
2480	359.0896479617762
2490	366.3477421442461
2500	373.5960432394133
2510	380.83450711230535
2520	388.0630894218127
2530	395.28174561981746
2540	402.4904309509647
2550	409.68910045243683
2560	416.8777089537269
2570	424.0562110764126
2580	431.22456123393005
2590	438.3827136313539
2600	445.5306222651527
2610	452.66824092079963
2620	459.7955231706644
2630	466.9124223738782
2640	474.01889167631737
2650	481.1148840105869
2660	488.2003520960043
2670	495.2752484385833
2680	502.3395253310173
2690	509.3931348529405
2700	516.4360288705944
2710	523.4681590316721
2720	530.4894767640845
2730	537.4999332763285
2740	544.4994795578575
2750	551.488066379452
2760	558.4656442935905
2770	565.4321636348195
2780	572.3875745201249
2790	579.331826849313
2800	586.2648703047565
2810	593.1866543463838
2820	600.09712820874
2830	606.9962409014743
2840	613.8839412099647
2850	620.7601776959443
2860	627.6248986981255
2870	634.4780523328262
2880	641.3195864945949
2890	648.1494488568361
2900	654.967586872493
2910	661.7739477713999
2920	668.5684785538092
2930	675.3511259900747
2940	682.1218366216666
2950	688.8805567621873
2960	695.6272324983876
2970	702.3618096911821
2980	709.0842339766655
2990	715.7944507671282
3000	722.4924052521084
3010	729.1780423984145
3020	735.8513069424804
3030	742.5121433867038
3040	749.1604960007951
3050	755.7963088232805
3060	762.419525663004
3070	769.0300901006303
3080	775.627945490147
3090	782.2130349603672
3100	788.7853014164323
3110	795.3446875412305
3120	801.8911357904777
3130	808.4245883839795
3140	814.9449873061998
3150	821.4522743082916
3160	827.9463909101282
3170	834.4272784023332
3180	840.8948778483115
3190	847.3491300862798
3200	853.789975731298
3210	860.2173551773444
3220	866.6312085967353
3230	873.0314759286841
3240	879.4180968757896
3250	885.7910109065604
3260	892.1501572580574
3270	898.4954749385363
3280	904.8269027300885
3290	911.1443791912842
3300	917.4478426598143
3310	923.737231255137
3320	930.0124828901022
3330	936.2735352773341
3340	942.5203258873169
3350	948.7527919447436
3360	954.9708704330385
3370	961.1744980988782
3380	967.3636114567139
3390	973.5381467932939
3400	979.6980401721851
3410	985.8432274382947
3420	991.973644222393
3430	998.0892259456348
3440	1004.1899078240814
3450	1010.2756248732228
3460	1016.3463119125278
3470	1022.4019035691769
3480	1028.4423342532048
3490	1034.467538132252
3500	1040.4774491349413
3510	1046.472000956497
3520	1052.4511270643623
3530	1058.4147607038171
3540	1064.3628349035976
3550	1070.295282481512
3560	1076.2120360500612
3570	1082.1130280220548
3580	1087.9981906162304
3590	1093.8674558628716
3600	1099.7207556094252
3610	1105.5580215262326
3620	1111.3791851088822
3630	1117.1841776435672
3640	1122.972930185086
3650	1128.7453735624892
3660	1134.5014383859443
3670	1140.2410550536003
3680	1145.964153758454
3690	1151.6706644952144
3700	1157.360517067168
3710	1163.033641093044
3720	1168.68996601388
3730	1174.329421099886
3740	1179.9519354573108
3750	1185.5574380353062
3760	1191.1458576331709
3770	1196.717122901471
3780	1202.2711622961988
3790	1207.8079040590535
3800	1213.3272762253769
3810	1218.8292066327433
3820	1224.3136229295471
3830	1229.7804525835918
3840	1235.2296228906773
3850	1240.6610609831894
3860	1246.0746938386878
3870	1251.4704482884943
3880	1256.8482510262806
3890	1262.2080286166588
3900	1267.549707503767
3910	1272.8732140201917
3920	1278.17847437871
3930	1283.4654146166317
3940	1288.7339605844238
3950	1293.9840379557415
3960	1299.21557223764
3970	1304.4284887807844
3980	1309.6227127896636
3990	1314.7981693328004
4000	1319.9547833529623
4010	1325.0924796773747
4020	1330.2111830279312
4030	1335.3108180314052
4040	1340.3913092296616
4050	1345.4525810898688
4060	1350.4945580145659
4070	1355.5171643213976
4080	1360.520324182948
4090	1365.5039616232298
4100	1370.468000529498
4110	1375.412364664092
4120	1380.3369776762713
4130	1385.2417631140597
4140	1390.126644436082
4150	1394.9915450234041
4160	1399.836388191374
4170	1404.6610972014598
4180	1409.4655952730905
4190	1414.2498055954954
4200	1419.0136513395435
4210	1423.7570556539142
4220	1428.4799415959772
4230	1433.182232137703
4240	1437.863850183297
4250	1442.5247185764845
4260	1447.1647601077932
4270	1451.7838975218378
4280	1456.3820535246032
4290	1460.959150790728
4300	1465.5151119707884
4310	1470.0498596985817
4320	1474.56331659841
4330	1479.055405292364
4340	1483.5260484076061
4350	1487.975168583655
4360	1492.4026884796676
4370	1496.808530778983
4380	1501.192618119523
4390	1505.554873095843
4400	1509.8952183522158
4410	1514.213576587782
4420	1518.5098705564842
4430	1522.7840230670017
4440	1527.0359569826837
4450	1531.2655952214845
4460	1535.472860755897
4470	1539.6576766128878
4480	1543.8199658738304
4490	1547.95965167444
4500	1552.0766572047078
4510	1556.170905708835
4520	1560.2423204851673
4530	1564.2908248861288
4540	1568.316342329521
4550	1572.3187963619357
4560	1576.2981106562754
4570	1580.2542090034574
4580	1584.1870153163377
4590	1588.0964536336419
4600	1591.9824481238943
4610	1595.8449230893475
4620	1599.6838029699122
4630	1603.499012347088
4640	1607.2904759478915
4650	1611.0581186487873
4660	1614.8018654796172
4670	1618.5216416275307
4680	1622.2173724409138
4690	1625.8889834333193
4700	1629.5364002877006
4710	1633.1595488743637
4720	1636.7583552704364
4730	1640.3327457562798
4740	1643.8826468203147
4750	1647.4079851647539
4760	1650.9086877113339
4770	1654.384681607048
4780	1657.8358942298782
4790	1661.2622531945278
4800	1664.663686358153
4810	1668.0401218260959
4820	1671.3914879576168
4830	1674.7177133716261
4840	1678.0187269524172
4850	1681.294457855398
4860	1684.544835512824
4870	1687.7697896369407
4880	1690.969250217622
4890	1694.1431475479524
4900	1697.2914122369052
4910	1700.413975214275
4920	1703.5107677355986
4930	1706.5817213870757
4940	1709.6267680904898
4950	1712.64584010813
4960	1715.6388700477114
4970	1718.6057908672965
4980	1721.546535880216
4990	1724.4610387599903
5000	1727.3492335452502
5010	1730.2110546446581
5020	1733.0464368418286
5030	1735.8553153001278
5040	1738.6376255641599
5050	1741.393303579553
5060	1744.1222857171751
5070	1746.8245087785122
5080	1749.4999099998017
5090	1752.1484270561655
5100	1754.7699980657414
5110	1757.3645615938174
5120	1759.932056656963
5130	1762.472422727163
5140	1764.98559973595
5150	1767.4715280785372
5160	1769.9301486179504
5170	1772.3614026891623
5180	1774.7652321032235
5190	1777.1415791513966
5200	1779.4903866079303
5210	1781.8115977373873
5220	1784.1051563315443
5230	1786.3710067226011
5240	1788.6090937860754
5250	1790.8193629436732
5260	1793.0017601661586
5270	1795.1562319762227
5280	1797.2827254513538
5290	1799.3811882267069
5300	1801.4515684979722
5310	1803.4938150242465
5320	1805.507877130901
5330	1807.4937047124529
5340	1809.4512482354323
5350	1811.380458741254
5360	1813.2812878490215
5370	1815.1536877582287
5380	1816.997611279205
5390	1818.8130118629238
5400	1820.5998436042184
5410	1822.3580612432042
5420	1824.0876201666983
5430	1825.7884764096405
5440	1827.460586656513
5450	1829.1039082427626
5460	1830.7183991562194
5470	1832.3040180385183
5480	1833.8607241865188
5490	1835.3884775537272
5500	1836.8872387517144
5510	1838.3569690515392
5520	1839.7976303851667
5530	1841.20918534696
5540	1842.591597210304
5550	1843.9448299677479
5560	1845.2688483407226
5570	1846.563617779533
5580	1847.8291044633181
5590	1849.0652753000113
5600	1850.2720979263004
5610	1851.4495407075879
5620	1852.5975727379507
5630	1853.7161638401003
5640	1854.8052845653433
5650	1855.8649061935405
5660	1856.8950007330684
5670	1857.8955409207776
5680	1858.8665002219548
5690	1859.8078528302888
5700	1860.7195736740262
5710	1861.6016384515642
5720	1862.454023651931
5730	1863.2767065543603
5740	1864.0696652269332
5750	1864.8328785252177
5760	1865.5663260909091
5770	1866.2699883504708
5780	1866.9438465137741
5790	1867.5878825727395
5800	1868.2020792999756
5810	1868.7864202474211
5820	1869.340889744984
5830	1869.8654728991828
5840	1870.3601555917862
5850	1870.8249244784538
5860	1871.2597669887696
5870	1871.66467134904
5880	1872.0396266093974
5890	1872.3846226435123
5900	1872.6996501462058
5910	1872.9847006310995
5920	1873.2397664282637
5930	1873.4648406818665
5940	1873.6599173478237
5950	1873.8249911914463
5960	1873.9600577850904
5970	1874.0651135058063
5980	1874.140155532987
5990	1874.1851818460166
6000	1874.200191221921
6010	1874.1851832330153
6020	1874.1401582445828
6030	1874.06511742275
6040	1873.9600627628722
6050	1873.8249970873082
6060	1873.6599240409466
6070	1873.4648480882781
6080	1873.2397745104677
6090	1872.9847094024274
6100	1872.6996596698891
6110	1872.3846330264764
6120	1872.0396379907781
6130	1871.6646838834197
6140	1871.2597808241364
6150	1870.8249397288464
6160	1870.3601723067216
6170	1869.865491057262
6180	1869.3409092673671
6190	1868.7864410101754
6200	1868.202101164708
6210	1867.5879054162483
6220	1866.9438702429698
6230	1866.2700129126251
6240	1865.5663514794496
6250	1864.832904781064
6260	1864.0696924353776
6270	1863.276734837492
6280	1862.4540531566042
6290	1861.601669332909
6300	1860.7196060745032
6310	1859.807886854288
6320	1858.8665359068734
6330	1857.8955782254795
6340	1856.895039558842
6350	1855.8649464081275
6360	1854.805326032112
6370	1853.716206454595
6380	1852.5976164379808
6390	1851.449585476104
6400	1850.2721437912705
6410	1849.0653223312963
6420	1847.8291527665467
6430	1846.563667486976
6440	1845.2688995991668
6450	1843.9448829233697
6460	1842.5916519905415
6470	1841.2092420393867
6480	1839.7976890133946
6490	1838.35702955788
6500	1836.8873010170228
6510	1835.3885414309063
6520	1833.860789533603
6530	1832.3040847585069
6540	1830.718467210982
6550	1829.1039776472373
6560	1827.460657471278
6570	1825.7885487322287
6580	1824.0876941216543
6590	1822.358136970883
6600	1820.5999212483277
6610	1818.8130915568086
6620	1816.997693130874
6630	1815.1537718341237
6640	1813.2813741565296
6650	1811.3805472117592
6660	1809.4513387344962
6670	1807.4937970777632
6680	1805.5079712102456
6690	1803.4939107155562
6700	1801.4516657734678
6710	1799.3812871221917
6720	1797.2828260512624
6730	1795.1563343991274
6740	1793.0018645507357
6750	1790.8194694351275
6760	1788.6092025230244
6770	1786.3711178244173
6780	1784.1052698861579
6790	1781.811713789546
6800	1779.4905051479209
6810	1777.1417001042491
6820	1774.765355328715
6830	1772.3615280163099
6840	1769.9302758844212
6850	1767.4716571704841
6860	1764.985730620227
6870	1762.4725554448742
6880	1759.9321913024298
6890	1757.3646982951313
6900	1754.7701369671738
6910	1752.1485683024391
6920	1749.500053722222
6930	1746.8246550829574
6940	1744.122434673948
6950	1741.3934552150909
6960	1738.6377798546048
6970	1735.8554721667574
6980	1733.0465961495922
6990	1730.211216222656
7000	1727.3493972247259
7010	1724.4612044115358
7020	1721.546703449985
7030	1718.605960382176
7040	1715.6390415928909
7050	1712.6460138049197
7060	1709.626944076754
7070	1706.5818998002826
7080	1703.510948698485
7090	1700.414158823126
7100	1697.291598552451
7110	1694.143336588879
7120	1690.9694419566988
7130	1687.7699839997613
7140	1684.5450323791763
7150	1681.294657071005
7160	1678.0189283639556
7170	1674.7179168570774
7180	1671.3916934570273
7190	1668.0403293572724
7200	1664.6638959968677
7210	1661.2624650507576
7220	1657.836108427382
7230	1654.384898266199
7240	1650.9089069352074
7250	1647.408207028468
7260	1643.8828713636276
7270	1640.3329729794393
7280	1636.7585851332867
7290	1633.1597812987052
7300	1629.536635162904
7310	1625.8892206242897
7320	1622.2176117899871
7330	1618.5218829733633
7340	1614.8021086915483
7350	1611.0583636579781
7360	1607.2907227461355
7370	1603.4992609708333
7380	1599.6840534864382
7390	1595.8451755841602
7400	1591.9827026893392
7410	1588.0967103587343
7420	1584.1872742778098
7430	1580.2544702580249
7440	1576.2983742341203
7450	1572.3190622614068
7460	1568.316610513053
7470	1564.2910952773736
7480	1560.242592955116
7490	1556.1711800567496
7500	1552.0769331997533
7510	1547.9599291055074
7520	1543.820244580299
7530	1539.657956487631
7540	1535.4731417470446
7550	1531.2658773316507
7560	1527.0362402652113
7570	1522.7843076192187
7580	1518.5101565099765
7590	1514.21386409568
7600	1509.895507573496
7610	1505.555164176643
7620	1501.1929111714724
7630	1496.8088258545476
7640	1492.4029855497254
7650	1487.975467605235
7660	1483.52634939076
7670	1479.0557082945172
7680	1474.5636217168853
7690	1470.050167046365
7700	1465.5154216540218
7710	1460.9594628934087
7720	1456.3823680975424
7730	1451.7842145758723
7740	1447.1650796112538
7750	1442.5250404569197
7760	1437.8641743334513
7770	1433.1825584257506
7780	1428.4802698800122
7790	1423.7573858006942
7800	1419.0139832474906
7810	1414.2501392323024
7820	1409.4659307162106
7830	1404.6614346064453
7840	1399.8367277531686
7850	1394.9918869379076
7860	1390.1269888622435
7870	1385.242110150986
7880	1380.3373273497498
7890	1375.4127169219553
7900	1370.4683552458307
7910	1365.504318611413
7920	1360.5206832175497
7930	1355.5175251688993
7940	1350.4949204729337
7950	1345.4529450369391
7960	1340.3916746650173
7970	1335.311185055087
7980	1330.2115517958857
7990	1325.0928503639702
8000	1319.9551561207186
8010	1314.7985443079629
8020	1309.623090038558
8030	1304.4288682992405
8040	1299.2159539508812
8050	1293.984421725663
8060	1288.7343462242557
8070	1283.4658019129893
8080	1278.1788631210275
8090	1272.8736040375427
8100	1267.5500987088885
8110	1262.2084210357746
8120	1256.8486447704402
8130	1251.470843513828
8140	1246.0750907127574
8150	1240.6614596570996
8160	1235.230023476951
8170	1229.7808551397577
8180	1224.3140274458044
8190	1218.8296130293445
8200	1213.3276843626409
8210	1207.8083137538722
8220	1202.2715733445991
8230	1196.7175351072312
8240	1191.1462708424938
8250	1185.5578521768948
8260	1179.9523505601915
8270	1174.329837262857
8280	1168.6903833735473
8290	1163.0340597965685
8300	1157.3609372493434
8310	1151.671086259877
8320	1145.9645771642258
8330	1140.2414801039624
8340	1134.5018650235804
8350	1128.7458016712055
8360	1122.9733596053106
8370	1117.1846081946817
8380	1111.379616616265
8390	1105.5584538530095
8400	1099.721188691711
8410	1093.8678897208529
8420	1087.9986253284503
8430	1082.1134636998922
8440	1076.2124728157853
8450	1070.2957204497948
8460	1064.363274166489
8470	1058.4152013191813
8480	1052.4515690477729
8490	1046.472444276596
8500	1040.4778937122596
8510	1034.4679838433283
8520	1028.4427809478561
8530	1022.402351096838
8540	1016.3467601526617
8550	1010.2760737673692
8560	1004.1903573809169
8570	998.0896762194363
8580	991.9740952934947
8590	985.8436793963549
8600	979.6984931022372
8610	973.5386007645786
8620	967.3640665142941
8630	961.1749542580368
8640	954.9713276764589
8650	948.753250222472
8660	942.5207851195074
8670	936.2739953601769
8680	930.0129437114673
8690	923.7376927223097
8700	917.448304723315
8710	911.144841825455
8720	904.8273659187456
8730	898.4959386709297
8740	892.1506215261609
8750	885.7914757036859
8760	879.4185621965289
8770	873.031941770173
8780	866.6316749612452
8790	860.217822076198
8800	853.7904431899939
8810	847.3495981447873
8820	840.8953465486085
8830	834.4277477740168
8840	827.9468609544591
8850	821.4527449904768
8860	814.9454585633192
8870	808.4250601349657
8880	801.8916079467916
8890	795.3451600182321
8900	788.7857741454479
8910	782.2135078999894
8920	775.6284186274619
8930	769.03056344619
8940	762.4199992458828
8950	755.7967826862987
8960	749.1609701959098
8970	742.5126179705675
8980	735.851781972166
8990	729.1785179273088
9000	722.4928813259721
9010	715.7949274201702
9020	709.0847112235278
9030	702.3622875235486
9040	695.6277108906352
9050	688.8810356753697
9060	682.122316007775
9070	675.351605796638
9080	668.5689587288347
9090	661.7744282686544
9100	654.9680676571245
9110	648.1499299113334
9120	641.3200678237567
9130	634.4785339615803
9140	627.6253806660249
9150	620.7606600516707
9160	613.8844240057819
9170	606.9967241876302
9180	600.09761202782
9190	593.1871387276123
9200	586.2653552582506
9210	579.3323123625516
9220	572.3880605653968
9230	565.4326501777585
9240	558.4661312962152
9250	551.4885538025551
9260	544.4999673633815
9270	537.500421429718
9280	530.4899652366121
9290	523.468647802741
9300	516.4365179300157
9310	509.39362420318656
9320	502.34001498944707
9330	495.2757384380393
9340	488.2008424798585
9350	481.11537482705785
9360	474.01938297265315
9370	466.9129141901278
9380	459.7960155330373
9390	452.66873383489576
9400	445.53111571580996
9410	438.3832075905988
9420	431.225055668102
9430	424.0567059510247
9440	416.8782042358624
9450	409.6895961128266
9460	402.49092696576986
9470	395.2822419721109
9480	388.0635861027601
9490	380.8350041220445
9500	373.59654058763317
9510	366.3482398504625
9520	359.0901460546613
9530	351.82230313747624
9540	344.5447548291967
9550	337.25754465308046
9560	329.9607159252787
9570	322.65431175476124
9580	315.3383750447251
9590	308.0129485008355
9600	300.6780746336548
9610	293.3337957582971
9620	285.9801539945821
9630	278.61719126718947
9640	271.24494930581295
9650	263.8634696453143
9660	256.4727936258778
9670	249.07296239316412
9680	241.6640168984647
9690	234.2459978988557
9700	226.8189459573523
9710	219.38290144306276
9720	211.93790453134264
9730	204.48399520394898
9740	197.02121324919432
9750	189.54959826210106
9760	182.0691896452389
9770	174.5800266277743
9780	167.08214826406825
9790	159.57559341111374
9800	152.06040073043636
9810	144.53660869141274
9820	137.00425557458925
9830	129.46337947500047
9840	121.91401830548762
9850	114.3562098000172
9860	106.78999151699945
9870	99.21540084260691
9880	91.63247499399306
9890	84.04125100597523
9900	76.44176571227837
9910	68.83405577295493
9920	61.21815767754885
9930	53.59410774405748
9940	45.96194211789334
9950	38.32169677084609
9960	30.673407500044398
9970	23.01710992691778
9980	15.352839496158502
9990	7.68063147468345
10000	0.000520950596008528

==> Data_Files/Const_Ext_Curv_alpha_p5_mu_1p3_y1_2000_y2_10000_d_3.dat <==
2000	-3.212650645457917e-9
2010	6.292271879055302
2020	12.58027137112141
2030	18.86397142248409
2040	25.143344939605672
2050	31.418364736885106
2060	37.689003535573214
2070	43.955233962748935
2080	50.217028551149305
2090	56.47435973828466
2100	62.72719986632495
2110	68.97552118127317
2120	75.21929583207314
2130	81.45849587016603
2140	87.6930932488932
2150	93.92305982282198
2160	100.14836734713899
2170	106.36898747693367
2180	112.5848917666052
2190	118.796051669293
2200	125.00243853615572
2210	131.204023615692
2220	137.4007780531991
2230	143.59267289009705
2240	149.77967906275765
2250	155.9617674009657
2260	162.13890862896253
2270	168.3110733651355
2280	174.47823212126696
2290	180.6403553017824
2300	186.79741320299922
2310	192.94937601237524
2320	199.09621380775718
2330	205.23789655662932
2340	211.37439411536184
2350	217.5056762284597
2360	223.6317125278108
2370	229.7524725319348
2380	235.8679256452316
2390	241.97804115722982
2400	248.08278824183543
2410	254.1821359565802
2420	260.2760532418704
2430	266.36450892023515
2440	272.4474716959928
2450	278.52491015617784
2460	284.596792768882
2470	290.6630878820877
2480	296.7237637229619
2490	302.77878839714947
2500	308.82812988806745
2510	314.8717560561982
2520	320.9096346383837
2530	326.9417332471189
2540	332.96801936984565
2550	338.98846036824636
2560	345.0030234775377
2570	351.0116758057645
2580	357.0143843330934
2590	363.0111159111065
2600	369.0018372620952
2610	374.98651497835397
2620	380.965115521474
2630	386.93760522163694
2640	392.9039502772203
2650	398.86411675519184
2660	404.81807058870936
2670	410.76577757578144
2680	416.7072033786125
2690	422.6423135229482
2700	428.57107339742134
2710	434.4934482528972
2720	440.4094032018195
2730	446.3189032175555
2740	452.2219131337419
2750	458.1183976436306
2760	464.008321299434
2770	469.8916485116706
2780	475.7683435485109
2790	481.63837053512276
2800	487.50169345301697
2810	493.358276139393
2820	499.20808228648457
2830	505.05107544090515
2840	510.88721900284713
2850	516.7164762242228
2860	522.538810207657
2870	528.3541839059767
2880	534.1625601214955
2890	539.9639015052991
2900	545.758170556529
2910	551.5453296216675
2920	557.3253408938224
2930	563.0981664120109
2940	568.8637680604448
2950	574.6221075678149
2960	580.373146506575
2970	586.1168462922274
2980	591.8531681826064
2990	597.5820732771638
3000	603.3035225162527
3010	609.0174766804124
3020	614.723896389653
3030	620.4227421027397
3040	626.1139741166002
3050	631.7975525661471
3060	637.4734374221744
3070	643.1415884899794
3080	648.8019654086885
3090	654.454527650585
3100	660.099234520438
3110	665.7360451548312
3120	671.3649185214914
3130	676.9858134186171
3140	682.5986884742072
3150	688.2035021453896
3160	693.8002127177499
3170	699.3887783046599
3180	704.9691568466068
3190	710.5413061105206
3200	716.1051836891043
3210	721.6607470001612
3220	727.2079532859245
3230	732.7467596123854
3240	738.2771228687801
3250	743.7989997678247
3260	749.3123468428258
3270	754.8171204457402
3280	760.3132767465918
3290	765.800771732902
3300	771.2795612091207
3310	776.7496007960567
3320	782.2108459303082
3330	787.6632518636941
3340	793.1067736626837
3350	798.5413662078283
3360	803.966984193191
3370	809.383582125778
3380	814.7911143249692
3390	820.1895349219479
3400	825.578797859133
3410	830.9588568896086
3420	836.3296655765546
3430	841.691177292678
3440	847.0433452198092
3450	852.3861223494988
3460	857.7194614792771
3470	863.0433152099891
3480	868.3576359453593
3490	873.6623758915931
3500	878.9574870569775
3510	884.2429212514827
3520	889.5186300863631
3530	894.7845649737586
3540	900.0406771262952
3550	905.286917556687
3560	910.5232370773364
3570	915.7495862999361
3580	920.9659156350699
3590	926.1721752918138
3600	931.368315277337
3610	936.5542853965037
3620	941.7300352514735
3630	946.895514241303
3640	952.0506715609946
3650	957.1954561929848
3660	962.3298169093066
3670	967.453702277926
3680	972.5670606616864
3690	977.6698402170356
3700	982.7619888927534
3710	987.843454428678
3720	992.914184354434
3730	997.9741259881587
3740	1003.0232264352293
3750	1008.0614325869906
3760	1013.0886911194814
3770	1018.1049484963413
3780	1023.1101509820874
3790	1028.1042446255017
3800	1033.0871752542905
3810	1038.0588884762117
3820	1043.0193296802045
3830	1047.9684440375186
3840	1052.9061765028425
3850	1057.8324718154333
3860	1062.7472745002458
3870	1067.6505288690612
3880	1072.5421790216158
3890	1077.422168846733
3900	1082.2904420217435
3910	1087.1469420027538
3920	1091.991612019111
3930	1096.8243950744068
3940	1101.6452339477764
3950	1106.4540711951997
3960	1111.2508491507992
3970	1116.0355099281408
3980	1120.8079954215336
3990	1125.5682473073284
4000	1130.3162070452192
4010	1135.0518158795412
4020	1139.77501484073
4030	1144.4857447440838
4040	1149.1839461770787
4050	1153.8695594958206
4060	1158.542524826866
4070	1163.202782069098
4080	1167.8502708956019
4090	1172.4849307555396
4100	1177.1067008760265
4110	1181.7155202640065
4120	1186.311327708127
4130	1190.894061780615
4140	1195.463660839152
4150	1200.0200630294305
4160	1204.5632062790544
4170	1209.093028281642
4180	1213.609466496829
4190	1218.1124581530567
4200	1222.6019402503607
4210	1227.077849563162
4220	1231.540122643054
4230	1235.988695821592
4240	1240.4235052130825
4250	1244.8444867173725
4260	1249.2515760226377
4270	1253.6447086082433
4280	1258.0238197463393
4290	1262.3888444847375
4300	1266.739717635772
4310	1271.0763737793814
4320	1275.3987472668196
4330	1279.7067722243655
4340	1284.000382557032
4350	1288.2795119522762
4360	1292.544093883709
4370	1296.7940616148046
4380	1301.0293482026107
4390	1305.249886501458
4400	1309.4556091675008
4410	1313.6464486593054
4420	1317.8223372118116
4430	1321.983206829497
4440	1326.1289892899097
4450	1330.2596161472566
4460	1334.3750187359938
4470	1338.4751281744163
4480	1342.5598753682473
4490	1346.6291910142281
4500	1350.683005603707
4510	1354.7212494262305
4520	1358.7438525731309
4530	1362.750744941117
4540	1366.7418562358648
4550	1370.7171159756047
4560	1374.6764534924328
4570	1378.6197978929463
4580	1382.5470780579878
4590	1386.4582226778803
4600	1390.3531602539406
4610	1394.2318190986637
4620	1398.094127335906
4630	1401.940012901069
4640	1405.7694035412821
4650	1409.5822268155878
4660	1413.3784100951236
4670	1417.1578805633064
4680	1420.9205652160167
4690	1424.6663908617804
4700	1428.3952841219545
4710	1432.107171430909
4720	1435.8019790364187
4730	1439.4796330131003
4740	1443.140059275647
4750	1446.7831835663392
4760	1450.4089314558025
4770	1454.017228345311
4780	1457.6079994690895
4790	1461.1811698966187
4800	1464.7366645349384
4810	1468.27440813095
4820	1471.794325273721
4830	1475.2963403967879
4840	1478.7803777804609
4850	1482.2463615541255
4860	1485.694215698548
4870	1489.1238640481777
4880	1492.5352302934618
4890	1495.9282379905615
4900	1499.302810571772
4910	1502.6588713250953
4920	1505.9963433945113
4930	1509.315149784552
4940	1512.6152133648798
4950	1515.8964568748636
4960	1519.1588029281559
4970	1522.4021740172686
4980	1525.6264925181501
4990	1528.831680694762
5000	1532.0176607036556
5010	1535.1843545985487
5020	1538.3316843349016
5030	1541.4595717744949
5040	1544.5679386900047
5050	1547.656706767497
5060	1550.7257975964071
5070	1553.7751326693137
5080	1556.8046333880025
5090	1559.8142210682363
5100	1562.8038169445276
5110	1565.7733421749083
5120	1568.7227178457003
5130	1571.6518649762863
5140	1574.560704523881
5150	1577.4491573883008
5160	1580.3171444167358
5170	1583.164586408519
5180	1585.991404119898
5190	1588.7975182688058
5200	1591.5828495396304
5210	1594.3473185879984
5220	1597.0908460426874
5230	1599.8133525018377
5240	1602.514758535975
5250	1605.1949846936882
5260	1607.8539515073192
5270	1610.4915794986548
5280	1613.1077891846185
5290	1615.7025010829618
5300	1618.2756357179546
5310	1620.827113626079
5320	1623.3568553617179
5330	1625.864781502849
5340	1628.350812656734
5350	1630.814869465612
5360	1633.2568726123902
5370	1635.6767428261737
5380	1638.0744008828062
5390	1640.449767603923
5400	1642.8027638637875
5410	1645.133310595616
5420	1647.441328797798
5430	1649.726739540116
5440	1651.9894639699653
5450	1654.2294233185748
5460	1656.446538907226
5470	1658.640732153474
5480	1660.8119245773664
5490	1662.9600378076655
5500	1665.0849935880656
5510	1667.1867137834151
5520	1669.2651203859357
5530	1671.3201355213923
5540	1673.3516814508102
5550	1675.3596805716809
5560	1677.344055429869
5570	1679.3047287267614
5580	1681.2416233257177
5590	1683.154662258525
5600	1685.0437687318497
5610	1686.9088661336912
5620	1688.749878039833
5630	1690.5667282202976
5640	1692.3593406457976
5650	1694.12763949419
5660	1695.8715491569271
5670	1697.5909942455116
5680	1699.2858995979477
5690	1700.9561902851926
5700	1702.6017916143899
5710	1704.222629131164
5720	1705.8186286383252
5730	1707.3897162046903
5740	1708.9358181714226
5750	1710.4568611583732
5760	1711.9527720704211
5770	1713.4234781038151
5780	1714.8689067525136
5790	1716.288985814525
5800	1717.6836433982494
5810	1719.0528079288192
5820	1720.3964081544389
5830	1721.714373152727
5840	1723.0066323370556
5850	1724.2731154628925
5860	1725.5137526319772
5870	1726.728474293825
5880	1727.9172112727988
5890	1729.0798947810654
5900	1730.2164564243137
5910	1731.3268282074634
5920	1732.4109425403733
5930	1733.4687322435504
5940	1734.5001305538585
5950	1735.5050711302265
5960	1736.4834880593585
5970	1737.4353158614408
5980	1738.3604894958514
5990	1739.2589443668696
6000	1740.130616329383
6010	1740.9754416945973
6020	1741.7933572346672
6030	1742.5843001839723
6040	1743.348208272116
6050	1744.0850197440225
6060	1744.7946733647175
6070	1745.4771084239032
6080	1746.1322647405343
6090	1746.7600826673925
6100	1747.3605030956637
6110	1747.9334674595125
6120	1748.4789177406576
6130	1748.9967964729483
6140	1749.4870467469395
6150	1749.9496122144672
6160	1750.3844370932243
6170	1750.7914661713362
6180	1751.1706448115742
6190	1751.5219189528482
6200	1751.8452351455062
6210	1752.140540580857
6220	1752.4077830951783
6230	1752.6469111727106
6240	1752.8578739486532
6250	1753.0406212121593
6260	1753.1951034093304
6270	1753.3212716462126
6280	1753.4190776917912
6290	1753.4884739809856
6300	1753.5294136176447
6310	1753.5418503775422
6320	1753.5257387113722
6330	1753.4810337477427
6340	1753.407691296121
6350	1753.305667848869
6360	1753.1749206153588
6370	1753.015407560414
6380	1752.8270874082389
6390	1752.6099196435437
6400	1752.3638645126673
6410	1752.0888830247018
6420	1751.7849369526166
6430	1751.4519888343827
6440	1751.0900019740964
6450	1750.698940443103
6460	1750.2787690811215
6470	1749.8294534973684
6480	1749.3509600716816
6490	1748.8432559556445
6500	1748.30630907371
6510	1747.7400881252163
6520	1747.1445626156399
6530	1746.519702899758
6540	1745.865480186135
6550	1745.181866536329
6560	1744.4688348640968
6570	1743.7263589346023
6580	1742.9544133636193
6590	1742.1529736167406
6600	1741.322016008582
6610	1740.4615177019894
6620	1739.5714567072448
6630	1738.6518118812717
6640	1737.7025629268421
6650	1736.7236903917817
6660	1735.715175668177
6670	1734.6770009930651
6680	1733.6091494766122
6690	1732.511605143894
6700	1731.3843529390836
6710	1730.2273787229726
6720	1729.0406692704933
6730	1727.824212268237
6740	1726.5779963119753
6750	1725.3020109041797
6760	1723.996246451542
6770	1722.6606942624937
6780	1721.2953465447263
6790	1719.9001964027116
6800	1718.4752378352223
6810	1717.0204657328502
6820	1715.5358758755287
6830	1714.0214649311474
6840	1712.4772304796525
6850	1710.9031710491288
6860	1709.2992861159125
6870	1707.6655761008092
6880	1706.0020423654073
6890	1704.308687208392
6900	1702.585513861859
6910	1700.8325264876262
6920	1699.0497301735495
6930	1697.2371309298344
6940	1695.3947356853507
6950	1693.522552283945
6960	1691.6205894807551
6970	1689.6888569385226
6980	1687.7273652239064
6990	1685.736125804244
7000	1683.7151510655508
7010	1681.6644543413995
7020	1679.5840499034232
7030	1677.4739529561152
7040	1675.3341796325556
7050	1673.1647469901368
7060	1670.9656730062914
7070	1668.7369765742176
7080	1666.4786774986057
7090	1664.1907964913655
7100	1661.873355167351
7110	1659.5263760400892
7120	1657.1498825175036
7130	1654.7438988976437
7140	1652.3084503644093
7150	1649.8435629833953
7160	1647.3492637222182
7170	1644.8255804764847
7180	1642.2725420193635
7190	1639.6901779928774
7200	1637.0785189067392
7210	1634.4375961371902
7220	1631.7674419258358
7230	1629.0680893784831
7240	1626.3395724639784
7250	1623.581926013043
7260	1620.7951857171113
7270	1617.979388127168
7280	1615.1345706525838
7290	1612.2607715565202
7300	1609.3580299213945
7310	1606.4263856481664
7320	1603.4658794651796
7330	1600.476552922427
7340	1597.4584483856443
7350	1594.4116090304055
7360	1591.3360788362186
7370	1588.231902580618
7380	1585.0991258332613
7390	1581.9377949500235
7400	1578.7479570670916
7410	1575.5296600950594
7420	1572.2829527131769
7430	1569.0078843800736
7440	1565.7045053339793
7450	1562.372866549276
7460	1559.0130197288074
7470	1555.6250173007104
7480	1552.2089124152446
7490	1548.764758941624
7500	1545.2926114648476
7510	1541.79252528253
7520	1538.264556401732
7530	1534.7087615357925
7540	1531.1251981011576
7550	1527.5139242142127
7560	1523.8749986867233
7570	1520.2084810020883
7580	1516.514431288764
7590	1512.792910314075
7600	1509.043979479634
7610	1505.2677008167475
7620	1501.4641369818237
7630	1497.6333512517792
7640	1493.775407519446
7650	1489.890370288978
7660	1485.9783046712582
7670	1482.039276379307
7680	1478.0733517236868
7690	1474.0805976079591
7700	1470.0610815233292
7710	1466.0148715198357
7720	1461.9420361801483
7730	1457.842644614145
7740	1453.7167664547796
7750	1449.564471853954
7760	1445.3858314783868
7770	1441.1809165054842
7780	1436.9497986192093
7790	1432.692550005953
7800	1428.4092433504034
7810	1424.099951831416
7820	1419.7647491178843
7830	1415.4037093635018
7840	1411.0169071823418
7850	1406.6044176155988
7860	1402.1663161231406
7870	1397.7026785792361
7880	1393.2135812682798
7890	1388.69910088052
7900	1384.1593145077857
7910	1379.594299639212
7920	1375.0041341569686
7930	1370.3888963319855
7940	1365.74866481968
7950	1361.083518655684
7960	1356.3935372515068
7970	1351.6788003815857
7980	1346.9393881475257
7990	1342.1753809617053
8000	1337.3868595427507
8010	1332.5739049112117
8020	1327.7365983852355
8030	1322.8750215762425
8040	1317.9892563846001
8050	1313.0793849952988
8060	1308.1454898736256
8070	1303.1876537608402
8080	1298.205959669849
8090	1293.2004908808804
8100	1288.1713309399408
8110	1283.118563650707
8120	1278.0422730228097
8130	1272.9425432560236
8140	1267.8194587376854
8150	1262.6731040401237
8160	1257.5035639180905
8170	1252.3109233061916
8180	1247.0952673163172
8190	1241.8566812350723
8200	1236.595250521208
8210	1231.3110608030518
8220	1226.0041978759382
8230	1220.6747476996395
8240	1215.3227963957966
8250	1209.9484302425321
8260	1204.551735632348
8270	1199.1327990441443
8280	1193.6917070468517
8290	1188.2285462957077
8300	1182.7434035283443
8310	1177.2363655608735
8320	1171.7075192839752
8330	1166.1569516589827
8340	1160.584749713971
8350	1154.9910005398424
8360	1149.375791286414
8370	1143.7392091585036
8380	1138.081341412018
8390	1132.402275350038
8400	1126.7020983185275
8410	1120.9808976887907
8420	1115.2387608313807
8430	1109.4757751113762
8440	1103.6920278849193
8450	1097.8876064955618
8460	1092.0625982706085
8470	1086.2170905174637
8480	1080.3511705199762
8490	1074.4649255347838
8500	1068.5584427876586
8510	1062.6318094698527
8520	1056.6851127344426
8530	1050.7184396926748
8540	1044.731877410311
8550	1038.7255129038524
8560	1032.699433126198
8570	1026.6537249445619
8580	1020.588475142129
8590	1014.5037704152843
8600	1008.3996973698005
8610	1002.2763425170259
8620	996.1337922700728
8630	989.9721329400052
8640	983.7914507320268
8650	977.5918317416689
8660	971.373361950979
8670	965.1361272247082
8680	958.8802133064993
8690	952.605705815075
8700	946.312690240421
8710	940.0012519356128
8720	933.6714761024863
8730	927.3234477944015
8740	920.9572519143067
8750	914.5729732110411
8760	908.1706962756409
8770	901.7505055376417
8780	895.3124852613837
8790	888.8567195423149
8800	882.3832923032958
8810	875.8922872909035
8820	869.3837880717354
8830	862.8578780287136
8840	856.3146403573888
8850	849.7541580622446
8860	843.1765139515961
8870	836.5817906299807
8880	829.9700705026489
8890	823.3414357748477
8900	816.6959684484225
8910	810.0337503184185
8920	803.3548629696818
8930	796.6593877734616
8940	789.9474058840112
8950	783.2189982351892
8960	776.4742455370616
8970	769.7132282725024
8980	762.9360266937961
8990	756.142720819238
9000	749.3333904297366
9010	742.5081150651016
9020	735.6669740211901
9030	728.8100463565418
9040	721.9374108930953
9050	715.0491462132261
9060	708.1453306567614
9070	701.226042317995
9080	694.2913590427023
9090	687.3413584251547
9100	680.3761178051348
9110	673.3957142649509
9120	666.4002246264521
9130	659.3897254480429
9140	652.3642930216982
9150	645.3240033699778
9160	638.2689322430383
9170	631.1991551185405
9180	624.1147472103197
9190	617.015783470348
9200	609.9023385863329
9210	602.7744869792443
9220	595.6323028008395
9230	588.4758599311907
9240	581.30523197621
9250	574.1204922651767
9260	566.9217138482624
9270	559.7089694940581
9280	552.4823316871001
9290	545.241872625396
9300	537.987664217951
9310	530.719778082313
9320	523.4382855452452
9330	516.1432576528777
9340	508.83476517403324
9350	501.5128785984225
9360	494.1776681347163
9370	486.8292037086184
9380	479.4675549609383
9390	472.0927912456638
9400	464.7049816280338
9410	457.30419488261094
9420	449.89049949135426
9430	442.463963641692
9440	435.02465522459397
9450	427.5726418326448
9460	420.1079907581192
9470	412.63076899344645
9480	405.14104324174485
9490	397.6388799215751
9500	390.1243451657019
9510	382.5975048197079
9520	375.0584244406076
9530	367.50716929546087
9540	359.9438043599869
9550	352.3683943171783
9560	344.78100355591425
9570	337.18169616957493
9580	329.57053595465504
9590	321.9475864093776
9600	314.31291073230784
9610	306.66657182096696
9620	299.00863227699983
9630	291.33915442770746
9640	283.6582003087995
9650	275.96583165887375
9660	268.26210992085953
9670	260.5470962434618
9680	252.82085148260484
9690	245.0834362028762
9700	237.33491067897046
9710	229.57533489713308
9720	221.80476855660433
9730	214.02327107104108
9740	206.2309015621003
9750	198.42771884961826
9760	190.61378146892554
9770	182.78914767291474
9780	174.95387543098587
9790	167.10802242799147
9800	159.25164606318208
9810	151.38480344915143
9820	143.50755141078182
9830	135.61994648418934
9840	127.72204491566927
9850	119.8139026609777
9860	111.89557540164205
9870	103.96711854793236
9880	96.02858721375841
9890	88.08003622151989
9900	80.12152010957269
9910	72.1530931396956
9920	64.17480930455679
9930	56.186722332373506
9940	48.18888566214197
9950	40.18135245011934
9960	32.164175585015464
9970	24.137407684857056
9980	16.101101093535245
9990	8.055307877353092
10000	0.0000798215731395096

==> Data_Files/Const_Ext_Curv_alpha_p5_mu_1p3_y1_2000_y2_10000_d_4.dat <==
2000	0.
2010	5.040010835509039
2020	10.078392219246313
2030	15.115127335452248
2040	20.150199317810998
2050	25.183591174941554
2060	30.215285812369324
2070	35.24526604540975
2080	40.273514578928236
2090	45.300014026727354
2100	50.3247469064354
2110	55.34769563391176
2120	60.36884252603397
2130	65.38816979971739
2140	70.40565957163426
2150	75.42129385424167
2160	80.43505456104458
2170	85.4469235079757
2180	90.45688241206685
2190	95.46491289011149
2200	100.47099645732729
2210	105.47511452601857
2220	110.47724840423885
2230	115.4773792944534
2240	120.4754882932386
2250	125.47155639757153
2260	130.46556450213484
2270	135.45749339631303
2280	140.44732376420683
2290	145.4350361846631
2300	150.4206111313049
2310	155.40402897256155
2320	160.38526997169856
2330	165.36431428684776
2340	170.3411419706258
2350	175.3157329671165
2360	180.28806711263633
2370	185.25812413649552
2380	190.22588366042112
2390	195.191325197972
2400	200.15442815395414
2410	205.11517182383602
2420	210.07353539316344
2430	215.02949793697508
2440	219.98303841907835
2450	224.93413569125963
2460	229.88276849518604
2470	234.82891546255487
2480	239.7725551141957
2490	244.7136658591678
2500	249.65222599385734
2510	254.58821370107484
2520	259.5216070491523
2530	264.4523839910405
2540	269.3805223634944
2550	274.30599988787105
2560	279.22879417172123
2570	284.14888270825503
2580	289.06624287544963
2590	293.980851935157
2600	298.89268703221126
2610	303.8017251935367
2620	308.70794332725507
2630	313.61131822179357
2640	318.5118265450297
2650	323.40944484470026
2660	328.30414955011133
2670	333.1959169717374
2680	338.0847233002651
2690	342.97054460563555
2700	347.85335683608645
2710	352.7331358171945
2720	357.6098572509179
2730	362.4834967146382
2740	367.35402965935424
2750	372.2214314039004
2760	377.08567714268935
2770	381.9467419497583
2780	386.8046007775441
2790	391.65922845561795
2800	396.51059968941945
2810	401.35868905899133
2820	406.2034710177139
2830	411.0449198910392
2840	415.88300987522587
2850	420.7177150360732
2860	425.54900930765564
2870	430.3768664910576
2880	435.2012602531075
2890	440.0221641251123
2900	444.839551501592
2910	449.6533956389395
2920	454.46366965613254
2930	459.27034654196325
2940	464.07339915648424
2950	468.872800229569
2960	473.66852235944924
2970	478.460538011252
2980	483.2488195155373
2990	488.0333390668352
3000	492.8140687221831
3010	497.5909803996632
3020	502.36404587693977
3030	507.1332367897964
3040	511.8985246306734
3050	516.659880747205
3060	521.4172763407568
3070	526.1706824649629
3080	530.920070024327
3090	535.6654097762031
3100	540.4066723380613
3110	545.1438281883281
3120	549.8768476648571
3130	554.6057009633803
3140	559.3303581359613
3150	564.0507890894471
3160	568.7669635839205
3170	573.4788512311529
3180	578.1864214930557
3190	582.8896436801336
3200	587.5884869499366
3210	592.2829203055119
3220	596.9729125938567
3230	601.6584325043706
3240	606.3394485673077
3250	611.015929152257
3260	615.687842469527
3270	620.3551565776992
3280	625.0178393849741
3290	629.6758586475496
3300	634.3291819679635
3310	638.9777767934362
3320	643.621610414214
3330	648.2606499619119
3340	652.8948624078556
3350	657.524214561426
3360	662.1486730684004
3370	666.7682044092965
3380	671.3827748977147
3390	675.9923506786815
3400	680.5968977269915
3410	685.1963818455512
3420	689.7907686637596
3430	694.3800236389164
3440	698.9641120638787
3450	703.5429990684239
3460	708.1166496175545
3470	712.6850285097611
3480	717.248100375287
3490	721.8058296743918
3500	726.3581806956159
3510	730.905117554044
3520	735.4466041895688
3530	739.982604365156
3540	744.5130816651076
3550	749.0379994933255
3560	753.5573210715764
3570	758.0710094377552
3580	762.5790274441488
3590	767.0813377557432
3600	771.5779028516162
3610	776.0686850324884
3620	780.5536464219604
3630	785.0327489647717
3640	789.5059544250237
3650	793.9732243844007
3660	798.4345202403939
3670	802.8898032045219
3680	807.3390343005543
3690	811.7821743627334
3700	816.2191840339964
3710	820.6500237641981
3720	825.0746538083329
3730	829.4930342247568
3740	833.9051248734103
3750	838.3108854140403
3760	842.7102753044433
3770	847.1032538010393
3780	851.4897799654094
3790	855.8698126659135
3800	860.2433105762746
3810	864.6102321741057
3820	868.9705357394375
3830	873.3241793532461
3840	877.6711208959792
3850	882.0113180460847
3860	886.3447282785372
3870	890.6713088633659
3880	894.9910168641813
3890	899.3038091367034
3900	903.6096423272883
3910	907.9084728714557
3920	912.2002569924168
3930	916.4849506996007
3940	920.7625097871828
3950	925.032889832611
3960	929.2960461951342
3970	933.5519340143286
3980	937.8005082088849
3990	942.0417234937306
4000	946.2755343903322
4010	950.5018951967749
4020	954.720759984527
4030	958.9320825982494
4040	963.1358166556043
4050	967.3319155470654
4060	971.5203324357263
4070	975.7010202571107
4080	979.873931718981
4090	984.0390193011477
4100	988.1962352552795
4110	992.3455316047114
4120	996.486860144255
4130	1000.6201724400075
4140	1004.7454198291606
4150	1008.8625534198105
4160	1012.9715240907669
4170	1017.0722824913621
4180	1021.1647790412607
4190	1025.2489639302685
4200	1029.3247871181302
4210	1033.3921983300963
4220	1037.451147045125
4230	1041.5015824968668
4240	1045.5434536739858
4250	1049.576709319675
4260	1053.6012979311718
4270	1057.6171677592738
4280	1061.6242668078542
4290	1065.622542833378
4300	1069.6119433444178
4310	1073.5924156011688
4320	1077.5639066149647
4330	1081.5263631477942
4340	1085.4797317118157
4350	1089.4239585688733
4360	1093.3589897300128
4370	1097.284770954997
4380	1101.2012477518213
4390	1105.1083653762305
4400	1109.0060688312328
4410	1112.894302866617
4420	1116.7730119784671
4430	1120.6421404092364
4440	1124.5016321447288
4450	1128.3514309062232
4460	1132.1914801490364
4470	1136.0217230622204
4480	1139.842102568261
4490	1143.6525613227743
4500	1147.4530417142053
4510	1151.2434858635247
4520	1155.0238356239272
4530	1158.7940325805287
4540	1162.554018050064
4550	1166.303733080585
4560	1170.0431184511574
4570	1173.772114671559
4580	1177.4906619819767
4590	1181.1987003527056
4600	1184.8961694838442
4610	1188.583008804995
4620	1192.259157474959
4630	1195.9245543814363
4640	1199.5791381407214
4650	1203.2228470987216
4660	1206.8556193317477
4670	1210.4773926340122
4680	1214.0881045144636
4690	1217.6876921969297
4700	1221.2760926202584
4710	1224.8532424384598
4720	1228.4190780208487
4730	1231.973535452186
4740	1235.5165505328212
4750	1239.0480587788334
4760	1242.5679954221744
4770	1246.0762954108104
4780	1249.5728934088636
4790	1253.0577237967543
4800	1256.5307206713428
4810	1259.991817846072
4820	1263.4409488511085
4830	1266.878046933485
4840	1270.3030450572423
4850	1273.7158759035713
4860	1277.1164718709547
4870	1280.5047650770616
4880	1283.8806873647727
4890	1287.2441702835515
4900	1290.5951450822474
4910	1293.933542710052
4920	1297.2592938174835
4930	1300.57232875737
4940	1303.8725775858352
4950	1307.1599700632805
4960	1310.4344356553709
4970	1313.6959035340178
4980	1316.9443025783646
4990	1320.179561375769
5000	1323.4016082227884
5010	1326.6103711261635
5020	1329.805777803803
5030	1332.987755685767
5040	1336.1562319152515
5050	1339.3111333495722
5060	1342.4523865611493
5070	1345.5799178384905
5080	1348.6936531871766
5090	1351.7935183254826
5100	1354.8794386348459
5110	1357.951339188301
5120	1361.0091447851105
5130	1364.0527799490524
5140	1367.0821689261913
5150	1370.0972356826499
5160	1373.0979039023794
5170	1376.0840969849312
5180	1379.0557380432288
5190	1382.0127499013374
5200	1384.9550550922368
5210	1387.8825758555913
5220	1390.7952341355215
5230	1393.6929515783756
5240	1396.5756495305002
5250	1399.4432490363147
5260	1402.2956708749623
5270	1405.1328355982298
5280	1407.954663465449
5290	1410.7610744383117
5300	1413.5519881847542
5310	1416.3273240828435
5320	1419.087001224661
5330	1421.8309384201893
5340	1424.5590542011971
5350	1427.2712668251245
5360	1429.9674942789677
5370	1432.6476542831656
5380	1435.311664295484
5390	1437.9594415149015
5400	1440.5909028854946
5410	1443.2059651003228
5420	1445.8045446032743
5430	1448.3865575711216
5440	1450.9519199035067
5450	1453.5005472283272
5460	1456.0323549055356
5470	1458.5472580309201
5480	1461.0451714398828
5490	1463.5260097112207
5500	1465.9896871709052
5510	1468.4361178958616
5520	1470.8652157177494
5530	1473.2768942267412
5540	1475.6710667753032
5550	1478.0476464819747
5560	1480.4065462351482
5570	1482.7476786968484
5580	1485.0709563064897
5590	1487.376291280849
5600	1489.6635956030564
5610	1491.9327810206923
5620	1494.1837590502391
5630	1496.416440981678
5640	1498.6307378830866
5650	1500.8265606052353
5660	1503.0038197861852
5670	1505.1624258558852
5680	1507.3022890407683
5690	1509.4233193683494
5700	1511.525426671823
5710	1513.6085205946586
5720	1515.6725105951998
5730	1517.7173059512597
5740	1519.7428157647198
5750	1521.7489489688294
5760	1523.735614335495
5770	1525.7027204532792
5780	1527.6501757263457
5790	1529.577888381351
5800	1531.485766474342
5810	1533.373717897651
5820	1535.2416503867928
5830	1537.0894715273598
5840	1538.9170887619189
5850	1540.7244093969068
5860	1542.5113406095272
5870	1544.2777894546455
5880	1546.0236628716862
5890	1547.7488676915284
5900	1549.4533106434021
5910	1551.1368983616155
5920	1552.7995373835386
5930	1554.4411341358
5940	1556.061594937369
5950	1557.660826007438
5960	1559.2387334732748
5970	1560.7952233780788
5980	1562.330201688833
5990	1563.843574304159
6000	1565.3352470621692
6010	1566.8051257483232
6020	1568.2531161032798
6030	1569.6791238307517
6040	1571.0830546053592
6050	1572.4648140804834
6060	1573.8243078961214
6070	1575.1614416867392
6080	1576.4761210879306
6090	1577.7682517312533
6100	1579.0377392398295
6110	1580.2844892363696
6120	1581.508407352412
6130	1582.7093992375662
6140	1583.8873705687556
6150	1585.042227059457
6160	1586.1738744689444
6170	1587.28221861153
6180	1588.3671653658066
6190	1589.4286206838883
6200	1590.4664906006542
6210	1591.4806812429883
6220	1592.4710988390227
6230	1593.4376497273788
6240	1594.3802403658576
6250	1595.2987773288041
6260	1596.193167305395
6270	1597.0633171119227
6280	1597.9091337019772
6290	1598.7305241764846
6300	1599.527395793745
6310	1600.2996559794717
6320	1601.0472123368284
6330	1601.7699726564679
6340	1602.4678449265698
6350	1603.1407373428804
6360	1603.7885583187485
6370	1604.4112164951657
6380	1605.0086207508036
6390	1605.5806802120524
6400	1606.1273042630467
6410	1606.6484025482082
6420	1607.1438849677627
6430	1607.6136617020084
6440	1608.0576432244582
6450	1608.4757403119022
6460	1608.8678640544715
6470	1609.2339258657
6480	1609.5738374925893
6490	1609.8875110256704
6500	1610.1748589090673
6510	1610.4357939505603
6520	1610.6702293316494
6530	1610.8780786176162
6540	1611.0592557675889
6550	1611.2136751446035
6560	1611.3412515256684
6570	1611.441900111856
6580	1611.5155365399908
6590	1611.562076896901
6600	1611.5814377310435
6610	1611.5735360631768
6620	1611.5382893970302
6630	1611.475615729973
6640	1611.3854335636838
6650	1611.2676619148183
6660	1611.1222203256793
6670	1610.9490288748855
6680	1610.7480081880396
6690	1610.5190794483983
6700	1610.2621644071069
6710	1609.9771853831196
6720	1609.6640652835042
6730	1609.3227276340265
6740	1608.9530965889894
6750	1608.5550969399565
6760	1608.1286541244747
6770	1607.6736942347973
6780	1607.190144026606
6790	1606.6779309277347
6800	1606.1369830468916
6810	1605.5672291823826
6820	1604.9685988308331
6830	1604.3410221958743
6840	1603.6844301897174
6850	1602.9987544538392
6860	1602.283927407635
6870	1601.539882259242
6880	1600.7665530114402
6890	1599.9638744675556
6900	1599.1317822373614
6910	1598.2702127429814
6920	1597.3791032247902
6930	1596.458391747317
6940	1595.508017205147
6950	1594.5279193288238
6960	1593.5180386907507
6970	1592.4783167131152
6980	1591.4086957018365
6990	1590.3091188854726
7000	1589.1795304243772
7010	1588.019875416052
7020	1586.8300999004985
7030	1585.6101508655688
7040	1584.3599762523193
7050	1583.0795249603605
7060	1581.76874685321
7070	1580.4275927636438
7080	1579.0560144990484
7090	1577.6539648467724
7100	1576.2213975783218
7110	1574.7582674570917
7120	1573.2645302944077
7130	1571.7401429747931
7140	1570.1850634579591
7150	1568.5992507805238
7160	1566.9826650577334
7170	1565.335267485182
7180	1563.6570203405324
7190	1561.947886985236
7200	1560.207831866253
7210	1558.4368205177734
7220	1556.6348195629369
7230	1554.8017967156152
7240	1552.9377207947623
7250	1551.0425617781916
7260	1549.1162908260003
7270	1547.1588802808515
7280	1545.170303667667
7290	1543.1505356933235
7300	1541.0995522463468
7310	1539.0173303966064
7320	1536.903848395011
7330	1534.7590856732024
7340	1532.5830228432517
7350	1530.375641697352
7360	1528.136925207515
7370	1525.8668575307781
7380	1523.5654240525714
7390	1521.2326114187688
7400	1518.8684075350136
7410	1516.4728015638468
7420	1514.0457839218348
7430	1511.5873462766976
7440	1509.0974815444379
7450	1506.576183886468
7460	1504.0234487067387
7470	1501.4392726488675
7480	1498.8236535932665
7490	1496.176590654271
7500	1493.4980841809174
7510	1490.7881357918293
7520	1488.046748403978
7530	1485.2739262297057
7540	1482.4696747719784
7550	1479.634000819639
7560	1476.766912442663
7570	1473.8684189874125
7580	1470.93853107189
7590	1467.977260580993
7600	1464.9846206617688
7610	1461.9606257186674
7620	1458.9052914087983
7630	1455.818634638691
7640	1452.700673587297
7650	1449.5514277279458
7660	1446.3709178200866
7670	1443.159165903124
7680	1439.9161952904176
7690	1436.6420305632823
7700	1433.3366975649878
7710	1430.0002233947582
7720	1426.6326364017727
7730	1423.2339661791646
7740	1419.804243558021
7750	1416.3435006013838
7760	1412.851770598606
7770	1409.3290880769719
7780	1405.7754888145357
7790	1402.1910098213127
7800	1398.5756893314558
7810	1394.9295667966962
7820	1391.252682879784
7830	1387.545079447927
7840	1383.8067995662327
7850	1380.0378874911466
7860	1376.2383886638945
7870	1372.4083497039212
7880	1368.5478184023311
7890	1364.6568437153428
7900	1360.7354757665014
7910	1356.783765850551
7920	1352.801766400091
7930	1348.789530974244
7940	1344.7471142521254
7950	1340.6745720263177
7960	1336.5719611963434
7970	1332.4393397621366
7980	1328.2767668175159
7990	1324.0843025436577
8000	1319.8620082025682
8010	1315.6099461305562
8020	1311.3281797317056
8030	1307.0167734744223
8040	1302.6757928869663
8050	1298.3053045103622
8060	1293.9053758798107
8070	1289.4760755185418
8080	1285.0174729316836
8090	1280.5296386001312
8100	1276.0126439744151
8110	1271.4665614685705
8120	1266.8914644540048
8130	1262.2874272533677
8140	1257.6545251344191
8150	1252.9928343038982
8160	1248.302431902083
8170	1243.5833959920735
8180	1238.8358055033318
8190	1234.059740202425
8200	1229.2552806870294
8210	1224.422508380294
8220	1219.561505525204
8230	1214.6723551789462
8240	1209.7551412072714
8250	1204.80994827886
8260	1199.836861859685
8270	1194.8359682073765
8280	1189.8073543655858
8290	1184.7511081584112
8300	1179.6673181775836
8310	1174.5560737220649
8320	1169.417464757489
8330	1164.2515819094403
8340	1159.0585164581857
8350	1153.838360333408
8360	1148.5912061089366
8370	1143.317146997482
8380	1138.0162768453677
8390	1132.688690127262
8400	1127.334481940911
8410	1121.9537480018723
8420	1116.5465846382458
8430	1111.1130887794025
8440	1105.6533578978604
8450	1100.1674899596096
8460	1094.6555834157782
8470	1089.1177371974811
8480	1083.55405071067
8490	1077.9646238309829
8500	1072.3495568985932
8510	1066.70895071306
8520	1061.0429065281767
8530	1055.3515260468218
8540	1049.6349114158074
8550	1043.893165220729
8560	1038.1263904775453
8570	1032.3346905830037
8580	1026.5181692598087
8590	1020.6769305465806
8600	1014.8110787925744
8610	1008.920718652391
8620	1003.0059550806895
8630	997.0668933269011
8640	991.1036389299402
8650	985.1162977129179
8660	979.1049757778542
8670	973.06977950039
8680	967.0108155245009
8690	960.9281907560681
8700	954.822012326234
8710	948.6923875363807
8720	942.5394238472089
8730	936.3632288732967
8740	930.1639103775179
8750	923.9415762654606
8760	917.6963345798467
8770	911.4282934949506
8780	905.1375613110174
8790	898.8242464486827
8800	892.4884574433911
8810	886.1303029398147
8820	879.7498916860819
8830	873.3473325102949
8840	866.9227342711278
8850	860.4762058470567
8860	854.0078561312218
8870	847.5177940255436
8880	841.0061284348388
8890	834.472968260937
8900	827.9184223967966
8910	821.3425997206206
8920	814.7456090899736
8930	808.1275593358977
8940	801.488559257028
8950	794.828717613708
8960	788.1481431143004
8970	781.4469443764317
8980	774.7252299173003
8990	767.9831081498328
9000	761.2206873766315
9010	754.4380757839224
9020	747.6353814355023
9030	740.8127122666872
9040	733.97017607826
9050	727.1078805304178
9060	720.2259331367197
9070	713.324441258035
9080	706.4035120964904
9090	699.4632526869316
9100	692.5037698712124
9110	685.5251702903608
9120	678.5275603833269
9130	671.5110463810167
9140	664.4757343003051
9150	657.4217299380463
9160	650.3491388650863
9170	643.2580664202748
9180	636.1486177044765
9190	629.0208975745834
9200	621.8750106375261
9210	614.7110612442857
9220	607.5291534833761
9230	600.3293911661679
9240	593.1118778225685
9250	585.8767167030317
9260	578.6240107731534
9270	571.3538627080172
9280	564.0663748865384
9290	556.7616493858079
9300	549.4397879754379
9310	542.1008921119047
9320	534.7450629328949
9330	527.3724012516483
9340	519.9830075513034
9350	512.5769819791906
9360	505.1544243388474
9370	497.71543409031096
9380	490.2601103556518
9390	482.78855191470325
9400	475.30085719998567
9410	467.79712429163015
9420	460.2774509123029
9430	452.74193442212913
9440	445.19067181361686
9450	437.6237597065813
9460	430.0412943430686
9470	422.44337158228
9480	414.8300868954956
9490	407.2015353610737
9500	399.5578116684713
9510	391.8990101275102
9520	384.22522466576277
9530	376.5365488242402
9540	368.83307575308186
9550	361.11489820724404
9560	353.38210854218886
9570	345.63479870957315
9580	337.8730602529373
9590	330.09698430339415
9600	322.30666157531806
9610	314.5021823620334
9620	306.6836365318857
9630	298.8511135336233
9640	291.00470240923903
9650	283.1444917934751
9660	275.2705699103858
9670	267.38302456989766
9680	259.4819431643684
9690	251.5674126651463
9700	243.63951961913006
9710	235.69835014532765
9720	227.74398993141614
9730	219.77652423030088
9740	211.79603785667487
9750	203.80261518614432
9760	195.79634019368564
9770	187.77729642881053
9780	179.74556697763916
9790	171.70123447953927
9800	163.64438114563032
9810	155.57508877728762
9820	147.49343877155113
9830	139.39951206294907
9840	131.2933891570511
9850	123.17515014538108
9860	115.04487469252693
9870	106.90264202319803
9880	98.74853090936548
9890	90.58261967985757
9900	82.40498625029062
9910	74.21570809287695
9920	66.0148622392651
9930	57.80252529005084
9940	49.57877342427377
9950	41.34368239150197
9960	33.09732750871524
9970	24.83978368976789
9980	16.57112538887848
9990	8.291426629214271
10000	0.0007609910174650366

==> Data_Files/Constant_minus_one.dat <==
0	-1
10	-1
20	-1
30	-1
40	-1
50	-1
60	-1
70	-1
80	-1
90	-1
100	-1
110	-1
120	-1
130	-1
140	-1
150	-1
160	-1
170	-1
180	-1
190	-1
200	-1
210	-1
220	-1
230	-1
240	-1
250	-1
260	-1
270	-1
280	-1
290	-1
300	-1
310	-1
320	-1
330	-1
340	-1
350	-1
360	-1
370	-1
380	-1
390	-1
400	-1
410	-1
420	-1
430	-1
440	-1
450	-1
460	-1
470	-1
480	-1
490	-1
500	-1
510	-1
520	-1
530	-1
540	-1
550	-1
560	-1
570	-1
580	-1
590	-1
600	-1
610	-1
620	-1
630	-1
640	-1
650	-1
660	-1
670	-1
680	-1
690	-1
700	-1
710	-1
720	-1
730	-1
740	-1
750	-1
760	-1
770	-1
780	-1
790	-1
800	-1
810	-1
820	-1
830	-1
840	-1
850	-1
860	-1
870	-1
880	-1
890	-1
900	-1
910	-1
920	-1
930	-1
940	-1
950	-1
960	-1
970	-1
980	-1
990	-1
1000	-1
1010	-1
1020	-1
1030	-1
1040	-1
1050	-1
1060	-1
1070	-1
1080	-1
1090	-1
1100	-1
1110	-1
1120	-1
1130	-1
1140	-1
1150	-1
1160	-1
1170	-1
1180	-1
1190	-1
1200	-1
1210	-1
1220	-1
1230	-1
1240	-1
1250	-1
1260	-1
1270	-1
1280	-1
1290	-1
1300	-1
1310	-1
1320	-1
1330	-1
1340	-1
1350	-1
1360	-1
1370	-1
1380	-1
1390	-1
1400	-1
1410	-1
1420	-1
1430	-1
1440	-1
1450	-1
1460	-1
1470	-1
1480	-1
1490	-1
1500	-1
1510	-1
1520	-1
1530	-1
1540	-1
1550	-1
1560	-1
1570	-1
1580	-1
1590	-1
1600	-1
1610	-1
1620	-1
1630	-1
1640	-1
1650	-1
1660	-1
1670	-1
1680	-1
1690	-1
1700	-1
1710	-1
1720	-1
1730	-1
1740	-1
1750	-1
1760	-1
1770	-1
1780	-1
1790	-1
1800	-1
1810	-1
1820	-1
1830	-1
1840	-1
1850	-1
1860	-1
1870	-1
1880	-1
1890	-1
1900	-1
1910	-1
1920	-1
1930	-1
1940	-1
1950	-1
1960	-1
1970	-1
1980	-1
1990	-1
2000	-1
2010	-1
2020	-1
2030	-1
2040	-1
2050	-1
2060	-1
2070	-1
2080	-1
2090	-1
2100	-1
2110	-1
2120	-1
2130	-1
2140	-1
2150	-1
2160	-1
2170	-1
2180	-1
2190	-1
2200	-1
2210	-1
2220	-1
2230	-1
2240	-1
2250	-1
2260	-1
2270	-1
2280	-1
2290	-1
2300	-1
2310	-1
2320	-1
2330	-1
2340	-1
2350	-1
2360	-1
2370	-1
2380	-1
2390	-1
2400	-1
2410	-1
2420	-1
2430	-1
2440	-1
2450	-1
2460	-1
2470	-1
2480	-1
2490	-1
2500	-1
2510	-1
2520	-1
2530	-1
2540	-1
2550	-1
2560	-1
2570	-1
2580	-1
2590	-1
2600	-1
2610	-1
2620	-1
2630	-1
2640	-1
2650	-1
2660	-1
2670	-1
2680	-1
2690	-1
2700	-1
2710	-1
2720	-1
2730	-1
2740	-1
2750	-1
2760	-1
2770	-1
2780	-1
2790	-1
2800	-1
2810	-1
2820	-1
2830	-1
2840	-1
2850	-1
2860	-1
2870	-1
2880	-1
2890	-1
2900	-1
2910	-1
2920	-1
2930	-1
2940	-1
2950	-1
2960	-1
2970	-1
2980	-1
2990	-1
3000	-1
3010	-1
3020	-1
3030	-1
3040	-1
3050	-1
3060	-1
3070	-1
3080	-1
3090	-1
3100	-1
3110	-1
3120	-1
3130	-1
3140	-1
3150	-1
3160	-1
3170	-1
3180	-1
3190	-1
3200	-1
3210	-1
3220	-1
3230	-1
3240	-1
3250	-1
3260	-1
3270	-1
3280	-1
3290	-1
3300	-1
3310	-1
3320	-1
3330	-1
3340	-1
3350	-1
3360	-1
3370	-1
3380	-1
3390	-1
3400	-1
3410	-1
3420	-1
3430	-1
3440	-1
3450	-1
3460	-1
3470	-1
3480	-1
3490	-1
3500	-1
3510	-1
3520	-1
3530	-1
3540	-1
3550	-1
3560	-1
3570	-1
3580	-1
3590	-1
3600	-1
3610	-1
3620	-1
3630	-1
3640	-1
3650	-1
3660	-1
3670	-1
3680	-1
3690	-1
3700	-1
3710	-1
3720	-1
3730	-1
3740	-1
3750	-1
3760	-1
3770	-1
3780	-1
3790	-1
3800	-1
3810	-1
3820	-1
3830	-1
3840	-1
3850	-1
3860	-1
3870	-1
3880	-1
3890	-1
3900	-1
3910	-1
3920	-1
3930	-1
3940	-1
3950	-1
3960	-1
3970	-1
3980	-1
3990	-1
4000	-1
4010	-1
4020	-1
4030	-1
4040	-1
4050	-1
4060	-1
4070	-1
4080	-1
4090	-1
4100	-1
4110	-1
4120	-1
4130	-1
4140	-1
4150	-1
4160	-1
4170	-1
4180	-1
4190	-1
4200	-1
4210	-1
4220	-1
4230	-1
4240	-1
4250	-1
4260	-1
4270	-1
4280	-1
4290	-1
4300	-1
4310	-1
4320	-1
4330	-1
4340	-1
4350	-1
4360	-1
4370	-1
4380	-1
4390	-1
4400	-1
4410	-1
4420	-1
4430	-1
4440	-1
4450	-1
4460	-1
4470	-1
4480	-1
4490	-1
4500	-1
4510	-1
4520	-1
4530	-1
4540	-1
4550	-1
4560	-1
4570	-1
4580	-1
4590	-1
4600	-1
4610	-1
4620	-1
4630	-1
4640	-1
4650	-1
4660	-1
4670	-1
4680	-1
4690	-1
4700	-1
4710	-1
4720	-1
4730	-1
4740	-1
4750	-1
4760	-1
4770	-1
4780	-1
4790	-1
4800	-1
4810	-1
4820	-1
4830	-1
4840	-1
4850	-1
4860	-1
4870	-1
4880	-1
4890	-1
4900	-1
4910	-1
4920	-1
4930	-1
4940	-1
4950	-1
4960	-1
4970	-1
4980	-1
4990	-1
5000	-1
5010	-1
5020	-1
5030	-1
5040	-1
5050	-1
5060	-1
5070	-1
5080	-1
5090	-1
5100	-1
5110	-1
5120	-1
5130	-1
5140	-1
5150	-1
5160	-1
5170	-1
5180	-1
5190	-1
5200	-1
5210	-1
5220	-1
5230	-1
5240	-1
5250	-1
5260	-1
5270	-1
5280	-1
5290	-1
5300	-1
5310	-1
5320	-1
5330	-1
5340	-1
5350	-1
5360	-1
5370	-1
5380	-1
5390	-1
5400	-1
5410	-1
5420	-1
5430	-1
5440	-1
5450	-1
5460	-1
5470	-1
5480	-1
5490	-1
5500	-1
5510	-1
5520	-1
5530	-1
5540	-1
5550	-1
5560	-1
5570	-1
5580	-1
5590	-1
5600	-1
5610	-1
5620	-1
5630	-1
5640	-1
5650	-1
5660	-1
5670	-1
5680	-1
5690	-1
5700	-1
5710	-1
5720	-1
5730	-1
5740	-1
5750	-1
5760	-1
5770	-1
5780	-1
5790	-1
5800	-1
5810	-1
5820	-1
5830	-1
5840	-1
5850	-1
5860	-1
5870	-1
5880	-1
5890	-1
5900	-1
5910	-1
5920	-1
5930	-1
5940	-1
5950	-1
5960	-1
5970	-1
5980	-1
5990	-1
6000	-1
6010	-1
6020	-1
6030	-1
6040	-1
6050	-1
6060	-1
6070	-1
6080	-1
6090	-1
6100	-1
6110	-1
6120	-1
6130	-1
6140	-1
6150	-1
6160	-1
6170	-1
6180	-1
6190	-1
6200	-1
6210	-1
6220	-1
6230	-1
6240	-1
6250	-1
6260	-1
6270	-1
6280	-1
6290	-1
6300	-1
6310	-1
6320	-1
6330	-1
6340	-1
6350	-1
6360	-1
6370	-1
6380	-1
6390	-1
6400	-1
6410	-1
6420	-1
6430	-1
6440	-1
6450	-1
6460	-1
6470	-1
6480	-1
6490	-1
6500	-1
6510	-1
6520	-1
6530	-1
6540	-1
6550	-1
6560	-1
6570	-1
6580	-1
6590	-1
6600	-1
6610	-1
6620	-1
6630	-1
6640	-1
6650	-1
6660	-1
6670	-1
6680	-1
6690	-1
6700	-1
6710	-1
6720	-1
6730	-1
6740	-1
6750	-1
6760	-1
6770	-1
6780	-1
6790	-1
6800	-1
6810	-1
6820	-1
6830	-1
6840	-1
6850	-1
6860	-1
6870	-1
6880	-1
6890	-1
6900	-1
6910	-1
6920	-1
6930	-1
6940	-1
6950	-1
6960	-1
6970	-1
6980	-1
6990	-1
7000	-1
7010	-1
7020	-1
7030	-1
7040	-1
7050	-1
7060	-1
7070	-1
7080	-1
7090	-1
7100	-1
7110	-1
7120	-1
7130	-1
7140	-1
7150	-1
7160	-1
7170	-1
7180	-1
7190	-1
7200	-1
7210	-1
7220	-1
7230	-1
7240	-1
7250	-1
7260	-1
7270	-1
7280	-1
7290	-1
7300	-1
7310	-1
7320	-1
7330	-1
7340	-1
7350	-1
7360	-1
7370	-1
7380	-1
7390	-1
7400	-1
7410	-1
7420	-1
7430	-1
7440	-1
7450	-1
7460	-1
7470	-1
7480	-1
7490	-1
7500	-1
7510	-1
7520	-1
7530	-1
7540	-1
7550	-1
7560	-1
7570	-1
7580	-1
7590	-1
7600	-1
7610	-1
7620	-1
7630	-1
7640	-1
7650	-1
7660	-1
7670	-1
7680	-1
7690	-1
7700	-1
7710	-1
7720	-1
7730	-1
7740	-1
7750	-1
7760	-1
7770	-1
7780	-1
7790	-1
7800	-1
7810	-1
7820	-1
7830	-1
7840	-1
7850	-1
7860	-1
7870	-1
7880	-1
7890	-1
7900	-1
7910	-1
7920	-1
7930	-1
7940	-1
7950	-1
7960	-1
7970	-1
7980	-1
7990	-1
8000	-1
8010	-1
8020	-1
8030	-1
8040	-1
8050	-1
8060	-1
8070	-1
8080	-1
8090	-1
8100	-1
8110	-1
8120	-1
8130	-1
8140	-1
8150	-1
8160	-1
8170	-1
8180	-1
8190	-1
8200	-1
8210	-1
8220	-1
8230	-1
8240	-1
8250	-1
8260	-1
8270	-1
8280	-1
8290	-1
8300	-1
8310	-1
8320	-1
8330	-1
8340	-1
8350	-1
8360	-1
8370	-1
8380	-1
8390	-1
8400	-1
8410	-1
8420	-1
8430	-1
8440	-1
8450	-1
8460	-1
8470	-1
8480	-1
8490	-1
8500	-1
8510	-1
8520	-1
8530	-1
8540	-1
8550	-1
8560	-1
8570	-1
8580	-1
8590	-1
8600	-1
8610	-1
8620	-1
8630	-1
8640	-1
8650	-1
8660	-1
8670	-1
8680	-1
8690	-1
8700	-1
8710	-1
8720	-1
8730	-1
8740	-1
8750	-1
8760	-1
8770	-1
8780	-1
8790	-1
8800	-1
8810	-1
8820	-1
8830	-1
8840	-1
8850	-1
8860	-1
8870	-1
8880	-1
8890	-1
8900	-1
8910	-1
8920	-1
8930	-1
8940	-1
8950	-1
8960	-1
8970	-1
8980	-1
8990	-1
9000	-1
9010	-1
9020	-1
9030	-1
9040	-1
9050	-1
9060	-1
9070	-1
9080	-1
9090	-1
9100	-1
9110	-1
9120	-1
9130	-1
9140	-1
9150	-1
9160	-1
9170	-1
9180	-1
9190	-1
9200	-1
9210	-1
9220	-1
9230	-1
9240	-1
9250	-1
9260	-1
9270	-1
9280	-1
9290	-1
9300	-1
9310	-1
9320	-1
9330	-1
9340	-1
9350	-1
9360	-1
9370	-1
9380	-1
9390	-1
9400	-1
9410	-1
9420	-1
9430	-1
9440	-1
9450	-1
9460	-1
9470	-1
9480	-1
9490	-1
9500	-1
9510	-1
9520	-1
9530	-1
9540	-1
9550	-1
9560	-1
9570	-1
9580	-1
9590	-1
9600	-1
9610	-1
9620	-1
9630	-1
9640	-1
9650	-1
9660	-1
9670	-1
9680	-1
9690	-1
9700	-1
9710	-1
9720	-1
9730	-1
9740	-1
9750	-1
9760	-1
9770	-1
9780	-1
9790	-1
9800	-1
9810	-1
9820	-1
9830	-1
9840	-1
9850	-1
9860	-1
9870	-1
9880	-1
9890	-1
9900	-1
9910	-1
9920	-1
9930	-1
9940	-1
9950	-1
9960	-1
9970	-1
9980	-1
9990	-1
10000	-1
10010	-1
10020	-1
10030	-1
10040	-1
10050	-1
10060	-1
10070	-1
10080	-1
10090	-1
10100	-1
10110	-1
10120	-1
10130	-1
10140	-1
10150	-1
10160	-1
10170	-1
10180	-1
10190	-1
10200	-1
10210	-1
10220	-1
10230	-1
10240	-1
10250	-1
10260	-1
10270	-1
10280	-1
10290	-1
10300	-1
10310	-1
10320	-1
10330	-1
10340	-1
10350	-1
10360	-1
10370	-1
10380	-1
10390	-1
10400	-1
10410	-1
10420	-1
10430	-1
10440	-1
10450	-1
10460	-1
10470	-1
10480	-1
10490	-1
10500	-1
10510	-1
10520	-1
10530	-1
10540	-1
10550	-1
10560	-1
10570	-1
10580	-1
10590	-1
10600	-1
10610	-1
10620	-1
10630	-1
10640	-1
10650	-1
10660	-1
10670	-1
10680	-1
10690	-1
10700	-1
10710	-1
10720	-1
10730	-1
10740	-1
10750	-1
10760	-1
10770	-1
10780	-1
10790	-1
10800	-1
10810	-1
10820	-1
10830	-1
10840	-1
10850	-1
10860	-1
10870	-1
10880	-1
10890	-1
10900	-1
10910	-1
10920	-1
10930	-1
10940	-1
10950	-1
10960	-1
10970	-1
10980	-1
10990	-1
11000	-1
11010	-1
11020	-1
11030	-1
11040	-1
11050	-1
11060	-1
11070	-1
11080	-1
11090	-1
11100	-1
11110	-1
11120	-1
11130	-1
11140	-1
11150	-1
11160	-1
11170	-1
11180	-1
11190	-1
11200	-1
11210	-1
11220	-1
11230	-1
11240	-1
11250	-1
11260	-1
11270	-1
11280	-1
11290	-1
11300	-1
11310	-1
11320	-1
11330	-1
11340	-1
11350	-1
11360	-1
11370	-1
11380	-1
11390	-1
11400	-1
11410	-1
11420	-1
11430	-1
11440	-1
11450	-1
11460	-1
11470	-1
11480	-1
11490	-1
11500	-1
11510	-1
11520	-1
11530	-1
11540	-1
11550	-1
11560	-1
11570	-1
11580	-1
11590	-1
11600	-1
11610	-1
11620	-1
11630	-1
11640	-1
11650	-1
11660	-1
11670	-1
11680	-1
11690	-1
11700	-1
11710	-1
11720	-1
11730	-1
11740	-1
11750	-1
11760	-1
11770	-1
11780	-1
11790	-1
11800	-1
11810	-1
11820	-1
11830	-1
11840	-1
11850	-1
11860	-1
11870	-1
11880	-1
11890	-1
11900	-1
11910	-1
11920	-1
11930	-1
11940	-1
11950	-1
11960	-1
11970	-1
11980	-1
11990	-1
12000	-1
12010	-1
12020	-1
12030	-1
12040	-1
12050	-1
12060	-1
12070	-1
12080	-1
12090	-1
12100	-1
12110	-1
12120	-1
12130	-1
12140	-1
12150	-1
12160	-1
12170	-1
12180	-1
12190	-1
12200	-1
12210	-1
12220	-1
12230	-1
12240	-1
12250	-1
12260	-1
12270	-1
12280	-1
12290	-1
12300	-1
12310	-1
12320	-1
12330	-1
12340	-1
12350	-1
12360	-1
12370	-1
12380	-1
12390	-1
12400	-1
12410	-1
12420	-1
12430	-1
12440	-1
12450	-1
12460	-1
12470	-1
12480	-1
12490	-1
12500	-1
12510	-1
12520	-1
12530	-1
12540	-1
12550	-1
12560	-1
12570	-1
12580	-1
12590	-1
12600	-1
12610	-1
12620	-1
12630	-1
12640	-1
12650	-1
12660	-1
12670	-1
12680	-1
12690	-1
12700	-1
12710	-1
12720	-1
12730	-1
12740	-1
12750	-1
12760	-1
12770	-1
12780	-1
12790	-1
12800	-1
12810	-1
12820	-1
12830	-1
12840	-1
12850	-1
12860	-1
12870	-1
12880	-1
12890	-1
12900	-1
12910	-1
12920	-1
12930	-1
12940	-1
12950	-1
12960	-1
12970	-1
12980	-1
12990	-1
13000	-1
13010	-1
13020	-1
13030	-1
13040	-1
13050	-1
13060	-1
13070	-1
13080	-1
13090	-1
13100	-1
13110	-1
13120	-1
13130	-1
13140	-1
13150	-1
13160	-1
13170	-1
13180	-1
13190	-1
13200	-1
13210	-1
13220	-1
13230	-1
13240	-1
13250	-1
13260	-1
13270	-1
13280	-1
13290	-1
13300	-1
13310	-1
13320	-1
13330	-1
13340	-1
13350	-1
13360	-1
13370	-1
13380	-1
13390	-1
13400	-1
13410	-1
13420	-1
13430	-1
13440	-1
13450	-1
13460	-1
13470	-1
13480	-1
13490	-1
13500	-1
13510	-1
13520	-1
13530	-1
13540	-1
13550	-1
13560	-1
13570	-1
13580	-1
13590	-1
13600	-1
13610	-1
13620	-1
13630	-1
13640	-1
13650	-1
13660	-1
13670	-1
13680	-1
13690	-1
13700	-1
13710	-1
13720	-1
13730	-1
13740	-1
13750	-1
13760	-1
13770	-1
13780	-1
13790	-1
13800	-1
13810	-1
13820	-1
13830	-1
13840	-1
13850	-1
13860	-1
13870	-1
13880	-1
13890	-1
13900	-1
13910	-1
13920	-1
13930	-1
13940	-1
13950	-1
13960	-1
13970	-1
13980	-1
13990	-1
14000	-1
14010	-1
14020	-1
14030	-1
14040	-1
14050	-1
14060	-1
14070	-1
14080	-1
14090	-1
14100	-1
14110	-1
14120	-1
14130	-1
14140	-1
14150	-1
14160	-1
14170	-1
14180	-1
14190	-1
14200	-1
14210	-1
14220	-1
14230	-1
14240	-1
14250	-1
14260	-1
14270	-1
14280	-1
14290	-1
14300	-1
14310	-1
14320	-1
14330	-1
14340	-1
14350	-1
14360	-1
14370	-1
14380	-1
14390	-1
14400	-1
14410	-1
14420	-1
14430	-1
14440	-1
14450	-1
14460	-1
14470	-1
14480	-1
14490	-1
14500	-1
14510	-1
14520	-1
14530	-1
14540	-1
14550	-1
14560	-1
14570	-1
14580	-1
14590	-1
14600	-1
14610	-1
14620	-1
14630	-1
14640	-1
14650	-1
14660	-1
14670	-1
14680	-1
14690	-1
14700	-1
14710	-1
14720	-1
14730	-1
14740	-1
14750	-1
14760	-1
14770	-1
14780	-1
14790	-1
14800	-1
14810	-1
14820	-1
14830	-1
14840	-1
14850	-1
14860	-1
14870	-1
14880	-1
14890	-1
14900	-1
14910	-1
14920	-1
14930	-1
14940	-1
14950	-1
14960	-1
14970	-1
14980	-1
14990	-1
15000	-1
15010	-1
15020	-1
15030	-1
15040	-1
15050	-1
15060	-1
15070	-1
15080	-1
15090	-1
15100	-1
15110	-1
15120	-1
15130	-1
15140	-1
15150	-1
15160	-1
15170	-1
15180	-1
15190	-1
15200	-1
15210	-1
15220	-1
15230	-1
15240	-1
15250	-1
15260	-1
15270	-1
15280	-1
15290	-1
15300	-1
15310	-1
15320	-1
15330	-1
15340	-1
15350	-1
15360	-1
15370	-1
15380	-1
15390	-1
15400	-1
15410	-1
15420	-1
15430	-1
15440	-1
15450	-1
15460	-1
15470	-1
15480	-1
15490	-1
15500	-1
15510	-1
15520	-1
15530	-1
15540	-1
15550	-1
15560	-1
15570	-1
15580	-1
15590	-1
15600	-1
15610	-1
15620	-1
15630	-1
15640	-1
15650	-1
15660	-1
15670	-1
15680	-1
15690	-1
15700	-1
15710	-1
15720	-1
15730	-1
15740	-1
15750	-1
15760	-1
15770	-1
15780	-1
15790	-1
15800	-1
15810	-1
15820	-1
15830	-1
15840	-1
15850	-1
15860	-1
15870	-1
15880	-1
15890	-1
15900	-1
15910	-1
15920	-1
15930	-1
15940	-1
15950	-1
15960	-1
15970	-1
15980	-1
15990	-1
16000	-1
16010	-1
16020	-1
16030	-1
16040	-1
16050	-1
16060	-1
16070	-1
16080	-1
16090	-1
16100	-1
16110	-1
16120	-1
16130	-1
16140	-1
16150	-1
16160	-1
16170	-1
16180	-1
16190	-1
16200	-1
16210	-1
16220	-1
16230	-1
16240	-1
16250	-1
16260	-1
16270	-1
16280	-1
16290	-1
16300	-1
16310	-1
16320	-1
16330	-1
16340	-1
16350	-1
16360	-1
16370	-1
16380	-1
16390	-1
16400	-1
16410	-1
16420	-1
16430	-1
16440	-1
16450	-1
16460	-1
16470	-1
16480	-1
16490	-1
16500	-1
16510	-1
16520	-1
16530	-1
16540	-1
16550	-1
16560	-1
16570	-1
16580	-1
16590	-1
16600	-1
16610	-1
16620	-1
16630	-1
16640	-1
16650	-1
16660	-1
16670	-1
16680	-1
16690	-1
16700	-1
16710	-1
16720	-1
16730	-1
16740	-1
16750	-1
16760	-1
16770	-1
16780	-1
16790	-1
16800	-1
16810	-1
16820	-1
16830	-1
16840	-1
16850	-1
16860	-1
16870	-1
16880	-1
16890	-1
16900	-1
16910	-1
16920	-1
16930	-1
16940	-1
16950	-1
16960	-1
16970	-1
16980	-1
16990	-1
17000	-1
17010	-1
17020	-1
17030	-1
17040	-1
17050	-1
17060	-1
17070	-1
17080	-1
17090	-1
17100	-1
17110	-1
17120	-1
17130	-1
17140	-1
17150	-1
17160	-1
17170	-1
17180	-1
17190	-1
17200	-1
17210	-1
17220	-1
17230	-1
17240	-1
17250	-1
17260	-1
17270	-1
17280	-1
17290	-1
17300	-1
17310	-1
17320	-1
17330	-1
17340	-1
17350	-1
17360	-1
17370	-1
17380	-1
17390	-1
17400	-1
17410	-1
17420	-1
17430	-1
17440	-1
17450	-1
17460	-1
17470	-1
17480	-1
17490	-1
17500	-1
17510	-1
17520	-1
17530	-1
17540	-1
17550	-1
17560	-1
17570	-1
17580	-1
17590	-1
17600	-1
17610	-1
17620	-1
17630	-1
17640	-1
17650	-1
17660	-1
17670	-1
17680	-1
17690	-1
17700	-1
17710	-1
17720	-1
17730	-1
17740	-1
17750	-1
17760	-1
17770	-1
17780	-1
17790	-1
17800	-1
17810	-1
17820	-1
17830	-1
17840	-1
17850	-1
17860	-1
17870	-1
17880	-1
17890	-1
17900	-1
17910	-1
17920	-1
17930	-1
17940	-1
17950	-1
17960	-1
17970	-1
17980	-1
17990	-1
18000	-1
18010	-1
18020	-1
18030	-1
18040	-1
18050	-1
18060	-1
18070	-1
18080	-1
18090	-1
18100	-1
18110	-1
18120	-1
18130	-1
18140	-1
18150	-1
18160	-1
18170	-1
18180	-1
18190	-1
18200	-1
18210	-1
18220	-1
18230	-1
18240	-1
18250	-1
18260	-1
18270	-1
18280	-1
18290	-1
18300	-1
18310	-1
18320	-1
18330	-1
18340	-1
18350	-1
18360	-1
18370	-1
18380	-1
18390	-1
18400	-1
18410	-1
18420	-1
18430	-1
18440	-1
18450	-1
18460	-1
18470	-1
18480	-1
18490	-1
18500	-1
18510	-1
18520	-1
18530	-1
18540	-1
18550	-1
18560	-1
18570	-1
18580	-1
18590	-1
18600	-1
18610	-1
18620	-1
18630	-1
18640	-1
18650	-1
18660	-1
18670	-1
18680	-1
18690	-1
18700	-1
18710	-1
18720	-1
18730	-1
18740	-1
18750	-1
18760	-1
18770	-1
18780	-1
18790	-1
18800	-1
18810	-1
18820	-1
18830	-1
18840	-1
18850	-1
18860	-1
18870	-1
18880	-1
18890	-1
18900	-1
18910	-1
18920	-1
18930	-1
18940	-1
18950	-1
18960	-1
18970	-1
18980	-1
18990	-1
19000	-1
19010	-1
19020	-1
19030	-1
19040	-1
19050	-1
19060	-1
19070	-1
19080	-1
19090	-1
19100	-1
19110	-1
19120	-1
19130	-1
19140	-1
19150	-1
19160	-1
19170	-1
19180	-1
19190	-1
19200	-1
19210	-1
19220	-1
19230	-1
19240	-1
19250	-1
19260	-1
19270	-1
19280	-1
19290	-1
19300	-1
19310	-1
19320	-1
19330	-1
19340	-1
19350	-1
19360	-1
19370	-1
19380	-1
19390	-1
19400	-1
19410	-1
19420	-1
19430	-1
19440	-1
19450	-1
19460	-1
19470	-1
19480	-1
19490	-1
19500	-1
19510	-1
19520	-1
19530	-1
19540	-1
19550	-1
19560	-1
19570	-1
19580	-1
19590	-1
19600	-1
19610	-1
19620	-1
19630	-1
19640	-1
19650	-1
19660	-1
19670	-1
19680	-1
19690	-1
19700	-1
19710	-1
19720	-1
19730	-1
19740	-1
19750	-1
19760	-1
19770	-1
19780	-1
19790	-1
19800	-1
19810	-1
19820	-1
19830	-1
19840	-1
19850	-1
19860	-1
19870	-1
19880	-1
19890	-1
19900	-1
19910	-1
19920	-1
19930	-1
19940	-1
19950	-1
19960	-1
19970	-1
19980	-1
19990	-1
20000	-1

==> Data_Files/Constant_one.dat <==
0	1
10	1
20	1
30	1
40	1
50	1
60	1
70	1
80	1
90	1
100	1
110	1
120	1
130	1
140	1
150	1
160	1
170	1
180	1
190	1
200	1
210	1
220	1
230	1
240	1
250	1
260	1
270	1
280	1
290	1
300	1
310	1
320	1
330	1
340	1
350	1
360	1
370	1
380	1
390	1
400	1
410	1
420	1
430	1
440	1
450	1
460	1
470	1
480	1
490	1
500	1
510	1
520	1
530	1
540	1
550	1
560	1
570	1
580	1
590	1
600	1
610	1
620	1
630	1
640	1
650	1
660	1
670	1
680	1
690	1
700	1
710	1
720	1
730	1
740	1
750	1
760	1
770	1
780	1
790	1
800	1
810	1
820	1
830	1
840	1
850	1
860	1
870	1
880	1
890	1
900	1
910	1
920	1
930	1
940	1
950	1
960	1
970	1
980	1
990	1
1000	1
1010	1
1020	1
1030	1
1040	1
1050	1
1060	1
1070	1
1080	1
1090	1
1100	1
1110	1
1120	1
1130	1
1140	1
1150	1
1160	1
1170	1
1180	1
1190	1
1200	1
1210	1
1220	1
1230	1
1240	1
1250	1
1260	1
1270	1
1280	1
1290	1
1300	1
1310	1
1320	1
1330	1
1340	1
1350	1
1360	1
1370	1
1380	1
1390	1
1400	1
1410	1
1420	1
1430	1
1440	1
1450	1
1460	1
1470	1
1480	1
1490	1
1500	1
1510	1
1520	1
1530	1
1540	1
1550	1
1560	1
1570	1
1580	1
1590	1
1600	1
1610	1
1620	1
1630	1
1640	1
1650	1
1660	1
1670	1
1680	1
1690	1
1700	1
1710	1
1720	1
1730	1
1740	1
1750	1
1760	1
1770	1
1780	1
1790	1
1800	1
1810	1
1820	1
1830	1
1840	1
1850	1
1860	1
1870	1
1880	1
1890	1
1900	1
1910	1
1920	1
1930	1
1940	1
1950	1
1960	1
1970	1
1980	1
1990	1
2000	1
2010	1
2020	1
2030	1
2040	1
2050	1
2060	1
2070	1
2080	1
2090	1
2100	1
2110	1
2120	1
2130	1
2140	1
2150	1
2160	1
2170	1
2180	1
2190	1
2200	1
2210	1
2220	1
2230	1
2240	1
2250	1
2260	1
2270	1
2280	1
2290	1
2300	1
2310	1
2320	1
2330	1
2340	1
2350	1
2360	1
2370	1
2380	1
2390	1
2400	1
2410	1
2420	1
2430	1
2440	1
2450	1
2460	1
2470	1
2480	1
2490	1
2500	1
2510	1
2520	1
2530	1
2540	1
2550	1
2560	1
2570	1
2580	1
2590	1
2600	1
2610	1
2620	1
2630	1
2640	1
2650	1
2660	1
2670	1
2680	1
2690	1
2700	1
2710	1
2720	1
2730	1
2740	1
2750	1
2760	1
2770	1
2780	1
2790	1
2800	1
2810	1
2820	1
2830	1
2840	1
2850	1
2860	1
2870	1
2880	1
2890	1
2900	1
2910	1
2920	1
2930	1
2940	1
2950	1
2960	1
2970	1
2980	1
2990	1
3000	1
3010	1
3020	1
3030	1
3040	1
3050	1
3060	1
3070	1
3080	1
3090	1
3100	1
3110	1
3120	1
3130	1
3140	1
3150	1
3160	1
3170	1
3180	1
3190	1
3200	1
3210	1
3220	1
3230	1
3240	1
3250	1
3260	1
3270	1
3280	1
3290	1
3300	1
3310	1
3320	1
3330	1
3340	1
3350	1
3360	1
3370	1
3380	1
3390	1
3400	1
3410	1
3420	1
3430	1
3440	1
3450	1
3460	1
3470	1
3480	1
3490	1
3500	1
3510	1
3520	1
3530	1
3540	1
3550	1
3560	1
3570	1
3580	1
3590	1
3600	1
3610	1
3620	1
3630	1
3640	1
3650	1
3660	1
3670	1
3680	1
3690	1
3700	1
3710	1
3720	1
3730	1
3740	1
3750	1
3760	1
3770	1
3780	1
3790	1
3800	1
3810	1
3820	1
3830	1
3840	1
3850	1
3860	1
3870	1
3880	1
3890	1
3900	1
3910	1
3920	1
3930	1
3940	1
3950	1
3960	1
3970	1
3980	1
3990	1
4000	1
4010	1
4020	1
4030	1
4040	1
4050	1
4060	1
4070	1
4080	1
4090	1
4100	1
4110	1
4120	1
4130	1
4140	1
4150	1
4160	1
4170	1
4180	1
4190	1
4200	1
4210	1
4220	1
4230	1
4240	1
4250	1
4260	1
4270	1
4280	1
4290	1
4300	1
4310	1
4320	1
4330	1
4340	1
4350	1
4360	1
4370	1
4380	1
4390	1
4400	1
4410	1
4420	1
4430	1
4440	1
4450	1
4460	1
4470	1
4480	1
4490	1
4500	1
4510	1
4520	1
4530	1
4540	1
4550	1
4560	1
4570	1
4580	1
4590	1
4600	1
4610	1
4620	1
4630	1
4640	1
4650	1
4660	1
4670	1
4680	1
4690	1
4700	1
4710	1
4720	1
4730	1
4740	1
4750	1
4760	1
4770	1
4780	1
4790	1
4800	1
4810	1
4820	1
4830	1
4840	1
4850	1
4860	1
4870	1
4880	1
4890	1
4900	1
4910	1
4920	1
4930	1
4940	1
4950	1
4960	1
4970	1
4980	1
4990	1
5000	1
5010	1
5020	1
5030	1
5040	1
5050	1
5060	1
5070	1
5080	1
5090	1
5100	1
5110	1
5120	1
5130	1
5140	1
5150	1
5160	1
5170	1
5180	1
5190	1
5200	1
5210	1
5220	1
5230	1
5240	1
5250	1
5260	1
5270	1
5280	1
5290	1
5300	1
5310	1
5320	1
5330	1
5340	1
5350	1
5360	1
5370	1
5380	1
5390	1
5400	1
5410	1
5420	1
5430	1
5440	1
5450	1
5460	1
5470	1
5480	1
5490	1
5500	1
5510	1
5520	1
5530	1
5540	1
5550	1
5560	1
5570	1
5580	1
5590	1
5600	1
5610	1
5620	1
5630	1
5640	1
5650	1
5660	1
5670	1
5680	1
5690	1
5700	1
5710	1
5720	1
5730	1
5740	1
5750	1
5760	1
5770	1
5780	1
5790	1
5800	1
5810	1
5820	1
5830	1
5840	1
5850	1
5860	1
5870	1
5880	1
5890	1
5900	1
5910	1
5920	1
5930	1
5940	1
5950	1
5960	1
5970	1
5980	1
5990	1
6000	1
6010	1
6020	1
6030	1
6040	1
6050	1
6060	1
6070	1
6080	1
6090	1
6100	1
6110	1
6120	1
6130	1
6140	1
6150	1
6160	1
6170	1
6180	1
6190	1
6200	1
6210	1
6220	1
6230	1
6240	1
6250	1
6260	1
6270	1
6280	1
6290	1
6300	1
6310	1
6320	1
6330	1
6340	1
6350	1
6360	1
6370	1
6380	1
6390	1
6400	1
6410	1
6420	1
6430	1
6440	1
6450	1
6460	1
6470	1
6480	1
6490	1
6500	1
6510	1
6520	1
6530	1
6540	1
6550	1
6560	1
6570	1
6580	1
6590	1
6600	1
6610	1
6620	1
6630	1
6640	1
6650	1
6660	1
6670	1
6680	1
6690	1
6700	1
6710	1
6720	1
6730	1
6740	1
6750	1
6760	1
6770	1
6780	1
6790	1
6800	1
6810	1
6820	1
6830	1
6840	1
6850	1
6860	1
6870	1
6880	1
6890	1
6900	1
6910	1
6920	1
6930	1
6940	1
6950	1
6960	1
6970	1
6980	1
6990	1
7000	1
7010	1
7020	1
7030	1
7040	1
7050	1
7060	1
7070	1
7080	1
7090	1
7100	1
7110	1
7120	1
7130	1
7140	1
7150	1
7160	1
7170	1
7180	1
7190	1
7200	1
7210	1
7220	1
7230	1
7240	1
7250	1
7260	1
7270	1
7280	1
7290	1
7300	1
7310	1
7320	1
7330	1
7340	1
7350	1
7360	1
7370	1
7380	1
7390	1
7400	1
7410	1
7420	1
7430	1
7440	1
7450	1
7460	1
7470	1
7480	1
7490	1
7500	1
7510	1
7520	1
7530	1
7540	1
7550	1
7560	1
7570	1
7580	1
7590	1
7600	1
7610	1
7620	1
7630	1
7640	1
7650	1
7660	1
7670	1
7680	1
7690	1
7700	1
7710	1
7720	1
7730	1
7740	1
7750	1
7760	1
7770	1
7780	1
7790	1
7800	1
7810	1
7820	1
7830	1
7840	1
7850	1
7860	1
7870	1
7880	1
7890	1
7900	1
7910	1
7920	1
7930	1
7940	1
7950	1
7960	1
7970	1
7980	1
7990	1
8000	1
8010	1
8020	1
8030	1
8040	1
8050	1
8060	1
8070	1
8080	1
8090	1
8100	1
8110	1
8120	1
8130	1
8140	1
8150	1
8160	1
8170	1
8180	1
8190	1
8200	1
8210	1
8220	1
8230	1
8240	1
8250	1
8260	1
8270	1
8280	1
8290	1
8300	1
8310	1
8320	1
8330	1
8340	1
8350	1
8360	1
8370	1
8380	1
8390	1
8400	1
8410	1
8420	1
8430	1
8440	1
8450	1
8460	1
8470	1
8480	1
8490	1
8500	1
8510	1
8520	1
8530	1
8540	1
8550	1
8560	1
8570	1
8580	1
8590	1
8600	1
8610	1
8620	1
8630	1
8640	1
8650	1
8660	1
8670	1
8680	1
8690	1
8700	1
8710	1
8720	1
8730	1
8740	1
8750	1
8760	1
8770	1
8780	1
8790	1
8800	1
8810	1
8820	1
8830	1
8840	1
8850	1
8860	1
8870	1
8880	1
8890	1
8900	1
8910	1
8920	1
8930	1
8940	1
8950	1
8960	1
8970	1
8980	1
8990	1
9000	1
9010	1
9020	1
9030	1
9040	1
9050	1
9060	1
9070	1
9080	1
9090	1
9100	1
9110	1
9120	1
9130	1
9140	1
9150	1
9160	1
9170	1
9180	1
9190	1
9200	1
9210	1
9220	1
9230	1
9240	1
9250	1
9260	1
9270	1
9280	1
9290	1
9300	1
9310	1
9320	1
9330	1
9340	1
9350	1
9360	1
9370	1
9380	1
9390	1
9400	1
9410	1
9420	1
9430	1
9440	1
9450	1
9460	1
9470	1
9480	1
9490	1
9500	1
9510	1
9520	1
9530	1
9540	1
9550	1
9560	1
9570	1
9580	1
9590	1
9600	1
9610	1
9620	1
9630	1
9640	1
9650	1
9660	1
9670	1
9680	1
9690	1
9700	1
9710	1
9720	1
9730	1
9740	1
9750	1
9760	1
9770	1
9780	1
9790	1
9800	1
9810	1
9820	1
9830	1
9840	1
9850	1
9860	1
9870	1
9880	1
9890	1
9900	1
9910	1
9920	1
9930	1
9940	1
9950	1
9960	1
9970	1
9980	1
9990	1
10000	1
10010	1
10020	1
10030	1
10040	1
10050	1
10060	1
10070	1
10080	1
10090	1
10100	1
10110	1
10120	1
10130	1
10140	1
10150	1
10160	1
10170	1
10180	1
10190	1
10200	1
10210	1
10220	1
10230	1
10240	1
10250	1
10260	1
10270	1
10280	1
10290	1
10300	1
10310	1
10320	1
10330	1
10340	1
10350	1
10360	1
10370	1
10380	1
10390	1
10400	1
10410	1
10420	1
10430	1
10440	1
10450	1
10460	1
10470	1
10480	1
10490	1
10500	1
10510	1
10520	1
10530	1
10540	1
10550	1
10560	1
10570	1
10580	1
10590	1
10600	1
10610	1
10620	1
10630	1
10640	1
10650	1
10660	1
10670	1
10680	1
10690	1
10700	1
10710	1
10720	1
10730	1
10740	1
10750	1
10760	1
10770	1
10780	1
10790	1
10800	1
10810	1
10820	1
10830	1
10840	1
10850	1
10860	1
10870	1
10880	1
10890	1
10900	1
10910	1
10920	1
10930	1
10940	1
10950	1
10960	1
10970	1
10980	1
10990	1
11000	1
11010	1
11020	1
11030	1
11040	1
11050	1
11060	1
11070	1
11080	1
11090	1
11100	1
11110	1
11120	1
11130	1
11140	1
11150	1
11160	1
11170	1
11180	1
11190	1
11200	1
11210	1
11220	1
11230	1
11240	1
11250	1
11260	1
11270	1
11280	1
11290	1
11300	1
11310	1
11320	1
11330	1
11340	1
11350	1
11360	1
11370	1
11380	1
11390	1
11400	1
11410	1
11420	1
11430	1
11440	1
11450	1
11460	1
11470	1
11480	1
11490	1
11500	1
11510	1
11520	1
11530	1
11540	1
11550	1
11560	1
11570	1
11580	1
11590	1
11600	1
11610	1
11620	1
11630	1
11640	1
11650	1
11660	1
11670	1
11680	1
11690	1
11700	1
11710	1
11720	1
11730	1
11740	1
11750	1
11760	1
11770	1
11780	1
11790	1
11800	1
11810	1
11820	1
11830	1
11840	1
11850	1
11860	1
11870	1
11880	1
11890	1
11900	1
11910	1
11920	1
11930	1
11940	1
11950	1
11960	1
11970	1
11980	1
11990	1
12000	1
12010	1
12020	1
12030	1
12040	1
12050	1
12060	1
12070	1
12080	1
12090	1
12100	1
12110	1
12120	1
12130	1
12140	1
12150	1
12160	1
12170	1
12180	1
12190	1
12200	1
12210	1
12220	1
12230	1
12240	1
12250	1
12260	1
12270	1
12280	1
12290	1
12300	1
12310	1
12320	1
12330	1
12340	1
12350	1
12360	1
12370	1
12380	1
12390	1
12400	1
12410	1
12420	1
12430	1
12440	1
12450	1
12460	1
12470	1
12480	1
12490	1
12500	1
12510	1
12520	1
12530	1
12540	1
12550	1
12560	1
12570	1
12580	1
12590	1
12600	1
12610	1
12620	1
12630	1
12640	1
12650	1
12660	1
12670	1
12680	1
12690	1
12700	1
12710	1
12720	1
12730	1
12740	1
12750	1
12760	1
12770	1
12780	1
12790	1
12800	1
12810	1
12820	1
12830	1
12840	1
12850	1
12860	1
12870	1
12880	1
12890	1
12900	1
12910	1
12920	1
12930	1
12940	1
12950	1
12960	1
12970	1
12980	1
12990	1
13000	1
13010	1
13020	1
13030	1
13040	1
13050	1
13060	1
13070	1
13080	1
13090	1
13100	1
13110	1
13120	1
13130	1
13140	1
13150	1
13160	1
13170	1
13180	1
13190	1
13200	1
13210	1
13220	1
13230	1
13240	1
13250	1
13260	1
13270	1
13280	1
13290	1
13300	1
13310	1
13320	1
13330	1
13340	1
13350	1
13360	1
13370	1
13380	1
13390	1
13400	1
13410	1
13420	1
13430	1
13440	1
13450	1
13460	1
13470	1
13480	1
13490	1
13500	1
13510	1
13520	1
13530	1
13540	1
13550	1
13560	1
13570	1
13580	1
13590	1
13600	1
13610	1
13620	1
13630	1
13640	1
13650	1
13660	1
13670	1
13680	1
13690	1
13700	1
13710	1
13720	1
13730	1
13740	1
13750	1
13760	1
13770	1
13780	1
13790	1
13800	1
13810	1
13820	1
13830	1
13840	1
13850	1
13860	1
13870	1
13880	1
13890	1
13900	1
13910	1
13920	1
13930	1
13940	1
13950	1
13960	1
13970	1
13980	1
13990	1
14000	1
14010	1
14020	1
14030	1
14040	1
14050	1
14060	1
14070	1
14080	1
14090	1
14100	1
14110	1
14120	1
14130	1
14140	1
14150	1
14160	1
14170	1
14180	1
14190	1
14200	1
14210	1
14220	1
14230	1
14240	1
14250	1
14260	1
14270	1
14280	1
14290	1
14300	1
14310	1
14320	1
14330	1
14340	1
14350	1
14360	1
14370	1
14380	1
14390	1
14400	1
14410	1
14420	1
14430	1
14440	1
14450	1
14460	1
14470	1
14480	1
14490	1
14500	1
14510	1
14520	1
14530	1
14540	1
14550	1
14560	1
14570	1
14580	1
14590	1
14600	1
14610	1
14620	1
14630	1
14640	1
14650	1
14660	1
14670	1
14680	1
14690	1
14700	1
14710	1
14720	1
14730	1
14740	1
14750	1
14760	1
14770	1
14780	1
14790	1
14800	1
14810	1
14820	1
14830	1
14840	1
14850	1
14860	1
14870	1
14880	1
14890	1
14900	1
14910	1
14920	1
14930	1
14940	1
14950	1
14960	1
14970	1
14980	1
14990	1
15000	1
15010	1
15020	1
15030	1
15040	1
15050	1
15060	1
15070	1
15080	1
15090	1
15100	1
15110	1
15120	1
15130	1
15140	1
15150	1
15160	1
15170	1
15180	1
15190	1
15200	1
15210	1
15220	1
15230	1
15240	1
15250	1
15260	1
15270	1
15280	1
15290	1
15300	1
15310	1
15320	1
15330	1
15340	1
15350	1
15360	1
15370	1
15380	1
15390	1
15400	1
15410	1
15420	1
15430	1
15440	1
15450	1
15460	1
15470	1
15480	1
15490	1
15500	1
15510	1
15520	1
15530	1
15540	1
15550	1
15560	1
15570	1
15580	1
15590	1
15600	1
15610	1
15620	1
15630	1
15640	1
15650	1
15660	1
15670	1
15680	1
15690	1
15700	1
15710	1
15720	1
15730	1
15740	1
15750	1
15760	1
15770	1
15780	1
15790	1
15800	1
15810	1
15820	1
15830	1
15840	1
15850	1
15860	1
15870	1
15880	1
15890	1
15900	1
15910	1
15920	1
15930	1
15940	1
15950	1
15960	1
15970	1
15980	1
15990	1
16000	1
16010	1
16020	1
16030	1
16040	1
16050	1
16060	1
16070	1
16080	1
16090	1
16100	1
16110	1
16120	1
16130	1
16140	1
16150	1
16160	1
16170	1
16180	1
16190	1
16200	1
16210	1
16220	1
16230	1
16240	1
16250	1
16260	1
16270	1
16280	1
16290	1
16300	1
16310	1
16320	1
16330	1
16340	1
16350	1
16360	1
16370	1
16380	1
16390	1
16400	1
16410	1
16420	1
16430	1
16440	1
16450	1
16460	1
16470	1
16480	1
16490	1
16500	1
16510	1
16520	1
16530	1
16540	1
16550	1
16560	1
16570	1
16580	1
16590	1
16600	1
16610	1
16620	1
16630	1
16640	1
16650	1
16660	1
16670	1
16680	1
16690	1
16700	1
16710	1
16720	1
16730	1
16740	1
16750	1
16760	1
16770	1
16780	1
16790	1
16800	1
16810	1
16820	1
16830	1
16840	1
16850	1
16860	1
16870	1
16880	1
16890	1
16900	1
16910	1
16920	1
16930	1
16940	1
16950	1
16960	1
16970	1
16980	1
16990	1
17000	1
17010	1
17020	1
17030	1
17040	1
17050	1
17060	1
17070	1
17080	1
17090	1
17100	1
17110	1
17120	1
17130	1
17140	1
17150	1
17160	1
17170	1
17180	1
17190	1
17200	1
17210	1
17220	1
17230	1
17240	1
17250	1
17260	1
17270	1
17280	1
17290	1
17300	1
17310	1
17320	1
17330	1
17340	1
17350	1
17360	1
17370	1
17380	1
17390	1
17400	1
17410	1
17420	1
17430	1
17440	1
17450	1
17460	1
17470	1
17480	1
17490	1
17500	1
17510	1
17520	1
17530	1
17540	1
17550	1
17560	1
17570	1
17580	1
17590	1
17600	1
17610	1
17620	1
17630	1
17640	1
17650	1
17660	1
17670	1
17680	1
17690	1
17700	1
17710	1
17720	1
17730	1
17740	1
17750	1
17760	1
17770	1
17780	1
17790	1
17800	1
17810	1
17820	1
17830	1
17840	1
17850	1
17860	1
17870	1
17880	1
17890	1
17900	1
17910	1
17920	1
17930	1
17940	1
17950	1
17960	1
17970	1
17980	1
17990	1
18000	1
18010	1
18020	1
18030	1
18040	1
18050	1
18060	1
18070	1
18080	1
18090	1
18100	1
18110	1
18120	1
18130	1
18140	1
18150	1
18160	1
18170	1
18180	1
18190	1
18200	1
18210	1
18220	1
18230	1
18240	1
18250	1
18260	1
18270	1
18280	1
18290	1
18300	1
18310	1
18320	1
18330	1
18340	1
18350	1
18360	1
18370	1
18380	1
18390	1
18400	1
18410	1
18420	1
18430	1
18440	1
18450	1
18460	1
18470	1
18480	1
18490	1
18500	1
18510	1
18520	1
18530	1
18540	1
18550	1
18560	1
18570	1
18580	1
18590	1
18600	1
18610	1
18620	1
18630	1
18640	1
18650	1
18660	1
18670	1
18680	1
18690	1
18700	1
18710	1
18720	1
18730	1
18740	1
18750	1
18760	1
18770	1
18780	1
18790	1
18800	1
18810	1
18820	1
18830	1
18840	1
18850	1
18860	1
18870	1
18880	1
18890	1
18900	1
18910	1
18920	1
18930	1
18940	1
18950	1
18960	1
18970	1
18980	1
18990	1
19000	1
19010	1
19020	1
19030	1
19040	1
19050	1
19060	1
19070	1
19080	1
19090	1
19100	1
19110	1
19120	1
19130	1
19140	1
19150	1
19160	1
19170	1
19180	1
19190	1
19200	1
19210	1
19220	1
19230	1
19240	1
19250	1
19260	1
19270	1
19280	1
19290	1
19300	1
19310	1
19320	1
19330	1
19340	1
19350	1
19360	1
19370	1
19380	1
19390	1
19400	1
19410	1
19420	1
19430	1
19440	1
19450	1
19460	1
19470	1
19480	1
19490	1
19500	1
19510	1
19520	1
19530	1
19540	1
19550	1
19560	1
19570	1
19580	1
19590	1
19600	1
19610	1
19620	1
19630	1
19640	1
19650	1
19660	1
19670	1
19680	1
19690	1
19700	1
19710	1
19720	1
19730	1
19740	1
19750	1
19760	1
19770	1
19780	1
19790	1
19800	1
19810	1
19820	1
19830	1
19840	1
19850	1
19860	1
19870	1
19880	1
19890	1
19900	1
19910	1
19920	1
19930	1
19940	1
19950	1
19960	1
19970	1
19980	1
19990	1
20000	1

==> Data_Files/Constant_sin_1p0.dat <==
0	0.8414709848078965
10	0.8414709848078965
20	0.8414709848078965
30	0.8414709848078965
40	0.8414709848078965
50	0.8414709848078965
60	0.8414709848078965
70	0.8414709848078965
80	0.8414709848078965
90	0.8414709848078965
100	0.8414709848078965
110	0.8414709848078965
120	0.8414709848078965
130	0.8414709848078965
140	0.8414709848078965
150	0.8414709848078965
160	0.8414709848078965
170	0.8414709848078965
180	0.8414709848078965
190	0.8414709848078965
200	0.8414709848078965
210	0.8414709848078965
220	0.8414709848078965
230	0.8414709848078965
240	0.8414709848078965
250	0.8414709848078965
260	0.8414709848078965
270	0.8414709848078965
280	0.8414709848078965
290	0.8414709848078965
300	0.8414709848078965
310	0.8414709848078965
320	0.8414709848078965
330	0.8414709848078965
340	0.8414709848078965
350	0.8414709848078965
360	0.8414709848078965
370	0.8414709848078965
380	0.8414709848078965
390	0.8414709848078965
400	0.8414709848078965
410	0.8414709848078965
420	0.8414709848078965
430	0.8414709848078965
440	0.8414709848078965
450	0.8414709848078965
460	0.8414709848078965
470	0.8414709848078965
480	0.8414709848078965
490	0.8414709848078965
500	0.8414709848078965
510	0.8414709848078965
520	0.8414709848078965
530	0.8414709848078965
540	0.8414709848078965
550	0.8414709848078965
560	0.8414709848078965
570	0.8414709848078965
580	0.8414709848078965
590	0.8414709848078965
600	0.8414709848078965
610	0.8414709848078965
620	0.8414709848078965
630	0.8414709848078965
640	0.8414709848078965
650	0.8414709848078965
660	0.8414709848078965
670	0.8414709848078965
680	0.8414709848078965
690	0.8414709848078965
700	0.8414709848078965
710	0.8414709848078965
720	0.8414709848078965
730	0.8414709848078965
740	0.8414709848078965
750	0.8414709848078965
760	0.8414709848078965
770	0.8414709848078965
780	0.8414709848078965
790	0.8414709848078965
800	0.8414709848078965
810	0.8414709848078965
820	0.8414709848078965
830	0.8414709848078965
840	0.8414709848078965
850	0.8414709848078965
860	0.8414709848078965
870	0.8414709848078965
880	0.8414709848078965
890	0.8414709848078965
900	0.8414709848078965
910	0.8414709848078965
920	0.8414709848078965
930	0.8414709848078965
940	0.8414709848078965
950	0.8414709848078965
960	0.8414709848078965
970	0.8414709848078965
980	0.8414709848078965
990	0.8414709848078965
1000	0.8414709848078965
1010	0.8414709848078965
1020	0.8414709848078965
1030	0.8414709848078965
1040	0.8414709848078965
1050	0.8414709848078965
1060	0.8414709848078965
1070	0.8414709848078965
1080	0.8414709848078965
1090	0.8414709848078965
1100	0.8414709848078965
1110	0.8414709848078965
1120	0.8414709848078965
1130	0.8414709848078965
1140	0.8414709848078965
1150	0.8414709848078965
1160	0.8414709848078965
1170	0.8414709848078965
1180	0.8414709848078965
1190	0.8414709848078965
1200	0.8414709848078965
1210	0.8414709848078965
1220	0.8414709848078965
1230	0.8414709848078965
1240	0.8414709848078965
1250	0.8414709848078965
1260	0.8414709848078965
1270	0.8414709848078965
1280	0.8414709848078965
1290	0.8414709848078965
1300	0.8414709848078965
1310	0.8414709848078965
1320	0.8414709848078965
1330	0.8414709848078965
1340	0.8414709848078965
1350	0.8414709848078965
1360	0.8414709848078965
1370	0.8414709848078965
1380	0.8414709848078965
1390	0.8414709848078965
1400	0.8414709848078965
1410	0.8414709848078965
1420	0.8414709848078965
1430	0.8414709848078965
1440	0.8414709848078965
1450	0.8414709848078965
1460	0.8414709848078965
1470	0.8414709848078965
1480	0.8414709848078965
1490	0.8414709848078965
1500	0.8414709848078965
1510	0.8414709848078965
1520	0.8414709848078965
1530	0.8414709848078965
1540	0.8414709848078965
1550	0.8414709848078965
1560	0.8414709848078965
1570	0.8414709848078965
1580	0.8414709848078965
1590	0.8414709848078965
1600	0.8414709848078965
1610	0.8414709848078965
1620	0.8414709848078965
1630	0.8414709848078965
1640	0.8414709848078965
1650	0.8414709848078965
1660	0.8414709848078965
1670	0.8414709848078965
1680	0.8414709848078965
1690	0.8414709848078965
1700	0.8414709848078965
1710	0.8414709848078965
1720	0.8414709848078965
1730	0.8414709848078965
1740	0.8414709848078965
1750	0.8414709848078965
1760	0.8414709848078965
1770	0.8414709848078965
1780	0.8414709848078965
1790	0.8414709848078965
1800	0.8414709848078965
1810	0.8414709848078965
1820	0.8414709848078965
1830	0.8414709848078965
1840	0.8414709848078965
1850	0.8414709848078965
1860	0.8414709848078965
1870	0.8414709848078965
1880	0.8414709848078965
1890	0.8414709848078965
1900	0.8414709848078965
1910	0.8414709848078965
1920	0.8414709848078965
1930	0.8414709848078965
1940	0.8414709848078965
1950	0.8414709848078965
1960	0.8414709848078965
1970	0.8414709848078965
1980	0.8414709848078965
1990	0.8414709848078965
2000	0.8414709848078965
2010	0.8414709848078965
2020	0.8414709848078965
2030	0.8414709848078965
2040	0.8414709848078965
2050	0.8414709848078965
2060	0.8414709848078965
2070	0.8414709848078965
2080	0.8414709848078965
2090	0.8414709848078965
2100	0.8414709848078965
2110	0.8414709848078965
2120	0.8414709848078965
2130	0.8414709848078965
2140	0.8414709848078965
2150	0.8414709848078965
2160	0.8414709848078965
2170	0.8414709848078965
2180	0.8414709848078965
2190	0.8414709848078965
2200	0.8414709848078965
2210	0.8414709848078965
2220	0.8414709848078965
2230	0.8414709848078965
2240	0.8414709848078965
2250	0.8414709848078965
2260	0.8414709848078965
2270	0.8414709848078965
2280	0.8414709848078965
2290	0.8414709848078965
2300	0.8414709848078965
2310	0.8414709848078965
2320	0.8414709848078965
2330	0.8414709848078965
2340	0.8414709848078965
2350	0.8414709848078965
2360	0.8414709848078965
2370	0.8414709848078965
2380	0.8414709848078965
2390	0.8414709848078965
2400	0.8414709848078965
2410	0.8414709848078965
2420	0.8414709848078965
2430	0.8414709848078965
2440	0.8414709848078965
2450	0.8414709848078965
2460	0.8414709848078965
2470	0.8414709848078965
2480	0.8414709848078965
2490	0.8414709848078965
2500	0.8414709848078965
2510	0.8414709848078965
2520	0.8414709848078965
2530	0.8414709848078965
2540	0.8414709848078965
2550	0.8414709848078965
2560	0.8414709848078965
2570	0.8414709848078965
2580	0.8414709848078965
2590	0.8414709848078965
2600	0.8414709848078965
2610	0.8414709848078965
2620	0.8414709848078965
2630	0.8414709848078965
2640	0.8414709848078965
2650	0.8414709848078965
2660	0.8414709848078965
2670	0.8414709848078965
2680	0.8414709848078965
2690	0.8414709848078965
2700	0.8414709848078965
2710	0.8414709848078965
2720	0.8414709848078965
2730	0.8414709848078965
2740	0.8414709848078965
2750	0.8414709848078965
2760	0.8414709848078965
2770	0.8414709848078965
2780	0.8414709848078965
2790	0.8414709848078965
2800	0.8414709848078965
2810	0.8414709848078965
2820	0.8414709848078965
2830	0.8414709848078965
2840	0.8414709848078965
2850	0.8414709848078965
2860	0.8414709848078965
2870	0.8414709848078965
2880	0.8414709848078965
2890	0.8414709848078965
2900	0.8414709848078965
2910	0.8414709848078965
2920	0.8414709848078965
2930	0.8414709848078965
2940	0.8414709848078965
2950	0.8414709848078965
2960	0.8414709848078965
2970	0.8414709848078965
2980	0.8414709848078965
2990	0.8414709848078965
3000	0.8414709848078965
3010	0.8414709848078965
3020	0.8414709848078965
3030	0.8414709848078965
3040	0.8414709848078965
3050	0.8414709848078965
3060	0.8414709848078965
3070	0.8414709848078965
3080	0.8414709848078965
3090	0.8414709848078965
3100	0.8414709848078965
3110	0.8414709848078965
3120	0.8414709848078965
3130	0.8414709848078965
3140	0.8414709848078965
3150	0.8414709848078965
3160	0.8414709848078965
3170	0.8414709848078965
3180	0.8414709848078965
3190	0.8414709848078965
3200	0.8414709848078965
3210	0.8414709848078965
3220	0.8414709848078965
3230	0.8414709848078965
3240	0.8414709848078965
3250	0.8414709848078965
3260	0.8414709848078965
3270	0.8414709848078965
3280	0.8414709848078965
3290	0.8414709848078965
3300	0.8414709848078965
3310	0.8414709848078965
3320	0.8414709848078965
3330	0.8414709848078965
3340	0.8414709848078965
3350	0.8414709848078965
3360	0.8414709848078965
3370	0.8414709848078965
3380	0.8414709848078965
3390	0.8414709848078965
3400	0.8414709848078965
3410	0.8414709848078965
3420	0.8414709848078965
3430	0.8414709848078965
3440	0.8414709848078965
3450	0.8414709848078965
3460	0.8414709848078965
3470	0.8414709848078965
3480	0.8414709848078965
3490	0.8414709848078965
3500	0.8414709848078965
3510	0.8414709848078965
3520	0.8414709848078965
3530	0.8414709848078965
3540	0.8414709848078965
3550	0.8414709848078965
3560	0.8414709848078965
3570	0.8414709848078965
3580	0.8414709848078965
3590	0.8414709848078965
3600	0.8414709848078965
3610	0.8414709848078965
3620	0.8414709848078965
3630	0.8414709848078965
3640	0.8414709848078965
3650	0.8414709848078965
3660	0.8414709848078965
3670	0.8414709848078965
3680	0.8414709848078965
3690	0.8414709848078965
3700	0.8414709848078965
3710	0.8414709848078965
3720	0.8414709848078965
3730	0.8414709848078965
3740	0.8414709848078965
3750	0.8414709848078965
3760	0.8414709848078965
3770	0.8414709848078965
3780	0.8414709848078965
3790	0.8414709848078965
3800	0.8414709848078965
3810	0.8414709848078965
3820	0.8414709848078965
3830	0.8414709848078965
3840	0.8414709848078965
3850	0.8414709848078965
3860	0.8414709848078965
3870	0.8414709848078965
3880	0.8414709848078965
3890	0.8414709848078965
3900	0.8414709848078965
3910	0.8414709848078965
3920	0.8414709848078965
3930	0.8414709848078965
3940	0.8414709848078965
3950	0.8414709848078965
3960	0.8414709848078965
3970	0.8414709848078965
3980	0.8414709848078965
3990	0.8414709848078965
4000	0.8414709848078965
4010	0.8414709848078965
4020	0.8414709848078965
4030	0.8414709848078965
4040	0.8414709848078965
4050	0.8414709848078965
4060	0.8414709848078965
4070	0.8414709848078965
4080	0.8414709848078965
4090	0.8414709848078965
4100	0.8414709848078965
4110	0.8414709848078965
4120	0.8414709848078965
4130	0.8414709848078965
4140	0.8414709848078965
4150	0.8414709848078965
4160	0.8414709848078965
4170	0.8414709848078965
4180	0.8414709848078965
4190	0.8414709848078965
4200	0.8414709848078965
4210	0.8414709848078965
4220	0.8414709848078965
4230	0.8414709848078965
4240	0.8414709848078965
4250	0.8414709848078965
4260	0.8414709848078965
4270	0.8414709848078965
4280	0.8414709848078965
4290	0.8414709848078965
4300	0.8414709848078965
4310	0.8414709848078965
4320	0.8414709848078965
4330	0.8414709848078965
4340	0.8414709848078965
4350	0.8414709848078965
4360	0.8414709848078965
4370	0.8414709848078965
4380	0.8414709848078965
4390	0.8414709848078965
4400	0.8414709848078965
4410	0.8414709848078965
4420	0.8414709848078965
4430	0.8414709848078965
4440	0.8414709848078965
4450	0.8414709848078965
4460	0.8414709848078965
4470	0.8414709848078965
4480	0.8414709848078965
4490	0.8414709848078965
4500	0.8414709848078965
4510	0.8414709848078965
4520	0.8414709848078965
4530	0.8414709848078965
4540	0.8414709848078965
4550	0.8414709848078965
4560	0.8414709848078965
4570	0.8414709848078965
4580	0.8414709848078965
4590	0.8414709848078965
4600	0.8414709848078965
4610	0.8414709848078965
4620	0.8414709848078965
4630	0.8414709848078965
4640	0.8414709848078965
4650	0.8414709848078965
4660	0.8414709848078965
4670	0.8414709848078965
4680	0.8414709848078965
4690	0.8414709848078965
4700	0.8414709848078965
4710	0.8414709848078965
4720	0.8414709848078965
4730	0.8414709848078965
4740	0.8414709848078965
4750	0.8414709848078965
4760	0.8414709848078965
4770	0.8414709848078965
4780	0.8414709848078965
4790	0.8414709848078965
4800	0.8414709848078965
4810	0.8414709848078965
4820	0.8414709848078965
4830	0.8414709848078965
4840	0.8414709848078965
4850	0.8414709848078965
4860	0.8414709848078965
4870	0.8414709848078965
4880	0.8414709848078965
4890	0.8414709848078965
4900	0.8414709848078965
4910	0.8414709848078965
4920	0.8414709848078965
4930	0.8414709848078965
4940	0.8414709848078965
4950	0.8414709848078965
4960	0.8414709848078965
4970	0.8414709848078965
4980	0.8414709848078965
4990	0.8414709848078965
5000	0.8414709848078965
5010	0.8414709848078965
5020	0.8414709848078965
5030	0.8414709848078965
5040	0.8414709848078965
5050	0.8414709848078965
5060	0.8414709848078965
5070	0.8414709848078965
5080	0.8414709848078965
5090	0.8414709848078965
5100	0.8414709848078965
5110	0.8414709848078965
5120	0.8414709848078965
5130	0.8414709848078965
5140	0.8414709848078965
5150	0.8414709848078965
5160	0.8414709848078965
5170	0.8414709848078965
5180	0.8414709848078965
5190	0.8414709848078965
5200	0.8414709848078965
5210	0.8414709848078965
5220	0.8414709848078965
5230	0.8414709848078965
5240	0.8414709848078965
5250	0.8414709848078965
5260	0.8414709848078965
5270	0.8414709848078965
5280	0.8414709848078965
5290	0.8414709848078965
5300	0.8414709848078965
5310	0.8414709848078965
5320	0.8414709848078965
5330	0.8414709848078965
5340	0.8414709848078965
5350	0.8414709848078965
5360	0.8414709848078965
5370	0.8414709848078965
5380	0.8414709848078965
5390	0.8414709848078965
5400	0.8414709848078965
5410	0.8414709848078965
5420	0.8414709848078965
5430	0.8414709848078965
5440	0.8414709848078965
5450	0.8414709848078965
5460	0.8414709848078965
5470	0.8414709848078965
5480	0.8414709848078965
5490	0.8414709848078965
5500	0.8414709848078965
5510	0.8414709848078965
5520	0.8414709848078965
5530	0.8414709848078965
5540	0.8414709848078965
5550	0.8414709848078965
5560	0.8414709848078965
5570	0.8414709848078965
5580	0.8414709848078965
5590	0.8414709848078965
5600	0.8414709848078965
5610	0.8414709848078965
5620	0.8414709848078965
5630	0.8414709848078965
5640	0.8414709848078965
5650	0.8414709848078965
5660	0.8414709848078965
5670	0.8414709848078965
5680	0.8414709848078965
5690	0.8414709848078965
5700	0.8414709848078965
5710	0.8414709848078965
5720	0.8414709848078965
5730	0.8414709848078965
5740	0.8414709848078965
5750	0.8414709848078965
5760	0.8414709848078965
5770	0.8414709848078965
5780	0.8414709848078965
5790	0.8414709848078965
5800	0.8414709848078965
5810	0.8414709848078965
5820	0.8414709848078965
5830	0.8414709848078965
5840	0.8414709848078965
5850	0.8414709848078965
5860	0.8414709848078965
5870	0.8414709848078965
5880	0.8414709848078965
5890	0.8414709848078965
5900	0.8414709848078965
5910	0.8414709848078965
5920	0.8414709848078965
5930	0.8414709848078965
5940	0.8414709848078965
5950	0.8414709848078965
5960	0.8414709848078965
5970	0.8414709848078965
5980	0.8414709848078965
5990	0.8414709848078965
6000	0.8414709848078965
6010	0.8414709848078965
6020	0.8414709848078965
6030	0.8414709848078965
6040	0.8414709848078965
6050	0.8414709848078965
6060	0.8414709848078965
6070	0.8414709848078965
6080	0.8414709848078965
6090	0.8414709848078965
6100	0.8414709848078965
6110	0.8414709848078965
6120	0.8414709848078965
6130	0.8414709848078965
6140	0.8414709848078965
6150	0.8414709848078965
6160	0.8414709848078965
6170	0.8414709848078965
6180	0.8414709848078965
6190	0.8414709848078965
6200	0.8414709848078965
6210	0.8414709848078965
6220	0.8414709848078965
6230	0.8414709848078965
6240	0.8414709848078965
6250	0.8414709848078965
6260	0.8414709848078965
6270	0.8414709848078965
6280	0.8414709848078965
6290	0.8414709848078965
6300	0.8414709848078965
6310	0.8414709848078965
6320	0.8414709848078965
6330	0.8414709848078965
6340	0.8414709848078965
6350	0.8414709848078965
6360	0.8414709848078965
6370	0.8414709848078965
6380	0.8414709848078965
6390	0.8414709848078965
6400	0.8414709848078965
6410	0.8414709848078965
6420	0.8414709848078965
6430	0.8414709848078965
6440	0.8414709848078965
6450	0.8414709848078965
6460	0.8414709848078965
6470	0.8414709848078965
6480	0.8414709848078965
6490	0.8414709848078965
6500	0.8414709848078965
6510	0.8414709848078965
6520	0.8414709848078965
6530	0.8414709848078965
6540	0.8414709848078965
6550	0.8414709848078965
6560	0.8414709848078965
6570	0.8414709848078965
6580	0.8414709848078965
6590	0.8414709848078965
6600	0.8414709848078965
6610	0.8414709848078965
6620	0.8414709848078965
6630	0.8414709848078965
6640	0.8414709848078965
6650	0.8414709848078965
6660	0.8414709848078965
6670	0.8414709848078965
6680	0.8414709848078965
6690	0.8414709848078965
6700	0.8414709848078965
6710	0.8414709848078965
6720	0.8414709848078965
6730	0.8414709848078965
6740	0.8414709848078965
6750	0.8414709848078965
6760	0.8414709848078965
6770	0.8414709848078965
6780	0.8414709848078965
6790	0.8414709848078965
6800	0.8414709848078965
6810	0.8414709848078965
6820	0.8414709848078965
6830	0.8414709848078965
6840	0.8414709848078965
6850	0.8414709848078965
6860	0.8414709848078965
6870	0.8414709848078965
6880	0.8414709848078965
6890	0.8414709848078965
6900	0.8414709848078965
6910	0.8414709848078965
6920	0.8414709848078965
6930	0.8414709848078965
6940	0.8414709848078965
6950	0.8414709848078965
6960	0.8414709848078965
6970	0.8414709848078965
6980	0.8414709848078965
6990	0.8414709848078965
7000	0.8414709848078965
7010	0.8414709848078965
7020	0.8414709848078965
7030	0.8414709848078965
7040	0.8414709848078965
7050	0.8414709848078965
7060	0.8414709848078965
7070	0.8414709848078965
7080	0.8414709848078965
7090	0.8414709848078965
7100	0.8414709848078965
7110	0.8414709848078965
7120	0.8414709848078965
7130	0.8414709848078965
7140	0.8414709848078965
7150	0.8414709848078965
7160	0.8414709848078965
7170	0.8414709848078965
7180	0.8414709848078965
7190	0.8414709848078965
7200	0.8414709848078965
7210	0.8414709848078965
7220	0.8414709848078965
7230	0.8414709848078965
7240	0.8414709848078965
7250	0.8414709848078965
7260	0.8414709848078965
7270	0.8414709848078965
7280	0.8414709848078965
7290	0.8414709848078965
7300	0.8414709848078965
7310	0.8414709848078965
7320	0.8414709848078965
7330	0.8414709848078965
7340	0.8414709848078965
7350	0.8414709848078965
7360	0.8414709848078965
7370	0.8414709848078965
7380	0.8414709848078965
7390	0.8414709848078965
7400	0.8414709848078965
7410	0.8414709848078965
7420	0.8414709848078965
7430	0.8414709848078965
7440	0.8414709848078965
7450	0.8414709848078965
7460	0.8414709848078965
7470	0.8414709848078965
7480	0.8414709848078965
7490	0.8414709848078965
7500	0.8414709848078965
7510	0.8414709848078965
7520	0.8414709848078965
7530	0.8414709848078965
7540	0.8414709848078965
7550	0.8414709848078965
7560	0.8414709848078965
7570	0.8414709848078965
7580	0.8414709848078965
7590	0.8414709848078965
7600	0.8414709848078965
7610	0.8414709848078965
7620	0.8414709848078965
7630	0.8414709848078965
7640	0.8414709848078965
7650	0.8414709848078965
7660	0.8414709848078965
7670	0.8414709848078965
7680	0.8414709848078965
7690	0.8414709848078965
7700	0.8414709848078965
7710	0.8414709848078965
7720	0.8414709848078965
7730	0.8414709848078965
7740	0.8414709848078965
7750	0.8414709848078965
7760	0.8414709848078965
7770	0.8414709848078965
7780	0.8414709848078965
7790	0.8414709848078965
7800	0.8414709848078965
7810	0.8414709848078965
7820	0.8414709848078965
7830	0.8414709848078965
7840	0.8414709848078965
7850	0.8414709848078965
7860	0.8414709848078965
7870	0.8414709848078965
7880	0.8414709848078965
7890	0.8414709848078965
7900	0.8414709848078965
7910	0.8414709848078965
7920	0.8414709848078965
7930	0.8414709848078965
7940	0.8414709848078965
7950	0.8414709848078965
7960	0.8414709848078965
7970	0.8414709848078965
7980	0.8414709848078965
7990	0.8414709848078965
8000	0.8414709848078965
8010	0.8414709848078965
8020	0.8414709848078965
8030	0.8414709848078965
8040	0.8414709848078965
8050	0.8414709848078965
8060	0.8414709848078965
8070	0.8414709848078965
8080	0.8414709848078965
8090	0.8414709848078965
8100	0.8414709848078965
8110	0.8414709848078965
8120	0.8414709848078965
8130	0.8414709848078965
8140	0.8414709848078965
8150	0.8414709848078965
8160	0.8414709848078965
8170	0.8414709848078965
8180	0.8414709848078965
8190	0.8414709848078965
8200	0.8414709848078965
8210	0.8414709848078965
8220	0.8414709848078965
8230	0.8414709848078965
8240	0.8414709848078965
8250	0.8414709848078965
8260	0.8414709848078965
8270	0.8414709848078965
8280	0.8414709848078965
8290	0.8414709848078965
8300	0.8414709848078965
8310	0.8414709848078965
8320	0.8414709848078965
8330	0.8414709848078965
8340	0.8414709848078965
8350	0.8414709848078965
8360	0.8414709848078965
8370	0.8414709848078965
8380	0.8414709848078965
8390	0.8414709848078965
8400	0.8414709848078965
8410	0.8414709848078965
8420	0.8414709848078965
8430	0.8414709848078965
8440	0.8414709848078965
8450	0.8414709848078965
8460	0.8414709848078965
8470	0.8414709848078965
8480	0.8414709848078965
8490	0.8414709848078965
8500	0.8414709848078965
8510	0.8414709848078965
8520	0.8414709848078965
8530	0.8414709848078965
8540	0.8414709848078965
8550	0.8414709848078965
8560	0.8414709848078965
8570	0.8414709848078965
8580	0.8414709848078965
8590	0.8414709848078965
8600	0.8414709848078965
8610	0.8414709848078965
8620	0.8414709848078965
8630	0.8414709848078965
8640	0.8414709848078965
8650	0.8414709848078965
8660	0.8414709848078965
8670	0.8414709848078965
8680	0.8414709848078965
8690	0.8414709848078965
8700	0.8414709848078965
8710	0.8414709848078965
8720	0.8414709848078965
8730	0.8414709848078965
8740	0.8414709848078965
8750	0.8414709848078965
8760	0.8414709848078965
8770	0.8414709848078965
8780	0.8414709848078965
8790	0.8414709848078965
8800	0.8414709848078965
8810	0.8414709848078965
8820	0.8414709848078965
8830	0.8414709848078965
8840	0.8414709848078965
8850	0.8414709848078965
8860	0.8414709848078965
8870	0.8414709848078965
8880	0.8414709848078965
8890	0.8414709848078965
8900	0.8414709848078965
8910	0.8414709848078965
8920	0.8414709848078965
8930	0.8414709848078965
8940	0.8414709848078965
8950	0.8414709848078965
8960	0.8414709848078965
8970	0.8414709848078965
8980	0.8414709848078965
8990	0.8414709848078965
9000	0.8414709848078965
9010	0.8414709848078965
9020	0.8414709848078965
9030	0.8414709848078965
9040	0.8414709848078965
9050	0.8414709848078965
9060	0.8414709848078965
9070	0.8414709848078965
9080	0.8414709848078965
9090	0.8414709848078965
9100	0.8414709848078965
9110	0.8414709848078965
9120	0.8414709848078965
9130	0.8414709848078965
9140	0.8414709848078965
9150	0.8414709848078965
9160	0.8414709848078965
9170	0.8414709848078965
9180	0.8414709848078965
9190	0.8414709848078965
9200	0.8414709848078965
9210	0.8414709848078965
9220	0.8414709848078965
9230	0.8414709848078965
9240	0.8414709848078965
9250	0.8414709848078965
9260	0.8414709848078965
9270	0.8414709848078965
9280	0.8414709848078965
9290	0.8414709848078965
9300	0.8414709848078965
9310	0.8414709848078965
9320	0.8414709848078965
9330	0.8414709848078965
9340	0.8414709848078965
9350	0.8414709848078965
9360	0.8414709848078965
9370	0.8414709848078965
9380	0.8414709848078965
9390	0.8414709848078965
9400	0.8414709848078965
9410	0.8414709848078965
9420	0.8414709848078965
9430	0.8414709848078965
9440	0.8414709848078965
9450	0.8414709848078965
9460	0.8414709848078965
9470	0.8414709848078965
9480	0.8414709848078965
9490	0.8414709848078965
9500	0.8414709848078965
9510	0.8414709848078965
9520	0.8414709848078965
9530	0.8414709848078965
9540	0.8414709848078965
9550	0.8414709848078965
9560	0.8414709848078965
9570	0.8414709848078965
9580	0.8414709848078965
9590	0.8414709848078965
9600	0.8414709848078965
9610	0.8414709848078965
9620	0.8414709848078965
9630	0.8414709848078965
9640	0.8414709848078965
9650	0.8414709848078965
9660	0.8414709848078965
9670	0.8414709848078965
9680	0.8414709848078965
9690	0.8414709848078965
9700	0.8414709848078965
9710	0.8414709848078965
9720	0.8414709848078965
9730	0.8414709848078965
9740	0.8414709848078965
9750	0.8414709848078965
9760	0.8414709848078965
9770	0.8414709848078965
9780	0.8414709848078965
9790	0.8414709848078965
9800	0.8414709848078965
9810	0.8414709848078965
9820	0.8414709848078965
9830	0.8414709848078965
9840	0.8414709848078965
9850	0.8414709848078965
9860	0.8414709848078965
9870	0.8414709848078965
9880	0.8414709848078965
9890	0.8414709848078965
9900	0.8414709848078965
9910	0.8414709848078965
9920	0.8414709848078965
9930	0.8414709848078965
9940	0.8414709848078965
9950	0.8414709848078965
9960	0.8414709848078965
9970	0.8414709848078965
9980	0.8414709848078965
9990	0.8414709848078965
10000	0.8414709848078965
10010	0.8414709848078965
10020	0.8414709848078965
10030	0.8414709848078965
10040	0.8414709848078965
10050	0.8414709848078965
10060	0.8414709848078965
10070	0.8414709848078965
10080	0.8414709848078965
10090	0.8414709848078965
10100	0.8414709848078965
10110	0.8414709848078965
10120	0.8414709848078965
10130	0.8414709848078965
10140	0.8414709848078965
10150	0.8414709848078965
10160	0.8414709848078965
10170	0.8414709848078965
10180	0.8414709848078965
10190	0.8414709848078965
10200	0.8414709848078965
10210	0.8414709848078965
10220	0.8414709848078965
10230	0.8414709848078965
10240	0.8414709848078965
10250	0.8414709848078965
10260	0.8414709848078965
10270	0.8414709848078965
10280	0.8414709848078965
10290	0.8414709848078965
10300	0.8414709848078965
10310	0.8414709848078965
10320	0.8414709848078965
10330	0.8414709848078965
10340	0.8414709848078965
10350	0.8414709848078965
10360	0.8414709848078965
10370	0.8414709848078965
10380	0.8414709848078965
10390	0.8414709848078965
10400	0.8414709848078965
10410	0.8414709848078965
10420	0.8414709848078965
10430	0.8414709848078965
10440	0.8414709848078965
10450	0.8414709848078965
10460	0.8414709848078965
10470	0.8414709848078965
10480	0.8414709848078965
10490	0.8414709848078965
10500	0.8414709848078965
10510	0.8414709848078965
10520	0.8414709848078965
10530	0.8414709848078965
10540	0.8414709848078965
10550	0.8414709848078965
10560	0.8414709848078965
10570	0.8414709848078965
10580	0.8414709848078965
10590	0.8414709848078965
10600	0.8414709848078965
10610	0.8414709848078965
10620	0.8414709848078965
10630	0.8414709848078965
10640	0.8414709848078965
10650	0.8414709848078965
10660	0.8414709848078965
10670	0.8414709848078965
10680	0.8414709848078965
10690	0.8414709848078965
10700	0.8414709848078965
10710	0.8414709848078965
10720	0.8414709848078965
10730	0.8414709848078965
10740	0.8414709848078965
10750	0.8414709848078965
10760	0.8414709848078965
10770	0.8414709848078965
10780	0.8414709848078965
10790	0.8414709848078965
10800	0.8414709848078965
10810	0.8414709848078965
10820	0.8414709848078965
10830	0.8414709848078965
10840	0.8414709848078965
10850	0.8414709848078965
10860	0.8414709848078965
10870	0.8414709848078965
10880	0.8414709848078965
10890	0.8414709848078965
10900	0.8414709848078965
10910	0.8414709848078965
10920	0.8414709848078965
10930	0.8414709848078965
10940	0.8414709848078965
10950	0.8414709848078965
10960	0.8414709848078965
10970	0.8414709848078965
10980	0.8414709848078965
10990	0.8414709848078965
11000	0.8414709848078965
11010	0.8414709848078965
11020	0.8414709848078965
11030	0.8414709848078965
11040	0.8414709848078965
11050	0.8414709848078965
11060	0.8414709848078965
11070	0.8414709848078965
11080	0.8414709848078965
11090	0.8414709848078965
11100	0.8414709848078965
11110	0.8414709848078965
11120	0.8414709848078965
11130	0.8414709848078965
11140	0.8414709848078965
11150	0.8414709848078965
11160	0.8414709848078965
11170	0.8414709848078965
11180	0.8414709848078965
11190	0.8414709848078965
11200	0.8414709848078965
11210	0.8414709848078965
11220	0.8414709848078965
11230	0.8414709848078965
11240	0.8414709848078965
11250	0.8414709848078965
11260	0.8414709848078965
11270	0.8414709848078965
11280	0.8414709848078965
11290	0.8414709848078965
11300	0.8414709848078965
11310	0.8414709848078965
11320	0.8414709848078965
11330	0.8414709848078965
11340	0.8414709848078965
11350	0.8414709848078965
11360	0.8414709848078965
11370	0.8414709848078965
11380	0.8414709848078965
11390	0.8414709848078965
11400	0.8414709848078965
11410	0.8414709848078965
11420	0.8414709848078965
11430	0.8414709848078965
11440	0.8414709848078965
11450	0.8414709848078965
11460	0.8414709848078965
11470	0.8414709848078965
11480	0.8414709848078965
11490	0.8414709848078965
11500	0.8414709848078965
11510	0.8414709848078965
11520	0.8414709848078965
11530	0.8414709848078965
11540	0.8414709848078965
11550	0.8414709848078965
11560	0.8414709848078965
11570	0.8414709848078965
11580	0.8414709848078965
11590	0.8414709848078965
11600	0.8414709848078965
11610	0.8414709848078965
11620	0.8414709848078965
11630	0.8414709848078965
11640	0.8414709848078965
11650	0.8414709848078965
11660	0.8414709848078965
11670	0.8414709848078965
11680	0.8414709848078965
11690	0.8414709848078965
11700	0.8414709848078965
11710	0.8414709848078965
11720	0.8414709848078965
11730	0.8414709848078965
11740	0.8414709848078965
11750	0.8414709848078965
11760	0.8414709848078965
11770	0.8414709848078965
11780	0.8414709848078965
11790	0.8414709848078965
11800	0.8414709848078965
11810	0.8414709848078965
11820	0.8414709848078965
11830	0.8414709848078965
11840	0.8414709848078965
11850	0.8414709848078965
11860	0.8414709848078965
11870	0.8414709848078965
11880	0.8414709848078965
11890	0.8414709848078965
11900	0.8414709848078965
11910	0.8414709848078965
11920	0.8414709848078965
11930	0.8414709848078965
11940	0.8414709848078965
11950	0.8414709848078965
11960	0.8414709848078965
11970	0.8414709848078965
11980	0.8414709848078965
11990	0.8414709848078965
12000	0.8414709848078965
12010	0.8414709848078965
12020	0.8414709848078965
12030	0.8414709848078965
12040	0.8414709848078965
12050	0.8414709848078965
12060	0.8414709848078965
12070	0.8414709848078965
12080	0.8414709848078965
12090	0.8414709848078965
12100	0.8414709848078965
12110	0.8414709848078965
12120	0.8414709848078965
12130	0.8414709848078965
12140	0.8414709848078965
12150	0.8414709848078965
12160	0.8414709848078965
12170	0.8414709848078965
12180	0.8414709848078965
12190	0.8414709848078965
12200	0.8414709848078965
12210	0.8414709848078965
12220	0.8414709848078965
12230	0.8414709848078965
12240	0.8414709848078965
12250	0.8414709848078965
12260	0.8414709848078965
12270	0.8414709848078965
12280	0.8414709848078965
12290	0.8414709848078965
12300	0.8414709848078965
12310	0.8414709848078965
12320	0.8414709848078965
12330	0.8414709848078965
12340	0.8414709848078965
12350	0.8414709848078965
12360	0.8414709848078965
12370	0.8414709848078965
12380	0.8414709848078965
12390	0.8414709848078965
12400	0.8414709848078965
12410	0.8414709848078965
12420	0.8414709848078965
12430	0.8414709848078965
12440	0.8414709848078965
12450	0.8414709848078965
12460	0.8414709848078965
12470	0.8414709848078965
12480	0.8414709848078965
12490	0.8414709848078965
12500	0.8414709848078965
12510	0.8414709848078965
12520	0.8414709848078965
12530	0.8414709848078965
12540	0.8414709848078965
12550	0.8414709848078965
12560	0.8414709848078965
12570	0.8414709848078965
12580	0.8414709848078965
12590	0.8414709848078965
12600	0.8414709848078965
12610	0.8414709848078965
12620	0.8414709848078965
12630	0.8414709848078965
12640	0.8414709848078965
12650	0.8414709848078965
12660	0.8414709848078965
12670	0.8414709848078965
12680	0.8414709848078965
12690	0.8414709848078965
12700	0.8414709848078965
12710	0.8414709848078965
12720	0.8414709848078965
12730	0.8414709848078965
12740	0.8414709848078965
12750	0.8414709848078965
12760	0.8414709848078965
12770	0.8414709848078965
12780	0.8414709848078965
12790	0.8414709848078965
12800	0.8414709848078965
12810	0.8414709848078965
12820	0.8414709848078965
12830	0.8414709848078965
12840	0.8414709848078965
12850	0.8414709848078965
12860	0.8414709848078965
12870	0.8414709848078965
12880	0.8414709848078965
12890	0.8414709848078965
12900	0.8414709848078965
12910	0.8414709848078965
12920	0.8414709848078965
12930	0.8414709848078965
12940	0.8414709848078965
12950	0.8414709848078965
12960	0.8414709848078965
12970	0.8414709848078965
12980	0.8414709848078965
12990	0.8414709848078965
13000	0.8414709848078965
13010	0.8414709848078965
13020	0.8414709848078965
13030	0.8414709848078965
13040	0.8414709848078965
13050	0.8414709848078965
13060	0.8414709848078965
13070	0.8414709848078965
13080	0.8414709848078965
13090	0.8414709848078965
13100	0.8414709848078965
13110	0.8414709848078965
13120	0.8414709848078965
13130	0.8414709848078965
13140	0.8414709848078965
13150	0.8414709848078965
13160	0.8414709848078965
13170	0.8414709848078965
13180	0.8414709848078965
13190	0.8414709848078965
13200	0.8414709848078965
13210	0.8414709848078965
13220	0.8414709848078965
13230	0.8414709848078965
13240	0.8414709848078965
13250	0.8414709848078965
13260	0.8414709848078965
13270	0.8414709848078965
13280	0.8414709848078965
13290	0.8414709848078965
13300	0.8414709848078965
13310	0.8414709848078965
13320	0.8414709848078965
13330	0.8414709848078965
13340	0.8414709848078965
13350	0.8414709848078965
13360	0.8414709848078965
13370	0.8414709848078965
13380	0.8414709848078965
13390	0.8414709848078965
13400	0.8414709848078965
13410	0.8414709848078965
13420	0.8414709848078965
13430	0.8414709848078965
13440	0.8414709848078965
13450	0.8414709848078965
13460	0.8414709848078965
13470	0.8414709848078965
13480	0.8414709848078965
13490	0.8414709848078965
13500	0.8414709848078965
13510	0.8414709848078965
13520	0.8414709848078965
13530	0.8414709848078965
13540	0.8414709848078965
13550	0.8414709848078965
13560	0.8414709848078965
13570	0.8414709848078965
13580	0.8414709848078965
13590	0.8414709848078965
13600	0.8414709848078965
13610	0.8414709848078965
13620	0.8414709848078965
13630	0.8414709848078965
13640	0.8414709848078965
13650	0.8414709848078965
13660	0.8414709848078965
13670	0.8414709848078965
13680	0.8414709848078965
13690	0.8414709848078965
13700	0.8414709848078965
13710	0.8414709848078965
13720	0.8414709848078965
13730	0.8414709848078965
13740	0.8414709848078965
13750	0.8414709848078965
13760	0.8414709848078965
13770	0.8414709848078965
13780	0.8414709848078965
13790	0.8414709848078965
13800	0.8414709848078965
13810	0.8414709848078965
13820	0.8414709848078965
13830	0.8414709848078965
13840	0.8414709848078965
13850	0.8414709848078965
13860	0.8414709848078965
13870	0.8414709848078965
13880	0.8414709848078965
13890	0.8414709848078965
13900	0.8414709848078965
13910	0.8414709848078965
13920	0.8414709848078965
13930	0.8414709848078965
13940	0.8414709848078965
13950	0.8414709848078965
13960	0.8414709848078965
13970	0.8414709848078965
13980	0.8414709848078965
13990	0.8414709848078965
14000	0.8414709848078965
14010	0.8414709848078965
14020	0.8414709848078965
14030	0.8414709848078965
14040	0.8414709848078965
14050	0.8414709848078965
14060	0.8414709848078965
14070	0.8414709848078965
14080	0.8414709848078965
14090	0.8414709848078965
14100	0.8414709848078965
14110	0.8414709848078965
14120	0.8414709848078965
14130	0.8414709848078965
14140	0.8414709848078965
14150	0.8414709848078965
14160	0.8414709848078965
14170	0.8414709848078965
14180	0.8414709848078965
14190	0.8414709848078965
14200	0.8414709848078965
14210	0.8414709848078965
14220	0.8414709848078965
14230	0.8414709848078965
14240	0.8414709848078965
14250	0.8414709848078965
14260	0.8414709848078965
14270	0.8414709848078965
14280	0.8414709848078965
14290	0.8414709848078965
14300	0.8414709848078965
14310	0.8414709848078965
14320	0.8414709848078965
14330	0.8414709848078965
14340	0.8414709848078965
14350	0.8414709848078965
14360	0.8414709848078965
14370	0.8414709848078965
14380	0.8414709848078965
14390	0.8414709848078965
14400	0.8414709848078965
14410	0.8414709848078965
14420	0.8414709848078965
14430	0.8414709848078965
14440	0.8414709848078965
14450	0.8414709848078965
14460	0.8414709848078965
14470	0.8414709848078965
14480	0.8414709848078965
14490	0.8414709848078965
14500	0.8414709848078965
14510	0.8414709848078965
14520	0.8414709848078965
14530	0.8414709848078965
14540	0.8414709848078965
14550	0.8414709848078965
14560	0.8414709848078965
14570	0.8414709848078965
14580	0.8414709848078965
14590	0.8414709848078965
14600	0.8414709848078965
14610	0.8414709848078965
14620	0.8414709848078965
14630	0.8414709848078965
14640	0.8414709848078965
14650	0.8414709848078965
14660	0.8414709848078965
14670	0.8414709848078965
14680	0.8414709848078965
14690	0.8414709848078965
14700	0.8414709848078965
14710	0.8414709848078965
14720	0.8414709848078965
14730	0.8414709848078965
14740	0.8414709848078965
14750	0.8414709848078965
14760	0.8414709848078965
14770	0.8414709848078965
14780	0.8414709848078965
14790	0.8414709848078965
14800	0.8414709848078965
14810	0.8414709848078965
14820	0.8414709848078965
14830	0.8414709848078965
14840	0.8414709848078965
14850	0.8414709848078965
14860	0.8414709848078965
14870	0.8414709848078965
14880	0.8414709848078965
14890	0.8414709848078965
14900	0.8414709848078965
14910	0.8414709848078965
14920	0.8414709848078965
14930	0.8414709848078965
14940	0.8414709848078965
14950	0.8414709848078965
14960	0.8414709848078965
14970	0.8414709848078965
14980	0.8414709848078965
14990	0.8414709848078965
15000	0.8414709848078965
15010	0.8414709848078965
15020	0.8414709848078965
15030	0.8414709848078965
15040	0.8414709848078965
15050	0.8414709848078965
15060	0.8414709848078965
15070	0.8414709848078965
15080	0.8414709848078965
15090	0.8414709848078965
15100	0.8414709848078965
15110	0.8414709848078965
15120	0.8414709848078965
15130	0.8414709848078965
15140	0.8414709848078965
15150	0.8414709848078965
15160	0.8414709848078965
15170	0.8414709848078965
15180	0.8414709848078965
15190	0.8414709848078965
15200	0.8414709848078965
15210	0.8414709848078965
15220	0.8414709848078965
15230	0.8414709848078965
15240	0.8414709848078965
15250	0.8414709848078965
15260	0.8414709848078965
15270	0.8414709848078965
15280	0.8414709848078965
15290	0.8414709848078965
15300	0.8414709848078965
15310	0.8414709848078965
15320	0.8414709848078965
15330	0.8414709848078965
15340	0.8414709848078965
15350	0.8414709848078965
15360	0.8414709848078965
15370	0.8414709848078965
15380	0.8414709848078965
15390	0.8414709848078965
15400	0.8414709848078965
15410	0.8414709848078965
15420	0.8414709848078965
15430	0.8414709848078965
15440	0.8414709848078965
15450	0.8414709848078965
15460	0.8414709848078965
15470	0.8414709848078965
15480	0.8414709848078965
15490	0.8414709848078965
15500	0.8414709848078965
15510	0.8414709848078965
15520	0.8414709848078965
15530	0.8414709848078965
15540	0.8414709848078965
15550	0.8414709848078965
15560	0.8414709848078965
15570	0.8414709848078965
15580	0.8414709848078965
15590	0.8414709848078965
15600	0.8414709848078965
15610	0.8414709848078965
15620	0.8414709848078965
15630	0.8414709848078965
15640	0.8414709848078965
15650	0.8414709848078965
15660	0.8414709848078965
15670	0.8414709848078965
15680	0.8414709848078965
15690	0.8414709848078965
15700	0.8414709848078965
15710	0.8414709848078965
15720	0.8414709848078965
15730	0.8414709848078965
15740	0.8414709848078965
15750	0.8414709848078965
15760	0.8414709848078965
15770	0.8414709848078965
15780	0.8414709848078965
15790	0.8414709848078965
15800	0.8414709848078965
15810	0.8414709848078965
15820	0.8414709848078965
15830	0.8414709848078965
15840	0.8414709848078965
15850	0.8414709848078965
15860	0.8414709848078965
15870	0.8414709848078965
15880	0.8414709848078965
15890	0.8414709848078965
15900	0.8414709848078965
15910	0.8414709848078965
15920	0.8414709848078965
15930	0.8414709848078965
15940	0.8414709848078965
15950	0.8414709848078965
15960	0.8414709848078965
15970	0.8414709848078965
15980	0.8414709848078965
15990	0.8414709848078965
16000	0.8414709848078965
16010	0.8414709848078965
16020	0.8414709848078965
16030	0.8414709848078965
16040	0.8414709848078965
16050	0.8414709848078965
16060	0.8414709848078965
16070	0.8414709848078965
16080	0.8414709848078965
16090	0.8414709848078965
16100	0.8414709848078965
16110	0.8414709848078965
16120	0.8414709848078965
16130	0.8414709848078965
16140	0.8414709848078965
16150	0.8414709848078965
16160	0.8414709848078965
16170	0.8414709848078965
16180	0.8414709848078965
16190	0.8414709848078965
16200	0.8414709848078965
16210	0.8414709848078965
16220	0.8414709848078965
16230	0.8414709848078965
16240	0.8414709848078965
16250	0.8414709848078965
16260	0.8414709848078965
16270	0.8414709848078965
16280	0.8414709848078965
16290	0.8414709848078965
16300	0.8414709848078965
16310	0.8414709848078965
16320	0.8414709848078965
16330	0.8414709848078965
16340	0.8414709848078965
16350	0.8414709848078965
16360	0.8414709848078965
16370	0.8414709848078965
16380	0.8414709848078965
16390	0.8414709848078965
16400	0.8414709848078965
16410	0.8414709848078965
16420	0.8414709848078965
16430	0.8414709848078965
16440	0.8414709848078965
16450	0.8414709848078965
16460	0.8414709848078965
16470	0.8414709848078965
16480	0.8414709848078965
16490	0.8414709848078965
16500	0.8414709848078965
16510	0.8414709848078965
16520	0.8414709848078965
16530	0.8414709848078965
16540	0.8414709848078965
16550	0.8414709848078965
16560	0.8414709848078965
16570	0.8414709848078965
16580	0.8414709848078965
16590	0.8414709848078965
16600	0.8414709848078965
16610	0.8414709848078965
16620	0.8414709848078965
16630	0.8414709848078965
16640	0.8414709848078965
16650	0.8414709848078965
16660	0.8414709848078965
16670	0.8414709848078965
16680	0.8414709848078965
16690	0.8414709848078965
16700	0.8414709848078965
16710	0.8414709848078965
16720	0.8414709848078965
16730	0.8414709848078965
16740	0.8414709848078965
16750	0.8414709848078965
16760	0.8414709848078965
16770	0.8414709848078965
16780	0.8414709848078965
16790	0.8414709848078965
16800	0.8414709848078965
16810	0.8414709848078965
16820	0.8414709848078965
16830	0.8414709848078965
16840	0.8414709848078965
16850	0.8414709848078965
16860	0.8414709848078965
16870	0.8414709848078965
16880	0.8414709848078965
16890	0.8414709848078965
16900	0.8414709848078965
16910	0.8414709848078965
16920	0.8414709848078965
16930	0.8414709848078965
16940	0.8414709848078965
16950	0.8414709848078965
16960	0.8414709848078965
16970	0.8414709848078965
16980	0.8414709848078965
16990	0.8414709848078965
17000	0.8414709848078965
17010	0.8414709848078965
17020	0.8414709848078965
17030	0.8414709848078965
17040	0.8414709848078965
17050	0.8414709848078965
17060	0.8414709848078965
17070	0.8414709848078965
17080	0.8414709848078965
17090	0.8414709848078965
17100	0.8414709848078965
17110	0.8414709848078965
17120	0.8414709848078965
17130	0.8414709848078965
17140	0.8414709848078965
17150	0.8414709848078965
17160	0.8414709848078965
17170	0.8414709848078965
17180	0.8414709848078965
17190	0.8414709848078965
17200	0.8414709848078965
17210	0.8414709848078965
17220	0.8414709848078965
17230	0.8414709848078965
17240	0.8414709848078965
17250	0.8414709848078965
17260	0.8414709848078965
17270	0.8414709848078965
17280	0.8414709848078965
17290	0.8414709848078965
17300	0.8414709848078965
17310	0.8414709848078965
17320	0.8414709848078965
17330	0.8414709848078965
17340	0.8414709848078965
17350	0.8414709848078965
17360	0.8414709848078965
17370	0.8414709848078965
17380	0.8414709848078965
17390	0.8414709848078965
17400	0.8414709848078965
17410	0.8414709848078965
17420	0.8414709848078965
17430	0.8414709848078965
17440	0.8414709848078965
17450	0.8414709848078965
17460	0.8414709848078965
17470	0.8414709848078965
17480	0.8414709848078965
17490	0.8414709848078965
17500	0.8414709848078965
17510	0.8414709848078965
17520	0.8414709848078965
17530	0.8414709848078965
17540	0.8414709848078965
17550	0.8414709848078965
17560	0.8414709848078965
17570	0.8414709848078965
17580	0.8414709848078965
17590	0.8414709848078965
17600	0.8414709848078965
17610	0.8414709848078965
17620	0.8414709848078965
17630	0.8414709848078965
17640	0.8414709848078965
17650	0.8414709848078965
17660	0.8414709848078965
17670	0.8414709848078965
17680	0.8414709848078965
17690	0.8414709848078965
17700	0.8414709848078965
17710	0.8414709848078965
17720	0.8414709848078965
17730	0.8414709848078965
17740	0.8414709848078965
17750	0.8414709848078965
17760	0.8414709848078965
17770	0.8414709848078965
17780	0.8414709848078965
17790	0.8414709848078965
17800	0.8414709848078965
17810	0.8414709848078965
17820	0.8414709848078965
17830	0.8414709848078965
17840	0.8414709848078965
17850	0.8414709848078965
17860	0.8414709848078965
17870	0.8414709848078965
17880	0.8414709848078965
17890	0.8414709848078965
17900	0.8414709848078965
17910	0.8414709848078965
17920	0.8414709848078965
17930	0.8414709848078965
17940	0.8414709848078965
17950	0.8414709848078965
17960	0.8414709848078965
17970	0.8414709848078965
17980	0.8414709848078965
17990	0.8414709848078965
18000	0.8414709848078965
18010	0.8414709848078965
18020	0.8414709848078965
18030	0.8414709848078965
18040	0.8414709848078965
18050	0.8414709848078965
18060	0.8414709848078965
18070	0.8414709848078965
18080	0.8414709848078965
18090	0.8414709848078965
18100	0.8414709848078965
18110	0.8414709848078965
18120	0.8414709848078965
18130	0.8414709848078965
18140	0.8414709848078965
18150	0.8414709848078965
18160	0.8414709848078965
18170	0.8414709848078965
18180	0.8414709848078965
18190	0.8414709848078965
18200	0.8414709848078965
18210	0.8414709848078965
18220	0.8414709848078965
18230	0.8414709848078965
18240	0.8414709848078965
18250	0.8414709848078965
18260	0.8414709848078965
18270	0.8414709848078965
18280	0.8414709848078965
18290	0.8414709848078965
18300	0.8414709848078965
18310	0.8414709848078965
18320	0.8414709848078965
18330	0.8414709848078965
18340	0.8414709848078965
18350	0.8414709848078965
18360	0.8414709848078965
18370	0.8414709848078965
18380	0.8414709848078965
18390	0.8414709848078965
18400	0.8414709848078965
18410	0.8414709848078965
18420	0.8414709848078965
18430	0.8414709848078965
18440	0.8414709848078965
18450	0.8414709848078965
18460	0.8414709848078965
18470	0.8414709848078965
18480	0.8414709848078965
18490	0.8414709848078965
18500	0.8414709848078965
18510	0.8414709848078965
18520	0.8414709848078965
18530	0.8414709848078965
18540	0.8414709848078965
18550	0.8414709848078965
18560	0.8414709848078965
18570	0.8414709848078965
18580	0.8414709848078965
18590	0.8414709848078965
18600	0.8414709848078965
18610	0.8414709848078965
18620	0.8414709848078965
18630	0.8414709848078965
18640	0.8414709848078965
18650	0.8414709848078965
18660	0.8414709848078965
18670	0.8414709848078965
18680	0.8414709848078965
18690	0.8414709848078965
18700	0.8414709848078965
18710	0.8414709848078965
18720	0.8414709848078965
18730	0.8414709848078965
18740	0.8414709848078965
18750	0.8414709848078965
18760	0.8414709848078965
18770	0.8414709848078965
18780	0.8414709848078965
18790	0.8414709848078965
18800	0.8414709848078965
18810	0.8414709848078965
18820	0.8414709848078965
18830	0.8414709848078965
18840	0.8414709848078965
18850	0.8414709848078965
18860	0.8414709848078965
18870	0.8414709848078965
18880	0.8414709848078965
18890	0.8414709848078965
18900	0.8414709848078965
18910	0.8414709848078965
18920	0.8414709848078965
18930	0.8414709848078965
18940	0.8414709848078965
18950	0.8414709848078965
18960	0.8414709848078965
18970	0.8414709848078965
18980	0.8414709848078965
18990	0.8414709848078965
19000	0.8414709848078965
19010	0.8414709848078965
19020	0.8414709848078965
19030	0.8414709848078965
19040	0.8414709848078965
19050	0.8414709848078965
19060	0.8414709848078965
19070	0.8414709848078965
19080	0.8414709848078965
19090	0.8414709848078965
19100	0.8414709848078965
19110	0.8414709848078965
19120	0.8414709848078965
19130	0.8414709848078965
19140	0.8414709848078965
19150	0.8414709848078965
19160	0.8414709848078965
19170	0.8414709848078965
19180	0.8414709848078965
19190	0.8414709848078965
19200	0.8414709848078965
19210	0.8414709848078965
19220	0.8414709848078965
19230	0.8414709848078965
19240	0.8414709848078965
19250	0.8414709848078965
19260	0.8414709848078965
19270	0.8414709848078965
19280	0.8414709848078965
19290	0.8414709848078965
19300	0.8414709848078965
19310	0.8414709848078965
19320	0.8414709848078965
19330	0.8414709848078965
19340	0.8414709848078965
19350	0.8414709848078965
19360	0.8414709848078965
19370	0.8414709848078965
19380	0.8414709848078965
19390	0.8414709848078965
19400	0.8414709848078965
19410	0.8414709848078965
19420	0.8414709848078965
19430	0.8414709848078965
19440	0.8414709848078965
19450	0.8414709848078965
19460	0.8414709848078965
19470	0.8414709848078965
19480	0.8414709848078965
19490	0.8414709848078965
19500	0.8414709848078965
19510	0.8414709848078965
19520	0.8414709848078965
19530	0.8414709848078965
19540	0.8414709848078965
19550	0.8414709848078965
19560	0.8414709848078965
19570	0.8414709848078965
19580	0.8414709848078965
19590	0.8414709848078965
19600	0.8414709848078965
19610	0.8414709848078965
19620	0.8414709848078965
19630	0.8414709848078965
19640	0.8414709848078965
19650	0.8414709848078965
19660	0.8414709848078965
19670	0.8414709848078965
19680	0.8414709848078965
19690	0.8414709848078965
19700	0.8414709848078965
19710	0.8414709848078965
19720	0.8414709848078965
19730	0.8414709848078965
19740	0.8414709848078965
19750	0.8414709848078965
19760	0.8414709848078965
19770	0.8414709848078965
19780	0.8414709848078965
19790	0.8414709848078965
19800	0.8414709848078965
19810	0.8414709848078965
19820	0.8414709848078965
19830	0.8414709848078965
19840	0.8414709848078965
19850	0.8414709848078965
19860	0.8414709848078965
19870	0.8414709848078965
19880	0.8414709848078965
19890	0.8414709848078965
19900	0.8414709848078965
19910	0.8414709848078965
19920	0.8414709848078965
19930	0.8414709848078965
19940	0.8414709848078965
19950	0.8414709848078965
19960	0.8414709848078965
19970	0.8414709848078965
19980	0.8414709848078965
19990	0.8414709848078965
20000	0.8414709848078965

==> Data_Files/DeffB_mu_1p0_y1_2000_y2_10000.dat <==
2000	0.
2010	8.414709848078965
2020	16.82941969615793
2030	25.244129544236895
2040	33.65883939231586
2050	42.073549240394826
2060	50.48825908847379
2070	58.90296893655275
2080	67.31767878463172
2090	75.73238863271068
2100	84.14709848078965
2110	92.56180832886862
2120	100.97651817694758
2130	109.39122802502655
2140	117.8059378731055
2150	126.22064772118448
2160	134.63535756926345
2170	143.0500674173424
2180	151.46477726542136
2190	159.87948711350035
2200	168.2941969615793
2210	176.70890680965826
2220	185.12361665773724
2230	193.5383265058162
2240	201.95303635389516
2250	210.36774620197411
2260	218.7824560500531
2270	227.19716589813206
2280	235.611875746211
2290	244.02658559429
2300	252.44129544236895
2310	260.8560052904479
2320	269.2707151385269
2330	277.6854249866058
2340	286.1001348346848
2350	294.5148446827638
2360	302.9295545308427
2370	311.3442643789217
2380	319.7589742270007
2390	328.1736840750796
2400	336.5883939231586
2410	345.0031037712376
2420	353.4178136193165
2430	361.8325234673955
2440	370.2472333154745
2450	378.6619431635534
2460	387.0766530116324
2470	395.49136285971133
2480	403.9060727077903
2490	412.3207825558693
2500	420.73549240394823
2510	429.1502022520272
2520	437.5649121001062
2530	445.9796219481851
2540	454.3943317962641
2550	462.8090416443431
2560	471.223751492422
2570	479.638461340501
2580	488.05317118858
2590	496.4678810366589
2600	504.8825908847379
2610	513.2973007328169
2620	521.7120105808958
2630	530.1267204289747
2640	538.5414302770538
2650	546.9561401251327
2660	555.3708499732116
2670	563.7855598212907
2680	572.2002696693696
2690	580.6149795174485
2700	589.0296893655276
2710	597.4443992136065
2720	605.8591090616854
2730	614.2738189097645
2740	622.6885287578434
2750	631.1032386059223
2760	639.5179484540014
2770	647.9326583020803
2780	656.3473681501592
2790	664.7620779982383
2800	673.1767878463172
2810	681.5914976943961
2820	690.0062075424752
2830	698.4209173905541
2840	706.835627238633
2850	715.2503370867121
2860	723.665046934791
2870	732.0797567828699
2880	740.494466630949
2890	748.9091764790279
2900	757.3238863271068
2910	765.7385961751859
2920	774.1533060232648
2930	782.5680158713437
2940	790.9827257194227
2950	799.3974355675017
2960	807.8121454155806
2970	816.2268552636596
2980	824.6415651117386
2990	833.0562749598175
3000	841.4709848078965
3010	849.8856946559755
3020	858.3004045040544
3030	866.7151143521334
3040	875.1298242002124
3050	883.5445340482913
3060	891.9592438963703
3070	900.3739537444493
3080	908.7886635925282
3090	917.2033734406072
3100	925.6180832886862
3110	934.0327931367651
3120	942.447502984844
3130	950.8622128329231
3140	959.276922681002
3150	967.691632529081
3160	976.10634237716
3170	984.5210522252389
3180	992.9357620733178
3190	1001.3504719213969
3200	1009.7651817694758
3210	1018.1798916175547
3220	1026.5946014656338
3230	1035.0093113137127
3240	1043.4240211617916
3250	1051.8387310098706
3260	1060.2534408579495
3270	1068.6681507060287
3280	1077.0828605541076
3290	1085.4975704021865
3300	1093.9122802502654
3310	1102.3269900983444
3320	1110.7416999464233
3330	1119.1564097945025
3340	1127.5711196425814
3350	1135.9858294906603
3360	1144.4005393387392
3370	1152.8152491868182
3380	1161.229959034897
3390	1169.6446688829762
3400	1178.0593787310552
3410	1186.474088579134
3420	1194.888798427213
3430	1203.303508275292
3440	1211.718218123371
3450	1220.13292797145
3460	1228.547637819529
3470	1236.962347667608
3480	1245.3770575156868
3490	1253.7917673637658
3500	1262.2064772118447
3510	1270.6211870599236
3520	1279.0358969080028
3530	1287.4506067560817
3540	1295.8653166041606
3550	1304.2800264522396
3560	1312.6947363003185
3570	1321.1094461483974
3580	1329.5241559964766
3590	1337.9388658445555
3600	1346.3535756926344
3610	1354.7682855407134
3620	1363.1829953887923
3630	1371.5977052368712
3640	1380.0124150849504
3650	1388.4271249330293
3660	1396.8418347811082
3670	1405.2565446291871
3680	1413.671254477266
3690	1422.085964325345
3700	1430.5006741734242
3710	1438.915384021503
3720	1447.330093869582
3730	1455.744803717661
3740	1464.1595135657399
3750	1472.5742234138188
3760	1480.988933261898
3770	1489.4036431099769
3780	1497.8183529580558
3790	1506.2330628061347
3800	1514.6477726542137
3810	1523.0624825022926
3820	1531.4771923503718
3830	1539.8919021984507
3840	1548.3066120465296
3850	1556.7213218946085
3860	1565.1360317426875
3870	1573.5507415907664
3880	1581.9654514388453
3890	1590.3801612869245
3900	1598.7948711350034
3910	1607.2095809830823
3920	1615.6242908311613
3930	1624.0390006792402
3940	1632.4537105273191
3950	1640.8684203753983
3960	1649.2831302234772
3970	1657.6978400715561
3980	1666.112549919635
3990	1674.527259767714
4000	1682.941969615793
4010	1691.356679463872
4020	1699.771389311951
4030	1708.18609916003
4040	1716.6008090081089
4050	1725.0155188561878
4060	1733.4302287042667
4070	1741.8449385523459
4080	1750.2596484004248
4090	1758.6743582485037
4100	1767.0890680965827
4110	1775.5037779446616
4120	1783.9184877927405
4130	1792.3331976408197
4140	1800.7479074888986
4150	1809.1626173369775
4160	1817.5773271850564
4170	1825.9920370331354
4180	1834.4067468812143
4190	1842.8214567292935
4200	1851.2361665773724
4210	1859.6508764254513
4220	1868.0655862735302
4230	1876.4802961216092
4240	1884.895005969688
4250	1893.309715817767
4260	1901.7244256658462
4270	1910.139135513925
4280	1918.553845362004
4290	1926.968555210083
4300	1935.383265058162
4310	1943.7979749062408
4320	1952.21268475432
4330	1960.627394602399
4340	1969.0421044504778
4350	1977.4568142985568
4360	1985.8715241466357
4370	1994.2862339947146
4380	2002.7009438427938
4390	2011.1156536908727
4400	2019.5303635389516
4410	2027.9450733870306
4420	2036.3597832351095
4430	2044.7744930831884
4440	2053.1892029312676
4450	2061.6039127793465
4460	2070.0186226274254
4470	2078.4333324755044
4480	2086.8480423235833
4490	2095.262752171662
4500	2103.677462019741
4510	2112.09217186782
4520	2120.506881715899
4530	2128.9215915639784
4540	2137.3363014120573
4550	2145.7510112601362
4560	2154.165721108215
4570	2162.580430956294
4580	2170.995140804373
4590	2179.409850652452
4600	2187.824560500531
4610	2196.23927034861
4620	2204.6539801966887
4630	2213.0686900447677
4640	2221.4833998928466
4650	2229.8981097409255
4660	2238.312819589005
4670	2246.727529437084
4680	2255.1422392851628
4690	2263.5569491332417
4700	2271.9716589813206
4710	2280.3863688293995
4720	2288.8010786774785
4730	2297.2157885255574
4740	2305.6304983736363
4750	2314.0452082217153
4760	2322.459918069794
4770	2330.874627917873
4780	2339.2893377659525
4790	2347.7040476140314
4800	2356.1187574621104
4810	2364.5334673101893
4820	2372.948177158268
4830	2381.362887006347
4840	2389.777596854426
4850	2398.192306702505
4860	2406.607016550584
4870	2415.021726398663
4880	2423.436436246742
4890	2431.8511460948207
4900	2440.2658559429
4910	2448.680565790979
4920	2457.095275639058
4930	2465.509985487137
4940	2473.924695335216
4950	2482.3394051832947
4960	2490.7541150313737
4970	2499.1688248794526
4980	2507.5835347275315
4990	2515.9982445756104
5000	2524.4129544236894
5010	2532.8276642717683
5020	2541.242374119847
5030	2549.6570839679266
5040	2558.0717938160055
5050	2566.4865036640845
5060	2574.9012135121634
5070	2583.3159233602423
5080	2591.7306332083213
5090	2600.1453430564
5100	2608.560052904479
5110	2616.974762752558
5120	2625.389472600637
5130	2633.804182448716
5140	2642.218892296795
5150	2650.633602144874
5160	2659.048311992953
5170	2667.463021841032
5180	2675.877731689111
5190	2684.29244153719
5200	2692.707151385269
5210	2701.1218612333478
5220	2709.5365710814267
5230	2717.9512809295056
5240	2726.3659907775846
5250	2734.7807006256635
5260	2743.1954104737424
5270	2751.610120321822
5280	2760.0248301699007
5290	2768.4395400179797
5300	2776.8542498660586
5310	2785.2689597141375
5320	2793.6836695622164
5330	2802.0983794102954
5340	2810.5130892583743
5350	2818.927799106453
5360	2827.342508954532
5370	2835.757218802611
5380	2844.17192865069
5390	2852.586638498769
5400	2861.0013483468483
5410	2869.4160581949272
5420	2877.830768043006
5430	2886.245477891085
5440	2894.660187739164
5450	2903.074897587243
5460	2911.489607435322
5470	2919.904317283401
5480	2928.3190271314797
5490	2936.7337369795587
5500	2945.1484468276376
5510	2953.5631566757165
5520	2961.977866523796
5530	2970.392576371875
5540	2978.8072862199538
5550	2987.2219960680327
5560	2995.6367059161116
5570	3004.0514157641906
5580	3012.4661256122695
5590	3020.8808354603484
5600	3029.2955453084273
5610	3037.7102551565063
5620	3046.124965004585
5630	3054.539674852664
5640	3062.9543847007435
5650	3071.3690945488224
5660	3079.7838043969014
5670	3088.1985142449803
5680	3096.613224093059
5690	3105.027933941138
5700	3113.442643789217
5710	3121.857353637296
5720	3130.272063485375
5730	3138.686773333454
5740	3147.101483181533
5750	3155.5161930296117
5760	3163.9309028776906
5770	3172.34561272577
5780	3180.760322573849
5790	3189.175032421928
5800	3197.589742270007
5810	3206.0044521180857
5820	3214.4191619661647
5830	3222.8338718142436
5840	3231.2485816623225
5850	3239.6632915104015
5860	3248.0780013584804
5870	3256.4927112065593
5880	3264.9074210546382
5890	3273.3221309027176
5900	3281.7368407507965
5910	3290.1515505988755
5920	3298.5662604469544
5930	3306.9809702950333
5940	3315.3956801431123
5950	3323.810389991191
5960	3332.22509983927
5970	3340.639809687349
5980	3349.054519535428
5990	3357.469229383507
6000	3365.883939231586
6010	3374.298649079665
6020	3382.713358927744
6030	3391.128068775823
6040	3399.542778623902
6050	3407.957488471981
6060	3416.37219832006
6070	3424.786908168139
6080	3433.2016180162177
6090	3441.6163278642966
6100	3450.0310377123756
6110	3458.4457475604545
6120	3466.8604574085334
6130	3475.2751672566123
6140	3483.6898771046917
6150	3492.1045869527707
6160	3500.5192968008496
6170	3508.9340066489285
6180	3517.3487164970074
6190	3525.7634263450864
6200	3534.1781361931653
6210	3542.5928460412442
6220	3551.007555889323
6230	3559.422265737402
6240	3567.836975585481
6250	3576.25168543356
6260	3584.6663952816393
6270	3593.0811051297183
6280	3601.495814977797
6290	3609.910524825876
6300	3618.325234673955
6310	3626.739944522034
6320	3635.154654370113
6330	3643.569364218192
6340	3651.9840740662708
6350	3650
6360	3640
6370	3630
6380	3620
6390	3610
6400	3600
6410	3590
6420	3580
6430	3570
6440	3560
6450	3550
6460	3540
6470	3530
6480	3520
6490	3510
6500	3500
6510	3490
6520	3480
6530	3470
6540	3460
6550	3450
6560	3440
6570	3430
6580	3420
6590	3410
6600	3400
6610	3390
6620	3380
6630	3370
6640	3360
6650	3350
6660	3340
6670	3330
6680	3320
6690	3310
6700	3300
6710	3290
6720	3280
6730	3270
6740	3260
6750	3250
6760	3240
6770	3230
6780	3220
6790	3210
6800	3200
6810	3190
6820	3180
6830	3170
6840	3160
6850	3150
6860	3140
6870	3130
6880	3120
6890	3110
6900	3100
6910	3090
6920	3080
6930	3070
6940	3060
6950	3050
6960	3040
6970	3030
6980	3020
6990	3010
7000	3000
7010	2990
7020	2980
7030	2970
7040	2960
7050	2950
7060	2940
7070	2930
7080	2920
7090	2910
7100	2900
7110	2890
7120	2880
7130	2870
7140	2860
7150	2850
7160	2840
7170	2830
7180	2820
7190	2810
7200	2800
7210	2790
7220	2780
7230	2770
7240	2760
7250	2750
7260	2740
7270	2730
7280	2720
7290	2710
7300	2700
7310	2690
7320	2680
7330	2670
7340	2660
7350	2650
7360	2640
7370	2630
7380	2620
7390	2610
7400	2600
7410	2590
7420	2580
7430	2570
7440	2560
7450	2550
7460	2540
7470	2530
7480	2520
7490	2510
7500	2500
7510	2490
7520	2480
7530	2470
7540	2460
7550	2450
7560	2440
7570	2430
7580	2420
7590	2410
7600	2400
7610	2390
7620	2380
7630	2370
7640	2360
7650	2350
7660	2340
7670	2330
7680	2320
7690	2310
7700	2300
7710	2290
7720	2280
7730	2270
7740	2260
7750	2250
7760	2240
7770	2230
7780	2220
7790	2210
7800	2200
7810	2190
7820	2180
7830	2170
7840	2160
7850	2150
7860	2140
7870	2130
7880	2120
7890	2110
7900	2100
7910	2090
7920	2080
7930	2070
7940	2060
7950	2050
7960	2040
7970	2030
7980	2020
7990	2010
8000	2000
8010	1990
8020	1980
8030	1970
8040	1960
8050	1950
8060	1940
8070	1930
8080	1920
8090	1910
8100	1900
8110	1890
8120	1880
8130	1870
8140	1860
8150	1850
8160	1840
8170	1830
8180	1820
8190	1810
8200	1800
8210	1790
8220	1780
8230	1770
8240	1760
8250	1750
8260	1740
8270	1730
8280	1720
8290	1710
8300	1700
8310	1690
8320	1680
8330	1670
8340	1660
8350	1650
8360	1640
8370	1630
8380	1620
8390	1610
8400	1600
8410	1590
8420	1580
8430	1570
8440	1560
8450	1550
8460	1540
8470	1530
8480	1520
8490	1510
8500	1500
8510	1490
8520	1480
8530	1470
8540	1460
8550	1450
8560	1440
8570	1430
8580	1420
8590	1410
8600	1400
8610	1390
8620	1380
8630	1370
8640	1360
8650	1350
8660	1340
8670	1330
8680	1320
8690	1310
8700	1300
8710	1290
8720	1280
8730	1270
8740	1260
8750	1250
8760	1240
8770	1230
8780	1220
8790	1210
8800	1200
8810	1190
8820	1180
8830	1170
8840	1160
8850	1150
8860	1140
8870	1130
8880	1120
8890	1110
8900	1100
8910	1090
8920	1080
8930	1070
8940	1060
8950	1050
8960	1040
8970	1030
8980	1020
8990	1010
9000	1000
9010	990
9020	980
9030	970
9040	960
9050	950
9060	940
9070	930
9080	920
9090	910
9100	900
9110	890
9120	880
9130	870
9140	860
9150	850
9160	840
9170	830
9180	820
9190	810
9200	800
9210	790
9220	780
9230	770
9240	760
9250	750
9260	740
9270	730
9280	720
9290	710
9300	700
9310	690
9320	680
9330	670
9340	660
9350	650
9360	640
9370	630
9380	620
9390	610
9400	600
9410	590
9420	580
9430	570
9440	560
9450	550
9460	540
9470	530
9480	520
9490	510
9500	500
9510	490
9520	480
9530	470
9540	460
9550	450
9560	440
9570	430
9580	420
9590	410
9600	400
9610	390
9620	380
9630	370
9640	360
9650	350
9660	340
9670	330
9680	320
9690	310
9700	300
9710	290
9720	280
9730	270
9740	260
9750	250
9760	240
9770	230
9780	220
9790	210
9800	200
9810	190
9820	180
9830	170
9840	160
9850	150
9860	140
9870	130
9880	120
9890	110
9900	100
9910	90
9920	80
9930	70
9940	60
9950	50
9960	40
9970	30
9980	20
9990	10
10000	0

==> Data_Files/DeffB_mu_1p3_y1_2000_y2_10000.dat <==
2000	0.
2010	9.63558185417193
2020	19.27116370834386
2030	28.906745562515788
2040	38.54232741668772
2050	48.17790927085965
2060	57.813491125031575
2070	67.4490729792035
2080	77.08465483337544
2090	86.72023668754737
2100	96.3558185417193
2110	105.99140039589122
2120	115.62698225006315
2130	125.26256410423508
2140	134.898145958407
2150	144.53372781257895
2160	154.16930966675088
2170	163.8048915209228
2180	173.44047337509474
2190	183.07605522926667
2200	192.7116370834386
2210	202.34721893761053
2220	211.98280079178244
2230	221.61838264595437
2240	231.2539645001263
2250	240.88954635429823
2260	250.52512820847016
2270	260.1607100626421
2280	269.796291916814
2290	279.43187377098593
2300	289.0674556251579
2310	298.7030374793298
2320	308.33861933350175
2330	317.97420118767366
2340	327.6097830418456
2350	337.2453648960175
2360	346.8809467501895
2370	356.5165286043614
2380	366.15211045853334
2390	375.78769231270525
2400	385.4232741668772
2410	395.0588560210491
2420	404.69443787522107
2430	414.330019729393
2440	423.9656015835649
2450	433.60118343773684
2460	443.23676529190874
2470	452.8723471460807
2480	462.5079290002526
2490	472.14351085442456
2500	481.77909270859647
2510	491.4146745627684
2520	501.05025641694033
2530	510.6858382711123
2540	520.3214201252842
2550	529.9570019794561
2560	539.592583833628
2570	549.2281656878
2580	558.8637475419719
2590	568.4993293961438
2600	578.1349112503158
2610	587.7704931044877
2620	597.4060749586596
2630	607.0416568128315
2640	616.6772386670035
2650	626.3128205211755
2660	635.9484023753473
2670	645.5839842295193
2680	655.2195660836912
2690	664.8551479378632
2700	674.490729792035
2710	684.126311646207
2720	693.761893500379
2730	703.3974753545508
2740	713.0330572087228
2750	722.6686390628947
2760	732.3042209170667
2770	741.9398027712385
2780	751.5753846254105
2790	761.2109664795825
2800	770.8465483337544
2810	780.4821301879263
2820	790.1177120420982
2830	799.7532938962702
2840	809.3888757504421
2850	819.024457604614
2860	828.660039458786
2870	838.2956213129579
2880	847.9312031671298
2890	857.5667850213017
2900	867.2023668754737
2910	876.8379487296456
2920	886.4735305838175
2930	896.1091124379894
2940	905.7446942921614
2950	915.3802761463334
2960	925.0158580005052
2970	934.6514398546772
2980	944.2870217088491
2990	953.9226035630211
3000	963.5581854171929
3010	973.1937672713649
3020	982.8293491255369
3030	992.4649309797087
3040	1002.1005128338807
3050	1011.7360946880526
3060	1021.3716765422246
3070	1031.0072583963965
3080	1040.6428402505685
3090	1050.2784221047402
3100	1059.9140039589122
3110	1069.5495858130841
3120	1079.185167667256
3130	1088.820749521428
3140	1098.4563313756
3150	1108.091913229772
3160	1117.7274950839437
3170	1127.3630769381157
3180	1136.9986587922876
3190	1146.6342406464596
3200	1156.2698225006316
3210	1165.9054043548035
3220	1175.5409862089755
3230	1185.1765680631474
3240	1194.8121499173192
3250	1204.4477317714911
3260	1214.083313625663
3270	1223.718895479835
3280	1233.354477334007
3290	1242.990059188179
3300	1252.625641042351
3310	1262.2612228965227
3320	1271.8968047506946
3330	1281.5323866048666
3340	1291.1679684590385
3350	1300.8035503132105
3360	1310.4391321673825
3370	1320.0747140215544
3380	1329.7102958757264
3390	1339.3458777298981
3400	1348.98145958407
3410	1358.617041438242
3420	1368.252623292414
3430	1377.888205146586
3440	1387.523787000758
3450	1397.1593688549299
3460	1406.7949507091016
3470	1416.4305325632736
3480	1426.0661144174455
3490	1435.7016962716175
3500	1445.3372781257895
3510	1454.9728599799614
3520	1464.6084418341334
3530	1474.2440236883053
3540	1483.879605542477
3550	1493.515187396649
3560	1503.150769250821
3570	1512.786351104993
3580	1522.421932959165
3590	1532.0575148133369
3600	1541.6930966675088
3610	1551.3286785216806
3620	1560.9642603758525
3630	1570.5998422300245
3640	1580.2354240841964
3650	1589.8710059383684
3660	1599.5065877925404
3670	1609.1421696467123
3680	1618.7777515008843
3690	1628.413333355056
3700	1638.048915209228
3710	1647.6844970634
3720	1657.320078917572
3730	1666.9556607717439
3740	1676.5912426259158
3750	1686.2268244800878
3760	1695.8624063342595
3770	1705.4979881884315
3780	1715.1335700426034
3790	1724.7691518967754
3800	1734.4047337509473
3810	1744.0403156051193
3820	1753.6758974592913
3830	1763.3114793134632
3840	1772.947061167635
3850	1782.582643021807
3860	1792.2182248759789
3870	1801.8538067301508
3880	1811.4893885843228
3890	1821.1249704384948
3900	1830.7605522926667
3910	1840.3961341468384
3920	1850.0317160010104
3930	1859.6672978551824
3940	1869.3028797093543
3950	1878.9384615635263
3960	1888.5740434176982
3970	1898.2096252718702
3980	1907.8452071260422
3990	1917.480788980214
4000	1927.1163708343859
4010	1936.7519526885578
4020	1946.3875345427298
4030	1956.0231163969017
4040	1965.6586982510737
4050	1975.2942801052457
4060	1984.9298619594174
4070	1994.5654438135894
4080	2004.2010256677613
4090	2013.8366075219333
4100	2023.4721893761052
4110	2033.1077712302772
4120	2042.7433530844492
4130	2052.378934938621
4140	2062.014516792793
4150	2071.650098646965
4160	2081.285680501137
4170	2090.9212623553085
4180	2100.5568442094805
4190	2110.1924260636524
4200	2119.8280079178244
4210	2129.4635897719963
4220	2139.0991716261683
4230	2148.7347534803403
4240	2158.370335334512
4250	2168.005917188684
4260	2177.641499042856
4270	2187.277080897028
4280	2196.9126627512
4290	2206.548244605372
4300	2216.183826459544
4310	2225.819408313716
4320	2235.4549901678874
4330	2245.0905720220594
4340	2254.7261538762314
4350	2264.3617357304033
4360	2273.9973175845753
4370	2283.6328994387472
4380	2293.268481292919
4390	2302.904063147091
4400	2312.539645001263
4410	2322.175226855435
4420	2331.810808709607
4430	2341.446390563779
4440	2351.081972417951
4450	2360.717554272123
4460	2370.353136126295
4470	2379.9887179804664
4480	2389.6242998346384
4490	2399.2598816888103
4500	2408.8954635429823
4510	2418.5310453971542
4520	2428.166627251326
4530	2437.802209105498
4540	2447.43779095967
4550	2457.073372813842
4560	2466.708954668014
4570	2476.344536522186
4580	2485.980118376358
4590	2495.61570023053
4600	2505.251282084702
4610	2514.886863938874
4620	2524.5224457930453
4630	2534.1580276472173
4640	2543.7936095013893
4650	2553.429191355561
4660	2563.064773209733
4670	2572.700355063905
4680	2582.335936918077
4690	2591.971518772249
4700	2601.607100626421
4710	2611.242682480593
4720	2620.878264334765
4730	2630.513846188937
4740	2640.149428043109
4750	2649.785009897281
4760	2659.420591751453
4770	2669.0561736056243
4780	2678.6917554597962
4790	2688.327337313968
4800	2697.96291916814
4810	2707.598501022312
4820	2717.234082876484
4830	2726.869664730656
4840	2736.505246584828
4850	2746.140828439
4860	2755.776410293172
4870	2765.411992147344
4880	2775.047574001516
4890	2784.683155855688
4900	2794.3187377098598
4910	2803.9543195640317
4920	2813.589901418203
4930	2823.225483272375
4940	2832.861065126547
4950	2842.496646980719
4960	2852.132228834891
4970	2861.767810689063
4980	2871.403392543235
4990	2881.038974397407
5000	2890.674556251579
5010	2900.310138105751
5020	2909.945719959923
5030	2919.581301814095
5040	2929.2168836682667
5050	2938.8524655224387
5060	2948.4880473766107
5070	2958.123629230782
5080	2967.759211084954
5090	2977.394792939126
5100	2987.030374793298
5110	2996.66595664747
5120	3006.301538501642
5130	3015.937120355814
5140	3025.572702209986
5150	3035.208284064158
5160	3044.84386591833
5170	3054.4794477725018
5180	3064.1150296266737
5190	3073.7506114808457
5200	3083.3861933350177
5210	3093.0217751891896
5220	3102.657357043361
5230	3112.292938897533
5240	3121.928520751705
5250	3131.564102605877
5260	3141.199684460049
5270	3150.835266314221
5280	3160.470848168393
5290	3170.106430022565
5300	3179.742011876737
5310	3189.3775937309088
5320	3199.0131755850807
5330	3208.6487574392527
5340	3218.2843392934246
5350	3227.9199211475966
5360	3237.5555030017686
5370	3247.19108485594
5380	3256.826666710112
5390	3266.462248564284
5400	3276.097830418456
5410	3285.733412272628
5420	3295.3689941268
5430	3305.004575980972
5440	3314.640157835144
5450	3324.2757396893157
5460	3333.9113215434877
5470	3343.5469033976597
5480	3353.1824852518316
5490	3362.8180671060036
5500	3372.4536489601755
5510	3382.0892308143475
5520	3391.724812668519
5530	3401.360394522691
5540	3410.995976376863
5550	3420.631558231035
5560	3430.267140085207
5570	3439.902721939379
5580	3449.5383037935508
5590	3459.1738856477227
5600	3468.8094675018947
5610	3478.4450493560666
5620	3488.0806312102386
5630	3497.7162130644106
5640	3507.3517949185825
5650	3516.9873767727545
5660	3526.6229586269264
5670	3536.258540481098
5680	3545.89412233527
5690	3555.529704189442
5700	3565.165286043614
5710	3574.800867897786
5720	3584.4364497519578
5730	3594.0720316061297
5740	3603.7076134603017
5750	3613.3431953144736
5760	3622.9787771686456
5770	3632.6143590228176
5780	3642.2499408769895
5790	3651.8855227311615
5800	3661.5211045853334
5810	3671.1566864395054
5820	3680.792268293677
5830	3690.427850147849
5840	3700.063432002021
5850	3709.699013856193
5860	3719.3345957103647
5870	3728.9701775645367
5880	3738.6057594187087
5890	3748.2413412728806
5900	3757.8769231270526
5910	3767.5125049812245
5920	3777.1480868353965
5930	3786.7836686895685
5940	3796.4192505437404
5950	3806.0548323979124
5960	3815.6904142520843
5970	3825.325996106256
5980	3834.961577960428
5990	3844.5971598145998
6000	3854.2327416687717
6010	3863.8683235229437
6020	3873.5039053771156
6030	3883.1394872312876
6040	3892.7750690854596
6050	3902.4106509396315
6060	3912.0462327938035
6070	3921.6818146479754
6080	3920
6090	3910
6100	3900
6110	3890
6120	3880
6130	3870
6140	3860
6150	3850
6160	3840
6170	3830
6180	3820
6190	3810
6200	3800
6210	3790
6220	3780
6230	3770
6240	3760
6250	3750
6260	3740
6270	3730
6280	3720
6290	3710
6300	3700
6310	3690
6320	3680
6330	3670
6340	3660
6350	3650
6360	3640
6370	3630
6380	3620
6390	3610
6400	3600
6410	3590
6420	3580
6430	3570
6440	3560
6450	3550
6460	3540
6470	3530
6480	3520
6490	3510
6500	3500
6510	3490
6520	3480
6530	3470
6540	3460
6550	3450
6560	3440
6570	3430
6580	3420
6590	3410
6600	3400
6610	3390
6620	3380
6630	3370
6640	3360
6650	3350
6660	3340
6670	3330
6680	3320
6690	3310
6700	3300
6710	3290
6720	3280
6730	3270
6740	3260
6750	3250
6760	3240
6770	3230
6780	3220
6790	3210
6800	3200
6810	3190
6820	3180
6830	3170
6840	3160
6850	3150
6860	3140
6870	3130
6880	3120
6890	3110
6900	3100
6910	3090
6920	3080
6930	3070
6940	3060
6950	3050
6960	3040
6970	3030
6980	3020
6990	3010
7000	3000
7010	2990
7020	2980
7030	2970
7040	2960
7050	2950
7060	2940
7070	2930
7080	2920
7090	2910
7100	2900
7110	2890
7120	2880
7130	2870
7140	2860
7150	2850
7160	2840
7170	2830
7180	2820
7190	2810
7200	2800
7210	2790
7220	2780
7230	2770
7240	2760
7250	2750
7260	2740
7270	2730
7280	2720
7290	2710
7300	2700
7310	2690
7320	2680
7330	2670
7340	2660
7350	2650
7360	2640
7370	2630
7380	2620
7390	2610
7400	2600
7410	2590
7420	2580
7430	2570
7440	2560
7450	2550
7460	2540
7470	2530
7480	2520
7490	2510
7500	2500
7510	2490
7520	2480
7530	2470
7540	2460
7550	2450
7560	2440
7570	2430
7580	2420
7590	2410
7600	2400
7610	2390
7620	2380
7630	2370
7640	2360
7650	2350
7660	2340
7670	2330
7680	2320
7690	2310
7700	2300
7710	2290
7720	2280
7730	2270
7740	2260
7750	2250
7760	2240
7770	2230
7780	2220
7790	2210
7800	2200
7810	2190
7820	2180
7830	2170
7840	2160
7850	2150
7860	2140
7870	2130
7880	2120
7890	2110
7900	2100
7910	2090
7920	2080
7930	2070
7940	2060
7950	2050
7960	2040
7970	2030
7980	2020
7990	2010
8000	2000
8010	1990
8020	1980
8030	1970
8040	1960
8050	1950
8060	1940
8070	1930
8080	1920
8090	1910
8100	1900
8110	1890
8120	1880
8130	1870
8140	1860
8150	1850
8160	1840
8170	1830
8180	1820
8190	1810
8200	1800
8210	1790
8220	1780
8230	1770
8240	1760
8250	1750
8260	1740
8270	1730
8280	1720
8290	1710
8300	1700
8310	1690
8320	1680
8330	1670
8340	1660
8350	1650
8360	1640
8370	1630
8380	1620
8390	1610
8400	1600
8410	1590
8420	1580
8430	1570
8440	1560
8450	1550
8460	1540
8470	1530
8480	1520
8490	1510
8500	1500
8510	1490
8520	1480
8530	1470
8540	1460
8550	1450
8560	1440
8570	1430
8580	1420
8590	1410
8600	1400
8610	1390
8620	1380
8630	1370
8640	1360
8650	1350
8660	1340
8670	1330
8680	1320
8690	1310
8700	1300
8710	1290
8720	1280
8730	1270
8740	1260
8750	1250
8760	1240
8770	1230
8780	1220
8790	1210
8800	1200
8810	1190
8820	1180
8830	1170
8840	1160
8850	1150
8860	1140
8870	1130
8880	1120
8890	1110
8900	1100
8910	1090
8920	1080
8930	1070
8940	1060
8950	1050
8960	1040
8970	1030
8980	1020
8990	1010
9000	1000
9010	990
9020	980
9030	970
9040	960
9050	950
9060	940
9070	930
9080	920
9090	910
9100	900
9110	890
9120	880
9130	870
9140	860
9150	850
9160	840
9170	830
9180	820
9190	810
9200	800
9210	790
9220	780
9230	770
9240	760
9250	750
9260	740
9270	730
9280	720
9290	710
9300	700
9310	690
9320	680
9330	670
9340	660
9350	650
9360	640
9370	630
9380	620
9390	610
9400	600
9410	590
9420	580
9430	570
9440	560
9450	550
9460	540
9470	530
9480	520
9490	510
9500	500
9510	490
9520	480
9530	470
9540	460
9550	450
9560	440
9570	430
9580	420
9590	410
9600	400
9610	390
9620	380
9630	370
9640	360
9650	350
9660	340
9670	330
9680	320
9690	310
9700	300
9710	290
9720	280
9730	270
9740	260
9750	250
9760	240
9770	230
9780	220
9790	210
9800	200
9810	190
9820	180
9830	170
9840	160
9850	150
9860	140
9870	130
9880	120
9890	110
9900	100
9910	90
9920	80
9930	70
9940	60
9950	50
9960	40
9970	30
9980	20
9990	10
10000	0

==> Data_Files/DofB_y1_2000_y2_10000.dat <==
2000	0
2010	10
2020	20
2030	30
2040	40
2050	50
2060	60
2070	70
2080	80
2090	90
2100	100
2110	110
2120	120
2130	130
2140	140
2150	150
2160	160
2170	170
2180	180
2190	190
2200	200
2210	210
2220	220
2230	230
2240	240
2250	250
2260	260
2270	270
2280	280
2290	290
2300	300
2310	310
2320	320
2330	330
2340	340
2350	350
2360	360
2370	370
2380	380
2390	390
2400	400
2410	410
2420	420
2430	430
2440	440
2450	450
2460	460
2470	470
2480	480
2490	490
2500	500
2510	510
2520	520
2530	530
2540	540
2550	550
2560	560
2570	570
2580	580
2590	590
2600	600
2610	610
2620	620
2630	630
2640	640
2650	650
2660	660
2670	670
2680	680
2690	690
2700	700
2710	710
2720	720
2730	730
2740	740
2750	750
2760	760
2770	770
2780	780
2790	790
2800	800
2810	810
2820	820
2830	830
2840	840
2850	850
2860	860
2870	870
2880	880
2890	890
2900	900
2910	910
2920	920
2930	930
2940	940
2950	950
2960	960
2970	970
2980	980
2990	990
3000	1000
3010	1010
3020	1020
3030	1030
3040	1040
3050	1050
3060	1060
3070	1070
3080	1080
3090	1090
3100	1100
3110	1110
3120	1120
3130	1130
3140	1140
3150	1150
3160	1160
3170	1170
3180	1180
3190	1190
3200	1200
3210	1210
3220	1220
3230	1230
3240	1240
3250	1250
3260	1260
3270	1270
3280	1280
3290	1290
3300	1300
3310	1310
3320	1320
3330	1330
3340	1340
3350	1350
3360	1360
3370	1370
3380	1380
3390	1390
3400	1400
3410	1410
3420	1420
3430	1430
3440	1440
3450	1450
3460	1460
3470	1470
3480	1480
3490	1490
3500	1500
3510	1510
3520	1520
3530	1530
3540	1540
3550	1550
3560	1560
3570	1570
3580	1580
3590	1590
3600	1600
3610	1610
3620	1620
3630	1630
3640	1640
3650	1650
3660	1660
3670	1670
3680	1680
3690	1690
3700	1700
3710	1710
3720	1720
3730	1730
3740	1740
3750	1750
3760	1760
3770	1770
3780	1780
3790	1790
3800	1800
3810	1810
3820	1820
3830	1830
3840	1840
3850	1850
3860	1860
3870	1870
3880	1880
3890	1890
3900	1900
3910	1910
3920	1920
3930	1930
3940	1940
3950	1950
3960	1960
3970	1970
3980	1980
3990	1990
4000	2000
4010	2010
4020	2020
4030	2030
4040	2040
4050	2050
4060	2060
4070	2070
4080	2080
4090	2090
4100	2100
4110	2110
4120	2120
4130	2130
4140	2140
4150	2150
4160	2160
4170	2170
4180	2180
4190	2190
4200	2200
4210	2210
4220	2220
4230	2230
4240	2240
4250	2250
4260	2260
4270	2270
4280	2280
4290	2290
4300	2300
4310	2310
4320	2320
4330	2330
4340	2340
4350	2350
4360	2360
4370	2370
4380	2380
4390	2390
4400	2400
4410	2410
4420	2420
4430	2430
4440	2440
4450	2450
4460	2460
4470	2470
4480	2480
4490	2490
4500	2500
4510	2510
4520	2520
4530	2530
4540	2540
4550	2550
4560	2560
4570	2570
4580	2580
4590	2590
4600	2600
4610	2610
4620	2620
4630	2630
4640	2640
4650	2650
4660	2660
4670	2670
4680	2680
4690	2690
4700	2700
4710	2710
4720	2720
4730	2730
4740	2740
4750	2750
4760	2760
4770	2770
4780	2780
4790	2790
4800	2800
4810	2810
4820	2820
4830	2830
4840	2840
4850	2850
4860	2860
4870	2870
4880	2880
4890	2890
4900	2900
4910	2910
4920	2920
4930	2930
4940	2940
4950	2950
4960	2960
4970	2970
4980	2980
4990	2990
5000	3000
5010	3010
5020	3020
5030	3030
5040	3040
5050	3050
5060	3060
5070	3070
5080	3080
5090	3090
5100	3100
5110	3110
5120	3120
5130	3130
5140	3140
5150	3150
5160	3160
5170	3170
5180	3180
5190	3190
5200	3200
5210	3210
5220	3220
5230	3230
5240	3240
5250	3250
5260	3260
5270	3270
5280	3280
5290	3290
5300	3300
5310	3310
5320	3320
5330	3330
5340	3340
5350	3350
5360	3360
5370	3370
5380	3380
5390	3390
5400	3400
5410	3410
5420	3420
5430	3430
5440	3440
5450	3450
5460	3460
5470	3470
5480	3480
5490	3490
5500	3500
5510	3510
5520	3520
5530	3530
5540	3540
5550	3550
5560	3560
5570	3570
5580	3580
5590	3590
5600	3600
5610	3610
5620	3620
5630	3630
5640	3640
5650	3650
5660	3660
5670	3670
5680	3680
5690	3690
5700	3700
5710	3710
5720	3720
5730	3730
5740	3740
5750	3750
5760	3760
5770	3770
5780	3780
5790	3790
5800	3800
5810	3810
5820	3820
5830	3830
5840	3840
5850	3850
5860	3860
5870	3870
5880	3880
5890	3890
5900	3900
5910	3910
5920	3920
5930	3930
5940	3940
5950	3950
5960	3960
5970	3970
5980	3980
5990	3990
6000	4000
6010	3990
6020	3980
6030	3970
6040	3960
6050	3950
6060	3940
6070	3930
6080	3920
6090	3910
6100	3900
6110	3890
6120	3880
6130	3870
6140	3860
6150	3850
6160	3840
6170	3830
6180	3820
6190	3810
6200	3800
6210	3790
6220	3780
6230	3770
6240	3760
6250	3750
6260	3740
6270	3730
6280	3720
6290	3710
6300	3700
6310	3690
6320	3680
6330	3670
6340	3660
6350	3650
6360	3640
6370	3630
6380	3620
6390	3610
6400	3600
6410	3590
6420	3580
6430	3570
6440	3560
6450	3550
6460	3540
6470	3530
6480	3520
6490	3510
6500	3500
6510	3490
6520	3480
6530	3470
6540	3460
6550	3450
6560	3440
6570	3430
6580	3420
6590	3410
6600	3400
6610	3390
6620	3380
6630	3370
6640	3360
6650	3350
6660	3340
6670	3330
6680	3320
6690	3310
6700	3300
6710	3290
6720	3280
6730	3270
6740	3260
6750	3250
6760	3240
6770	3230
6780	3220
6790	3210
6800	3200
6810	3190
6820	3180
6830	3170
6840	3160
6850	3150
6860	3140
6870	3130
6880	3120
6890	3110
6900	3100
6910	3090
6920	3080
6930	3070
6940	3060
6950	3050
6960	3040
6970	3030
6980	3020
6990	3010
7000	3000
7010	2990
7020	2980
7030	2970
7040	2960
7050	2950
7060	2940
7070	2930
7080	2920
7090	2910
7100	2900
7110	2890
7120	2880
7130	2870
7140	2860
7150	2850
7160	2840
7170	2830
7180	2820
7190	2810
7200	2800
7210	2790
7220	2780
7230	2770
7240	2760
7250	2750
7260	2740
7270	2730
7280	2720
7290	2710
7300	2700
7310	2690
7320	2680
7330	2670
7340	2660
7350	2650
7360	2640
7370	2630
7380	2620
7390	2610
7400	2600
7410	2590
7420	2580
7430	2570
7440	2560
7450	2550
7460	2540
7470	2530
7480	2520
7490	2510
7500	2500
7510	2490
7520	2480
7530	2470
7540	2460
7550	2450
7560	2440
7570	2430
7580	2420
7590	2410
7600	2400
7610	2390
7620	2380
7630	2370
7640	2360
7650	2350
7660	2340
7670	2330
7680	2320
7690	2310
7700	2300
7710	2290
7720	2280
7730	2270
7740	2260
7750	2250
7760	2240
7770	2230
7780	2220
7790	2210
7800	2200
7810	2190
7820	2180
7830	2170
7840	2160
7850	2150
7860	2140
7870	2130
7880	2120
7890	2110
7900	2100
7910	2090
7920	2080
7930	2070
7940	2060
7950	2050
7960	2040
7970	2030
7980	2020
7990	2010
8000	2000
8010	1990
8020	1980
8030	1970
8040	1960
8050	1950
8060	1940
8070	1930
8080	1920
8090	1910
8100	1900
8110	1890
8120	1880
8130	1870
8140	1860
8150	1850
8160	1840
8170	1830
8180	1820
8190	1810
8200	1800
8210	1790
8220	1780
8230	1770
8240	1760
8250	1750
8260	1740
8270	1730
8280	1720
8290	1710
8300	1700
8310	1690
8320	1680
8330	1670
8340	1660
8350	1650
8360	1640
8370	1630
8380	1620
8390	1610
8400	1600
8410	1590
8420	1580
8430	1570
8440	1560
8450	1550
8460	1540
8470	1530
8480	1520
8490	1510
8500	1500
8510	1490
8520	1480
8530	1470
8540	1460
8550	1450
8560	1440
8570	1430
8580	1420
8590	1410
8600	1400
8610	1390
8620	1380
8630	1370
8640	1360
8650	1350
8660	1340
8670	1330
8680	1320
8690	1310
8700	1300
8710	1290
8720	1280
8730	1270
8740	1260
8750	1250
8760	1240
8770	1230
8780	1220
8790	1210
8800	1200
8810	1190
8820	1180
8830	1170
8840	1160
8850	1150
8860	1140
8870	1130
8880	1120
8890	1110
8900	1100
8910	1090
8920	1080
8930	1070
8940	1060
8950	1050
8960	1040
8970	1030
8980	1020
8990	1010
9000	1000
9010	990
9020	980
9030	970
9040	960
9050	950
9060	940
9070	930
9080	920
9090	910
9100	900
9110	890
9120	880
9130	870
9140	860
9150	850
9160	840
9170	830
9180	820
9190	810
9200	800
9210	790
9220	780
9230	770
9240	760
9250	750
9260	740
9270	730
9280	720
9290	710
9300	700
9310	690
9320	680
9330	670
9340	660
9350	650
9360	640
9370	630
9380	620
9390	610
9400	600
9410	590
9420	580
9430	570
9440	560
9450	550
9460	540
9470	530
9480	520
9490	510
9500	500
9510	490
9520	480
9530	470
9540	460
9550	450
9560	440
9570	430
9580	420
9590	410
9600	400
9610	390
9620	380
9630	370
9640	360
9650	350
9660	340
9670	330
9680	320
9690	310
9700	300
9710	290
9720	280
9730	270
9740	260
9750	250
9760	240
9770	230
9780	220
9790	210
9800	200
9810	190
9820	180
9830	170
9840	160
9850	150
9860	140
9870	130
9880	120
9890	110
9900	100
9910	90
9920	80
9930	70
9940	60
9950	50
9960	40
9970	30
9980	20
9990	10
10000	0

==> Data_Files/End_slope_with_strip_region_size_mu_1p0_y1_2000_d_3.dat <==
500	-0.33943137595549483
1000	-0.5770546638031914
2000	-0.8173455617706648
4000	-0.9421774716192011
6000	-0.9741212926842209
10000	-0.9934927644943979
13000	-0.9955410515989109
18000	-0.9993981143795698

==> Data_Files/Ent_Wd_Int_brane_mu_1p0_y1_2000_y2_10000_d_2.dat <==
2000	0.
2008	5.759279343294111
2016	11.512995644916373
2024	17.261131560383546
2032	23.003669689962408
2040	28.74059257855606
2048	34.47188271559844
2056	40.1975225349388
2064	45.91749441473348
2072	51.63178067734407
2080	57.34036358921912
2088	63.04322536079508
2096	68.74034814638617
2104	74.43171404408167
2112	80.11730509563768
2120	85.79710328637702
2128	91.47109054508564
2136	97.13924874390432
2144	102.80155969823954
2152	108.45800516664985
2160	114.10856685075942
2168	119.75322639514707
2176	125.39196538725719
2184	131.02476535730148
2192	136.65160777815618
2200	142.27247406528295
2208	147.887345576617
2216	153.49620361248617
2224	159.09902941551627
2232	164.6958041705393
2240	170.2865090045043
2248	175.8711249863909
2256	181.44963312711934
2264	187.02201437946223
2272	192.58824963796724
2280	198.1483197388634
2288	203.70220545998473
2296	209.2498875206884
2304	214.79134658176918
2312	220.32656324538675
2320	225.85551805497926
2328	231.37819149520055
2336	236.89456399182563
2344	242.40461591169515
2352	247.90832756262716
2360	253.40567919335717
2368	258.8966509934644
2376	264.38122309329447
2384	269.85937556390763
2392	275.3310884169978
2400	280.79634160483783
2408	286.25511502021163
2416	291.70738849635654
2424	297.1531418068953
2432	302.59235466578684
2440	308.02500672726364
2448	313.4510775857725
2456	318.8705467759337
2464	324.28339377247266
2472	329.6895979901783
2480	335.08913878385283
2488	340.48199544826366
2496	345.86814721809696
2504	351.2475732679077
2512	356.62025271209404
2520	361.9861646048357
2528	367.3452879400693
2536	372.69760165144817
2544	378.04308461229994
2552	383.38171563560536
2560	388.71347347395476
2568	394.0383368195289
2576	399.3562843040563
2584	404.6672944988086
2592	409.97134591455324
2600	415.2684170015509
2608	420.55848614952174
2616	425.8415316876353
2624	431.1175318844935
2632	436.3864649481111
2640	441.64830902591257
2648	446.9030422047126
2656	452.1506425107191
2664	457.39108790951923
2672	462.6243563060798
2680	467.85042554474694
2688	473.0692734092454
2696	478.28087762268297
2704	483.485215847556
2712	488.6822656857594
2720	493.872004678592
2728	499.05441030677594
2736	504.22945999046897
2744	509.39713108927936
2752	514.5574009022921
2760	519.7102466680835
2768	524.8556455647558
2776	529.9935747099562
2784	535.1240111609113
2792	540.2469319144593
2800	545.362313907086
2808	550.4701340149613
2816	555.5703690539822
2824	560.6629957798104
2832	565.747990887925
2840	570.8253310136715
2848	575.8949927323065
2856	580.9569525590578
2864	586.0111869491811
2872	591.0576722980186
2880	596.0963849410618
2888	601.1273011540197
2896	606.1503971528855
2904	611.1656490940077
2912	616.1730330741675
2920	621.172525130657
2928	626.1641012413575
2936	631.1477373248226
2944	636.1234092403702
2952	641.0910927881696
2960	646.0507637093342
2968	651.0023976860202
2976	655.9459703415241
2984	660.8814572403908
2992	665.8088338885136
3000	670.7280757332492
3008	675.6391581635271
3016	680.5420565099703
3024	685.4367460450112
3032	690.3232019830166
3040	695.2013994804156
3048	700.071313635829
3056	704.9329194902048
3064	709.7861920269524
3072	714.6311061720853
3080	719.4676367943703
3088	724.295758705468
3096	729.1154466600892
3104	733.9266753561542
3112	738.7294194349442
3120	743.523653481273
3128	748.3093520236471
3136	753.0864895344421
3144	757.8550404300759
3152	762.6149790711861
3160	767.3662797628149
3168	772.1089167545942
3176	776.8428642409381
3184	781.5680963612358
3192	786.2845872000535
3200	790.9923107873319
3208	795.6912410986006
3216	800.3813520551821
3224	805.0626175244133
3232	809.73501131986
3240	814.3985072015457
3248	819.0530788761762
3256	823.6986999973742
3264	828.3353441659146
3272	832.9629849299663
3280	837.5815957853392
3288	842.1911501757322
3296	846.7916214929892
3304	851.3829830773566
3312	855.9652082177499
3320	860.5382701520184
3328	865.1021420672196
3336	869.6567970998985
3344	874.2022083363645
3352	878.7383488129817
3360	883.2651915164606
3368	887.7827093841543
3376	892.2908753043575
3384	896.7896621166128
3392	901.2790426120218
3400	905.7589895335623
3408	910.2294755764042
3416	914.6904733882384
3424	919.1419555696066
3432	923.5838946742351
3440	928.0162632093743
3448	932.4390336361494
3456	936.8521783698989
3464	941.2556697805467
3472	945.6494801929475
3480	950.03358188726
3488	954.4079470993156
3496	958.7725480209956
3504	963.1273568006118
3512	967.4723455432932
3520	971.8074863113752
3528	976.1327511248037
3536	980.4481119615293
3544	984.7535407579189
3552	989.0490094091701
3560	993.3344897697289
3568	997.6099536537122
3576	1001.8753728353395
3584	1006.1307190493653
3592	1010.3759639915233
3600	1014.6110793189691
3608	1018.836036650735
3616	1023.0508075681819
3624	1027.2553636154707
3632	1031.4496763000225
3640	1035.6337170929983
3648	1039.8074574297734
3656	1043.9708687104303
3664	1048.123922300244
3672	1052.2665895301798
3680	1056.398841697399
3688	1060.520650065766
3696	1064.631985866361
3704	1068.7328202980025
3712	1072.823124527772
3720	1076.9028696915475
3728	1080.9720268945384
3736	1085.030567211833
3744	1089.078461688946
3752	1093.1156813423713
3760	1097.1421971601521
3768	1101.1579801024373
3776	1105.1630011020634
3784	1109.15723106513
3792	1113.1406408715884
3800	1117.1132013758297
3808	1121.0748834072829
3816	1125.0256577710197
3824	1128.965495248368
3832	1132.8943665975175
3840	1136.8122425541515
3848	1140.7190938320718
3856	1144.6148911238288
3864	1148.4996051013686
3872	1152.3732064166743
3880	1156.235665702421
3888	1160.0869535726324
3896	1163.9270406233463
3904	1167.7558974332887
3912	1171.5734945645463
3920	1175.3798025632523
3928	1179.1747919602758
3936	1182.958433271916
3944	1186.7306970006075
3952	1190.4915536356248
3960	1194.2409736537975
3968	1197.978927520233
3976	1201.7053856890388
3984	1205.4203186040604
3992	1209.1236966996166
4000	1212.8154904012463
4008	1216.49567012646
4016	1220.164206285498
4024	1223.8210692820903
4032	1227.4662295142334
4040	1231.0996573749617
4048	1234.7213232531267
4056	1238.3311975341976
4064	1241.9292506010406
4072	1245.5154528347311
4080	1249.089774615356
4088	1252.6521863228263
4096	1256.2026583376983
4104	1259.7411610419986
4112	1263.2676648200531
4120	1266.7821400593266
4128	1270.284557151267
4136	1273.7748864921523
4144	1277.2530984839486
4152	1280.7191635351683
4160	1284.173052061743
4168	1287.6147344878937
4176	1291.0441812470062
4184	1294.4613627825265
4192	1297.8662495488416
4200	1301.2588120121873
4208	1304.6390206515407
4216	1308.006845959534
4224	1311.3622584433733
4232	1314.7052286257513
4240	1318.035727045778
4248	1321.3537242599114
4256	1324.659190842899
4264	1327.9520973887147
4272	1331.2324145115108
4280	1334.5001128465738
4288	1337.7551630512835
4296	1340.9975358060783
4304	1344.2272018154272
4312	1347.4441318088038
4320	1350.6482965416735
4328	1353.8396667964762
4336	1357.0182133836197
4344	1360.1839071424802
4352	1363.3367189424043
4360	1366.4766196837172
4368	1369.6035802987353
4376	1372.717571752787
4384	1375.818565045236
4392	1378.9065312105113
4400	1381.9814413191361
4408	1385.043266478774
4416	1388.0919778352663
4424	1391.1275465736835
4432	1394.1499439193803
4440	1397.1591411390482
4448	1400.1551095417835
4456	1403.1378204801504
4464	1406.107245351257
4472	1409.0633555978266
4480	1412.006122709281
4488	1414.9355182228283
4496	1417.8515137245458
4504	1420.7540808504782
4512	1423.6431912877333
4520	1426.518816775586
4528	1429.3809291065809
4536	1432.2295001276443
4544	1435.0645017411962
4552	1437.8859059062706
4560	1440.6936846396338
4568	1443.4878100169099
4576	1446.2682541737113
4584	1449.0349893067669
4592	1451.7879876750621
4600	1454.5272216009726
4608	1457.2526634714131
4616	1459.964285738974
4624	1462.6620609230786
4632	1465.3459616111281
4640	1468.0159604596597
4648	1470.672030195502
4656	1473.3141436169362
4664	1475.9422735948592
4672	1478.5563930739468
4680	1481.1564750738244
4688	1483.7424926902363
4696	1486.3144190962184
4704	1488.8722275432724
4712	1491.4158913625452
4720	1493.945383966005
4728	1496.4606788476253
4736	1498.9617495845673
4744	1501.4485698383623
4752	1503.921113356103
4760	1506.3793539716262
4768	1508.8232656067062
4776	1511.2528222722453
4784	1513.6679980694635
4792	1516.0687671910946
4800	1518.4551039225798
4808	1520.826982643263
4816	1523.1843778275856
4824	1525.5272640462872
4832	1527.855615967599
4840	1530.1694083584448
4848	1532.4686160856386
4856	1534.7532141170836
4864	1537.0231775229704
4872	1539.278481476978
4880	1541.5191012574714
4888	1543.7450122487007
4896	1545.9561899420005
4904	1548.1526099369876
4912	1550.3342479427588
4920	1552.5010797790883
4928	1554.6530813776249
4936	1556.7902287830857
4944	1558.912498154452
4952	1561.019865766164
4960	1563.1123080093093
4968	1565.1898013928198
4976	1567.252322544654
4984	1569.299848212992
4992	1571.3323552674146
5000	1573.3498207000953
5008	1575.352221626977
5016	1577.3395352889538
5024	1579.3117390530506
5032	1581.2688104135982
5040	1583.2107269934036
5048	1585.1374665449257
5056	1587.0490069514399
5064	1588.9453262282045
5072	1590.8264025236235
5080	1592.6922141204027
5088	1594.5427394367089
5096	1596.3779570273218
5104	1598.1978455847798
5112	1600.0023839405299
5120	1601.791551066065
5128	1603.565326074066
5136	1605.3236882195301
5144	1607.0666169009055
5152	1608.7940916612124
5160	1610.5060921891682
5168	1612.202598320297
5176	1613.8835900380482
5184	1615.5490474749
5192	1617.1989509134596
5200	1618.8332807875631
5208	1620.4520176833648
5216	1622.0551423404245
5224	1623.6426356527863
5232	1625.2144786700555
5240	1626.7706525984672
5248	1628.3111388019497
5256	1629.8359188031814
5264	1631.3449742846424
5272	1632.8382870896603
5280	1634.3158392234463
5288	1635.777612854131
5296	1637.2235903137853
5304	1638.6537540994423
5312	1640.0680868741078
5320	1641.4665714677649
5328	1642.8491908783708
5336	1644.215928272848
5344	1645.5667669880659
5352	1646.9016905318172
5360	1648.220682583782
5368	1649.5237269964919
5376	1650.8108077962788
5384	1652.0819091842177
5392	1653.3370155370649
5400	1654.5761114081824
5408	1655.7991815284563
5416	1657.0062108072102
5424	1658.1971843331012
5432	1659.3720873750171
5440	1660.5309053829565
5448	1661.673623988905
5456	1662.8002290077015
5464	1663.9107064378913
5472	1665.0050424625738
5480	1666.0832234502418
5488	1667.1452359556042
5496	1668.1910667204093
5504	1669.220702674248
5512	1670.2341309353537
5520	1671.2313388113894
5528	1672.2123138002262
5536	1673.1770435907092
5544	1674.1255160634155
5552	1675.057719291398
5560	1675.9736415409247
5568	1676.8732712722008
5576	1677.7565971400836
5584	1678.6236079947867
5592	1679.47429288257
5600	1680.3086410464225
5608	1681.1266419267317
5616	1681.9282851619396
5624	1682.713560589195
5632	1683.4824582449828
5640	1684.2349683657517
5648	1684.9710813885263
5656	1685.690787951506
5664	1686.3940788946543
5672	1687.0809452602757
5680	1687.751378293578
5688	1688.4053694432291
5696	1689.0429103618922
5704	1689.6639929067578
5712	1690.2686091400565
5720	1690.8567513295652
5728	1691.428411949093
5736	1691.9835836789644
5744	1692.5222594064803
5752	1693.0444322263738
5760	1693.5500954412496
5768	1694.039242562009
5776	1694.5118673082666
5784	1694.9679636087494
5792	1695.4075256016881
5800	1695.8305476351852
5808	1696.237024267588
5816	1696.6269502678256
5824	1697.0003206157512
5832	1697.3571305024639
5840	1697.6973753306142
5848	1698.0210507147044
5856	1698.3281524813633
5864	1698.6186766696233
5872	1698.8926195311674
5880	1699.1499775305756
5888	1699.390747345552
5896	1699.6149258671367
5904	1699.8225101999083
5912	1700.0134976621703
5920	1700.1878857861248
5928	1700.345672318027
5936	1700.4868552183407
5944	1700.611432661859
5952	1700.71940303783
5960	1700.810764950057
5968	1700.8855172169906
5976	1700.9436588718036
5984	1700.9851891624558
5992	1701.0101075517405
6000	1701.0184137173173
6008	1701.01010755174
6016	1700.9851891624562
6024	1700.943658871804
6032	1700.8855172169906
6040	1700.8107649500566
6048	1700.71940303783
6056	1700.6114326618585
6064	1700.4868552183407
6072	1700.3456723180275
6080	1700.1878857861243
6088	1700.0134976621707
6096	1699.8225101999083
6104	1699.6149258671367
6112	1699.390747345552
6120	1699.1499775305756
6128	1698.8926195311674
6136	1698.6186766696233
6144	1698.3281524813638
6152	1698.0210507147044
6160	1697.6973753306142
6168	1697.3571305024634
6176	1697.0003206157517
6184	1696.6269502678251
6192	1696.237024267588
6200	1695.8305476351857
6208	1695.4075256016877
6216	1694.9679636087494
6224	1694.5118673082666
6232	1694.0392425620084
6240	1693.5500954412491
6248	1693.0444322263738
6256	1692.5222594064803
6264	1691.9835836789644
6272	1691.428411949093
6280	1690.8567513295652
6288	1690.2686091400565
6296	1689.6639929067574
6304	1689.0429103618922
6312	1688.4053694432287
6320	1687.7513782935785
6328	1687.0809452602757
6336	1686.3940788946547
6344	1685.6907879515065
6352	1684.9710813885263
6360	1684.2349683657512
6368	1683.4824582449824
6376	1682.713560589195
6384	1681.92828516194
6392	1681.1266419267313
6400	1680.308641046423
6408	1679.47429288257
6416	1678.6236079947867
6424	1677.7565971400832
6432	1676.8732712722008
6440	1675.9736415409243
6448	1675.057719291398
6456	1674.1255160634155
6464	1673.1770435907097
6472	1672.2123138002262
6480	1671.2313388113894
6488	1670.2341309353533
6496	1669.2207026742476
6504	1668.1910667204093
6512	1667.1452359556042
6520	1666.0832234502413
6528	1665.0050424625738
6536	1663.9107064378913
6544	1662.8002290077015
6552	1661.673623988905
6560	1660.5309053829565
6568	1659.3720873750171
6576	1658.1971843331012
6584	1657.0062108072102
6592	1655.7991815284568
6600	1654.576111408182
6608	1653.3370155370644
6616	1652.0819091842177
6624	1650.8108077962784
6632	1649.5237269964919
6640	1648.220682583782
6648	1646.9016905318167
6656	1645.5667669880663
6664	1644.215928272848
6672	1642.8491908783708
6680	1641.4665714677644
6688	1640.0680868741078
6696	1638.6537540994423
6704	1637.2235903137853
6712	1635.777612854131
6720	1634.3158392234463
6728	1632.8382870896598
6736	1631.344974284642
6744	1629.8359188031814
6752	1628.3111388019493
6760	1626.7706525984672
6768	1625.2144786700555
6776	1623.6426356527863
6784	1622.055142340424
6792	1620.4520176833648
6800	1618.8332807875631
6808	1617.1989509134592
6816	1615.5490474749
6824	1613.8835900380482
6832	1612.2025983202966
6840	1610.5060921891677
6848	1608.7940916612129
6856	1607.0666169009055
6864	1605.3236882195297
6872	1603.565326074066
6880	1601.7915510660646
6888	1600.0023839405294
6896	1598.1978455847798
6904	1596.3779570273214
6912	1594.5427394367089
6920	1592.6922141204022
6928	1590.826402523623
6936	1588.945326228204
6944	1587.0490069514399
6952	1585.1374665449257
6960	1583.2107269934031
6968	1581.2688104135977
6976	1579.3117390530506
6984	1577.3395352889538
6992	1575.3522216269766
7000	1573.3498207000953
7008	1571.3323552674142
7016	1569.2998482129915
7024	1567.252322544654
7032	1565.1898013928194
7040	1563.1123080093093
7048	1561.0198657661635
7056	1558.9124981544514
7064	1556.7902287830852
7072	1554.6530813776249
7080	1552.5010797790883
7088	1550.3342479427583
7096	1548.1526099369871
7104	1545.956189942
7112	1543.7450122487007
7120	1541.519101257471
7128	1539.278481476978
7136	1537.02317752297
7144	1534.7532141170836
7152	1532.4686160856386
7160	1530.1694083584448
7168	1527.8556159675986
7176	1525.5272640462867
7184	1523.1843778275852
7192	1520.8269826432625
7200	1518.4551039225798
7208	1516.0687671910946
7216	1513.6679980694635
7224	1511.2528222722449
7232	1508.8232656067062
7240	1506.3793539716257
7248	1503.9211133561025
7256	1501.4485698383623
7264	1498.9617495845669
7272	1496.4606788476253
7280	1493.945383966005
7288	1491.4158913625447
7296	1488.8722275432724
7304	1486.314419096218
7312	1483.7424926902358
7320	1481.156475073824
7328	1478.5563930739463
7336	1475.9422735948588
7344	1473.3141436169362
7352	1470.672030195502
7360	1468.0159604596593
7368	1465.3459616111277
7376	1462.6620609230781
7384	1459.964285738974
7392	1457.2526634714131
7400	1454.5272216009726
7408	1451.7879876750621
7416	1449.0349893067669
7424	1446.2682541737104
7432	1443.4878100169099
7440	1440.6936846396338
7448	1437.8859059062697
7456	1435.0645017411953
7464	1432.2295001276443
7472	1429.3809291065809
7480	1426.518816775586
7488	1423.6431912877333
7496	1420.7540808504782
7504	1417.8515137245458
7512	1414.9355182228283
7520	1412.006122709281
7528	1409.0633555978256
7536	1406.107245351257
7544	1403.1378204801504
7552	1400.1551095417826
7560	1397.1591411390473
7568	1394.1499439193803
7576	1391.1275465736835
7584	1388.0919778352663
7592	1385.0432664787731
7600	1381.9814413191361
7608	1378.9065312105113
7616	1375.818565045236
7624	1372.717571752787
7632	1369.6035802987353
7640	1366.4766196837172
7648	1363.3367189424043
7656	1360.1839071424802
7664	1357.0182133836188
7672	1353.8396667964762
7680	1350.6482965416735
7688	1347.4441318088038
7696	1344.2272018154272
7704	1340.9975358060783
7712	1337.7551630512835
7720	1334.5001128465738
7728	1331.23241451151
7736	1327.9520973887147
7744	1324.659190842899
7752	1321.3537242599114
7760	1318.035727045777
7768	1314.7052286257504
7776	1311.3622584433724
7784	1308.006845959534
7792	1304.6390206515398
7800	1301.2588120121873
7808	1297.8662495488416
7816	1294.4613627825256
7824	1291.0441812470062
7832	1287.6147344878927
7840	1284.173052061743
7848	1280.7191635351683
7856	1277.2530984839477
7864	1273.7748864921523
7872	1270.2845571512662
7880	1266.7821400593266
7888	1263.2676648200522
7896	1259.7411610419977
7904	1256.2026583376983
7912	1252.6521863228254
7920	1249.089774615355
7928	1245.5154528347302
7936	1241.9292506010397
7944	1238.3311975341967
7952	1234.7213232531267
7960	1231.0996573749608
7968	1227.4662295142334
7976	1223.8210692820903
7984	1220.1642062854971
7992	1216.49567012646
8000	1212.8154904012463
8008	1209.1236966996157
8016	1205.4203186040595
8024	1201.705385689038
8032	1197.978927520232
8040	1194.2409736537975
8048	1190.4915536356248
8056	1186.7306970006075
8064	1182.958433271916
8072	1179.174791960275
8080	1175.3798025632523
8088	1171.5734945645463
8096	1167.7558974332887
8104	1163.9270406233463
8112	1160.0869535726315
8120	1156.2356657024202
8128	1152.3732064166743
8136	1148.4996051013686
8144	1144.6148911238279
8152	1140.719093832071
8160	1136.8122425541515
8168	1132.8943665975166
8176	1128.965495248367
8184	1125.0256577710197
8192	1121.074883407282
8200	1117.1132013758288
8208	1113.1406408715884
8216	1109.15723106513
8224	1105.1630011020625
8232	1101.1579801024363
8240	1097.1421971601512
8248	1093.1156813423713
8256	1089.078461688945
8264	1085.030567211833
8272	1080.9720268945384
8280	1076.9028696915466
8288	1072.823124527772
8296	1068.7328202980016
8304	1064.63198586636
8312	1060.520650065765
8320	1056.398841697399
8328	1052.2665895301789
8336	1048.123922300243
8344	1043.9708687104303
8352	1039.8074574297734
8360	1035.6337170929983
8368	1031.4496763000225
8376	1027.2553636154707
8384	1023.0508075681819
8392	1018.8360366507341
8400	1014.6110793189691
8408	1010.3759639915233
8416	1006.1307190493653
8424	1001.8753728353395
8432	997.6099536537122
8440	993.3344897697298
8448	989.0490094091701
8456	984.753540757918
8464	980.4481119615293
8472	976.1327511248037
8480	971.8074863113752
8488	967.4723455432922
8496	963.1273568006118
8504	958.7725480209956
8512	954.4079470993156
8520	950.03358188726
8528	945.6494801929475
8536	941.2556697805467
8544	936.8521783698989
8552	932.4390336361485
8560	928.0162632093743
8568	923.5838946742351
8576	919.1419555696066
8584	914.6904733882384
8592	910.2294755764042
8600	905.7589895335623
8608	901.2790426120218
8616	896.7896621166119
8624	892.2908753043566
8632	887.7827093841543
8640	883.2651915164597
8648	878.7383488129808
8656	874.2022083363636
8664	869.6567970998985
8672	865.1021420672196
8680	860.5382701520184
8688	855.9652082177499
8696	851.3829830773566
8704	846.7916214929883
8712	842.1911501757313
8720	837.5815957853392
8728	832.9629849299654
8736	828.3353441659137
8744	823.6986999973742
8752	819.0530788761762
8760	814.3985072015448
8768	809.735011319859
8776	805.0626175244124
8784	800.3813520551821
8792	795.6912410986006
8800	790.9923107873319
8808	786.2845872000535
8816	781.5680963612358
8824	776.8428642409372
8832	772.1089167545933
8840	767.366279762814
8848	762.6149790711852
8856	757.8550404300759
8864	753.0864895344421
8872	748.3093520236471
8880	743.523653481272
8888	738.7294194349442
8896	733.9266753561542
8904	729.1154466600892
8912	724.295758705467
8920	719.4676367943703
8928	714.6311061720853
8936	709.7861920269515
8944	704.9329194902048
8952	700.071313635829
8960	695.2013994804147
8968	690.3232019830157
8976	685.4367460450103
8984	680.5420565099694
8992	675.6391581635271
9000	670.7280757332492
9008	665.8088338885127
9016	660.8814572403899
9024	655.9459703415241
9032	651.0023976860193
9040	646.0507637093342
9048	641.0910927881696
9056	636.1234092403702
9064	631.1477373248217
9072	626.1641012413565
9080	621.172525130657
9088	616.1730330741675
9096	611.1656490940068
9104	606.1503971528837
9112	601.1273011540197
9120	596.0963849410618
9128	591.0576722980186
9136	586.0111869491811
9144	580.9569525590578
9152	575.8949927323065
9160	570.8253310136715
9168	565.747990887925
9176	560.6629957798095
9184	555.5703690539813
9192	550.4701340149622
9200	545.362313907086
9208	540.2469319144593
9216	535.1240111609104
9224	529.9935747099553
9232	524.8556455647558
9240	519.7102466680835
9248	514.5574009022912
9256	509.39713108927936
9264	504.22945999046806
9272	499.054410306775
9280	493.8720046785911
9288	488.68226568575756
9296	483.485215847556
9304	478.28087762268297
9312	473.0692734092454
9320	467.85042554474694
9328	462.6243563060798
9336	457.39108790951923
9344	452.1506425107191
9352	446.9030422047126
9360	441.64830902591075
9368	436.3864649481111
9376	431.1175318844935
9384	425.8415316876353
9392	420.55848614952174
9400	415.26841700155
9408	409.97134591455324
9416	404.6672944988077
9424	399.3562843040572
9432	394.038336819528
9440	388.71347347395476
9448	383.38171563560445
9456	378.04308461229994
9464	372.69760165144726
9472	367.3452879400693
9480	361.9861646048348
9488	356.62025271209313
9496	351.2475732679077
9504	345.86814721809515
9512	340.48199544826366
9520	335.08913878385283
9528	329.6895979901774
9536	324.28339377247175
9544	318.8705467759328
9552	313.4510775857725
9560	308.02500672726273
9568	302.59235466578684
9576	297.1531418068953
9584	291.70738849635654
9592	286.25511502021163
9600	280.7963416048369
9608	275.33108841699686
9616	269.8593755639067
9624	264.38122309329447
9632	258.8966509934635
9640	253.40567919335808
9648	247.90832756262716
9656	242.40461591169424
9664	236.89456399182563
9672	231.37819149519964
9680	225.85551805497926
9688	220.32656324538493
9696	214.79134658176918
9704	209.24988752068748
9712	203.70220545998473
9720	198.14831973886248
9728	192.58824963796633
9736	187.02201437946223
9744	181.44963312711843
9752	175.8711249863909
9760	170.2865090045043
9768	164.6958041705393
9776	159.09902941551536
9784	153.49620361248526
9792	147.8873455766161
9800	142.27247406528204
9808	136.65160777815618
9816	131.02476535729966
9824	125.39196538725719
9832	119.75322639514616
9840	114.1085668507585
9848	108.45800516664985
9856	102.80155969823863
9864	97.13924874390341
9872	91.47109054508473
9880	85.79710328637702
9888	80.11730509563768
9896	74.43171404408076
9904	68.74034814638526
9912	63.04322536079417
9920	57.340363589218214
9928	51.63178067734316
9936	45.91749441473257
9944	40.19752253493698
9952	34.47188271559844
9960	28.74059257855606
9968	23.003669689961498
9976	17.261131560383546
9984	11.512995644915463
9992	5.759279343293201
10000	-9.094947017729282e-13

==> Data_Files/Ent_Wd_Int_brane_mu_1p0_y1_2000_y2_10000_d_3.dat <==
2000	-2.030673705633035e-6
2010	8.271061299974566
2020	16.540603866319444
2030	24.80862129263705
2040	33.07509546526856
2050	41.34001483185284
2060	49.60336957211264
2070	57.8651511306897
2080	66.12535202169454
2090	74.38396006309947
2100	82.64096415830969
2110	90.896354583667
2120	99.1501212223491
2130	107.40225392000893
2140	115.65274244755649
2150	123.90157658121714
2160	132.14874598849707
2170	140.3942403516069
2180	148.6380492591121
2190	156.88016227809143
2200	165.12056892862574
2210	173.3592586576731
2220	181.59622091228442
2230	189.83144502730883
2240	198.06492035069897
2250	206.2966361314063
2260	214.52658159653083
2270	222.75474591856707
2280	230.9811182263272
2290	239.20568767711052
2300	247.4284432288348
2310	255.64937386043167
2320	263.86846844352885
2330	272.0857158166404
2340	280.3011047786823
2350	288.51462403546543
2360	296.72626230175894
2370	304.9360081673323
2380	313.143850221925
2390	321.34977697482935
2400	329.55377687453705
2410	337.7558383494541
2420	345.9559497129891
2430	354.15409928500924
2440	362.35027527489575
2450	370.544465861418
2460	378.73665916992553
2470	386.926843229992
2480	395.1150060749183
2490	403.3011356040975
2500	411.4852197109942
2510	419.6672462067661
2520	427.8472028263681
2530	436.0250772917538
2540	444.2008571912868
2550	452.37453011334793
2560	460.54608354587606
2570	468.7155049100836
2580	476.8827816051078
2590	485.04790083865186
2600	493.21084981775095
2610	501.3716156197018
2620	509.5301852741075
2630	517.6865457651248
2640	525.8406839533353
2650	533.9925866939868
2660	542.1422407173486
2670	550.2896327047142
2680	558.434749285655
2690	566.5775769641202
2700	574.7181022353171
2710	582.8563114667281
2720	590.9921909712667
2730	599.1257270115336
2740	607.2569057165406
2750	615.3857132027608
2760	623.5121354623311
2770	631.6361584185912
2780	639.7577679542804
2790	647.8769498043642
2800	655.993689686737
2810	664.1079732053022
2820	672.2197858715389
2830	680.3291131746381
2840	688.4359404364902
2850	696.5402529540348
2860	704.6420359413145
2870	712.7412744203629
2880	720.8379533762205
2890	728.9320576008503
2900	737.0235718355027
2910	745.1124807583128
2920	753.1987688937506
2930	761.282420737121
2940	769.3634206602482
2950	777.4417529277121
2960	785.5174017711902
2970	793.5903512502307
2980	801.6605853725554
2990	809.7280880655749
3000	817.79284310179
3010	825.85483421601
3020	833.9140450127703
3030	841.9704589814888
3040	850.02405956996
3050	858.0748300534129
3060	866.1227536355874
3070	874.1678134500087
3080	882.2099924532971
3090	890.2492735536503
3100	898.2856395446546
3110	906.3190730739339
3120	914.3495567376926
3130	922.3770729964842
3140	930.4016041182647
3150	938.4231322874674
3160	946.4416394133743
3170	954.457107331896
3180	962.469517808663
3190	970.4788524066803
3200	978.4850926229772
3210	986.4882198525604
3220	994.4882153054408
3230	1002.4850601228791
3240	1010.4787353204213
3250	1018.4692217443405
3260	1026.45650016819
3270	1034.4405512197359
3280	1042.421355370052
3290	1050.39889301274
3300	1058.3731443794147
3310	1066.3440895538813
3320	1074.3117085372544
3330	1082.2759811564501
3340	1090.2368870954078
3350	1098.1944059499126
3360	1106.1485171333848
3370	1114.099199916842
3380	1122.0464334775381
3390	1129.990196823646
3400	1137.9304687427639
3410	1145.8672278754773
3420	1153.8004525103847
3430	1161.730120797127
3440	1169.656210773969
3450	1177.5787002956833
3460	1185.4975670458236
3470	1193.4127885943913
3480	1201.3243423360952
3490	1209.2322054759857
3500	1217.136355098803
3510	1225.0367681285757
3520	1232.933421276413
3530	1240.826291125646
3540	1248.7153541184061
3550	1256.6005864562417
3560	1264.4819642085379
3570	1272.3594633112332
3580	1280.233059452843
3590	1288.1027281743516
3600	1295.9684448726612
3610	1303.8301847271348
3620	1311.6879227281484
3630	1319.5416337149618
3640	1327.391292360033
3650	1335.2368730473245
3660	1343.078349853158
3670	1350.9156965224863
3680	1358.7488865048738
3690	1366.577893088941
3700	1374.4026893889322
3710	1382.2232482975537
3720	1390.0395424755616
3730	1397.8515444017098
3740	1405.659226384143
3750	1413.4625604418277
3760	1421.2615184152053
3770	1429.0560719495181
3780	1436.846192463898
3790	1444.6318511218442
3800	1452.4130188911786
3810	1460.1896665453385
3820	1467.9617645813419
3830	1475.7292832740068
3840	1483.4921926805432
3850	1491.2504626608252
3860	1499.0040627617013
3870	1506.7529623163537
3880	1514.497130470028
3890	1522.2365363325218
3900	1529.9711482856865
3910	1537.7009341918197
3920	1545.425861474959
3930	1553.1458973479523
3940	1560.8610087102434
3950	1568.571162221583
3960	1576.2763242813428
3970	1583.9764610256655
3980	1591.6715382634104
3990	1599.3615215525356
4000	1607.046376173082
4010	1614.7260671474216
4020	1622.4005591436567
4030	1630.0698165709036
4040	1637.7338035461307
4050	1645.3924839142717
4060	1653.0458211753187
4070	1660.6937785325167
4080	1668.3363188922617
4090	1675.9734048610635
4100	1683.604998736246
4110	1691.2310624584218
4120	1698.8515576720129
4130	1706.4664456997039
4140	1714.0756875565635
4150	1721.679243903166
4160	1729.277075152214
4170	1736.869140816058
4180	1744.4553995364272
4190	1752.035809427984
4200	1759.610328242556
4210	1767.1789133640996
4220	1774.7415218122026
4230	1782.298110229204
4240	1789.8486348903368
4250	1797.3930516663277
4260	1804.9313160238348
4270	1812.4633830488283
4280	1819.9892074290776
4290	1827.5087434497682
4300	1835.0219450136203
4310	1842.528765558292
4320	1850.0291581301715
4330	1857.5230753558214
4340	1865.010469437147
4350	1872.4912921467935
4360	1879.9654948461189
4370	1887.4330284089376
4380	1894.8938432890939
4390	1902.3478894914685
4400	1909.7951165816723
4410	1917.235473684922
4420	1924.6689092966033
4430	1932.0953699860324
4440	1939.5148015347604
4450	1946.9271492212813
4460	1954.3323578128204
4470	1961.7303715545554
4480	1969.1211341638946
4490	1976.504588824715
4500	1983.8806781966446
4510	1991.2493443654494
4520	1998.6105288748652
4530	2005.9641727151386
4540	2013.3102163138149
4550	2020.6485995297453
4560	2027.979261647054
4570	2035.302141369067
4580	2042.6171768122188
4590	2049.9243055082707
4600	2057.223464377825
4610	2064.514589733444
4620	2071.7976172819244
4630	2079.072482108806
4640	2086.3391187487414
4650	2093.5974609636714
4660	2100.8474404006065
4670	2108.0889865567256
4680	2115.322028156097
4690	2122.54649323018
4700	2129.7623090831303
4710	2136.9694022841077
4720	2144.1676986595653
4730	2151.3571232919257
4740	2158.5376004929662
4750	2165.7090538133675
4760	2172.8714060311618
4770	2180.0245791428406
4780	2187.1684943555483
4790	2194.3030720792663
4800	2201.4282319190092
4810	2208.5438926670254
4820	2215.6499722950066
4830	2222.746387946321
4840	2229.833055928272
4850	2236.9098916984003
4860	2243.976810019491
4870	2251.033724022658
4880	2258.0805429337033
4890	2265.1171735637745
4900	2272.1435217802054
4910	2279.159492457202
4920	2286.16498945122
4930	2293.1599155912613
4940	2300.1441726692383
4950	2307.117661430419
4960	2314.0802815639713
4970	2321.0319316935984
4980	2327.972509368292
4990	2334.901911057269
5000	2341.8200321332806
5010	2348.72676686285
5020	2355.622008406149
5030	2362.5056488045266
5040	2369.377578972238
5050	2376.2376886802995
5060	2383.085866796055
5070	2389.921999636517
5080	2396.745967384967
5090	2403.5576465343083
5100	2410.3569123308152
5110	2417.1436386396617
5120	2423.91769791511
5130	2430.678961177607
5140	2437.4272980300716
5150	2444.1625766380816
5160	2450.884663721054
5170	2457.593424543901
5180	2464.2887229092266
5190	2470.970421167525
5200	2477.6383801593097
5210	2484.2924592519694
5220	2490.932516328526
5230	2497.558407779417
5240	2504.169988497986
5250	2510.7671119085217
5260	2517.34962239424
5270	2523.9173563097097
5280	2530.4701480037256
5290	2537.0078299224456
5300	2543.5302326286883
5310	2550.037184703178
5320	2556.528512831
5330	2563.004041775497
5340	2569.463594396107
5350	2575.90699159371
5360	2582.3340523395964
5370	2588.7445937003904
5380	2595.1384308556144
5390	2601.5153770311776
5400	2607.8752435640413
5410	2614.2178399981626
5420	2620.5429728134113
5430	2626.8504315358546
5440	2633.1399959403248
5450	2639.4114433616046
5460	2645.664548497155
5470	2651.899083562149
5480	2658.1148183098367
5490	2664.3115199123704
5500	2670.4889531309823
5510	2676.646880321405
5520	2682.7850613672613
5530	2688.903253858276
5540	2695.0012130435075
5550	2701.078691884593
5560	2707.135441485023
5570	2713.1712061982116
5580	2719.185705015508
5590	2725.178645215413
5600	2731.1497316930404
5610	2737.0986662747064
5620	2743.025147746475
5630	2748.928872048452
5640	2754.8095322405684
5650	2760.666818756901
5660	2766.5004193755694
5670	2772.3100194844205
5680	2778.095302281544
5690	2783.8559357343233
5700	2789.5915529653403
5710	2795.3017791571842
5720	2800.98623607539
5730	2806.64454224461
5740	2812.2763132090854
5750	2817.881161690094
5760	2823.4586979414435
5770	2829.00852995917
5780	2834.530263859072
5790	2840.0235001583974
5800	2845.487790824054
5810	2850.922657769739
5820	2856.327619267271
5830	2861.7021905491247
5840	2867.045884348652
5850	2872.3582114185856
5860	2877.638681095244
5870	2882.8868019242027
5880	2888.10208266878
5890	2893.284012879459
5900	2898.431998866033
5910	2903.5454229170246
5920	2908.6236656514616
5930	2913.666106803169
5940	2918.6721263479794
5950	2923.641105711633
5960	2928.5724290520943
5970	2933.465484627509
5980	2938.319605424617
5990	2943.13402090729
6000	2947.907953430949
6010	2952.640629217809
6020	2957.3312803556723
6030	2961.979147184115
6040	2966.5834796482386
6050	2971.143449448247
6060	2975.658106972077
6070	2980.126501765881
6080	2984.547697090974
6090	2988.920773999361
6100	2993.2448365261666
6110	2997.5189379092244
6120	3001.74192605413
6130	3005.9126252144038
6140	3010.029889561389
6150	3014.0926101871364
6160	3018.099722956704
6170	3022.0500702565014
6180	3025.942201868067
6190	3029.774669066054
6200	3033.5460857154685
6210	3037.2551426496393
6220	3040.900554937221
6230	3044.4806640521956
6240	3047.9937175647774
6250	3051.4380794827316
6260	3054.8122315543797
6270	3058.114355830718
6280	3061.3423675609315
6290	3064.4943557489673
6300	3067.568591507696
6310	3070.562886309905
6320	3073.474755229316
6330	3076.302019058473
6340	3079.042631069009
6350	3081.693795952161
6360	3084.2528252225443
6370	3086.7173661488696
6380	3089.0842373481723
6390	3091.3503987006857
6400	3093.5131955505153
6410	3095.5688108923096
6420	3097.513936639418
6430	3099.3452871697045
6440	3101.058604029555
6450	3102.6503850297017
6460	3104.115883438762
6470	3105.4512941122007
6480	3106.6513397785825
6490	3107.7116858669715
6500	3108.62678167335
6510	3109.3915840583063
6520	3110.000063892069
6530	3110.4462759541434
6540	3110.7241021358427
6550	3110.8267340150064
6560	3110.747147962395
6570	3110.4781766172964
6580	3110.012239581656
6590	3109.34134503731
6600	3108.4573244118756
6610	3107.35175901623
6620	3106.016067742246
6630	3104.4416021705124
6640	3102.6197644042195
6650	3100.542272684951
6660	3098.2013092560937
6670	3095.5896638712156
6680	3092.701297273982
6690	3089.531541923798
6700	3086.077393652841
6710	3082.3378440761007
6720	3078.3141584389623
6730	3074.0101027190635
6740	3069.4315665512745
6750	3064.586996487963
6760	3059.4847365376636
6770	3054.139603653664
6780	3048.5609939088954
6790	3042.7635051875595
6800	3036.759935516927
6810	3030.5634373216353
6820	3024.1866517931903
6830	3017.641723381679
6840	3010.940127535873
6850	3004.092555470114
6860	2997.108940080548
6870	2989.9984804205965
6880	2982.769627256801
6890	2975.430271681843
6900	2967.987550221747
6910	2960.4479425335007
6920	2952.817675458184
6930	2945.102200989572
6940	2937.306648648557
6950	2929.4356901129377
6960	2921.493792712996
6970	2913.484675099601
6980	2905.41227696299
6990	2897.2798943290704
7000	2889.0906612336535
7010	2880.8476179226523
7020	2872.553303674952
7030	2864.210413657503
7040	2855.821142492684
7050	2847.3878452570348
7060	2838.912469280808
7070	2830.3968301230775
7080	2821.842949149657
7090	2813.2523029864037
7100	2804.626512032603
7110	2795.96717630706
7120	2787.275497473278
7130	2778.5528792619352
7140	2769.800666022619
7150	2761.0198205683073
7160	2752.2114378793344
7170	2743.376721497571
7180	2734.5166301064996
7190	2725.6319624780654
7200	2716.7236273062585
7210	2707.792605704214
7220	2698.839658166218
7230	2689.865430291482
7240	2680.8705983868203
7250	2671.855901966453
7260	2662.8220829150555
7270	2653.7697959027914
7280	2644.6995344517677
7290	2635.6118179851364
7300	2626.5071916730767
7310	2617.3862226139836
7320	2608.249455164345
7330	2599.0973593944223
7340	2589.9303266788156
7350	2580.7487670403116
7360	2571.5530987011775
7370	2562.3437477863217
7380	2553.121147386952
7390	2543.885669871818
7400	2534.6376459495823
7410	2525.37737281182
7420	2516.1051593112793
7430	2506.821316035642
7440	2497.526155566809
7450	2488.2199913248087
7460	2478.903132566981
7470	2469.575873887941
7480	2460.23846235345
7490	2450.8911248556324
7500	2441.534084826542
7510	2432.1675671682938
7520	2422.7917966493706
7530	2413.40699530691
7540	2404.0133856452335
7550	2394.6111873172595
7560	2385.2006138116817
7570	2375.781859957257
7580	2366.355104984762
7590	2356.9205113156413
7600	2347.478242677479
7610	2338.0284630946094
7620	2328.571332110667
7630	2319.1070113671694
7640	2309.6356556029195
7650	2300.157422963931
7660	2290.6724630627486
7670	2281.180934061181
7680	2271.6829632036247
7690	2262.178694210815
7700	2252.668235990545
7710	2243.151708533937
7720	2233.6292243427984
7730	2224.1008992385055
7740	2214.566843306165
7750	2205.027168639694
7760	2195.4819829333483
7770	2185.9313936610915
7780	2176.375506687893
7790	2166.8144240056267
7800	2157.248250475182
7810	2147.6770816854464
7820	2138.101023951111
7830	2128.520160779714
7840	2118.9345809524966
7850	2109.344368960512
7860	2099.7495982056193
7870	2090.150349352494
7880	2080.5466951547023
7890	2070.9387121216196
7900	2061.3264741756925
7910	2051.710051844988
7920	2042.0895200406621
7930	2032.4649457560895
7940	2022.8363987175217
7950	2013.20394871386
7960	2003.5676591895171
7970	1993.9275983377781
7980	1984.283829763822
7990	1974.6364143636604
8000	1964.9854208270297
8010	1955.3309025800727
8020	1945.6729143314299
8030	1936.0115189560474
8040	1926.3467616760622
8050	1916.6786930697865
8060	1907.007366970999
8070	1897.3328288040111
8080	1887.6551271408837
8090	1877.9743134244393
8100	1868.2904306929345
8110	1858.6035250777127
8120	1848.9136460010802
8130	1839.2208343196698
8140	1829.5251336628185
8150	1819.8265908011101
8160	1810.1252456067873
8170	1800.4211387648297
8180	1790.714313968012
8190	1781.0048111494214
8200	1771.2926677041357
8210	1761.5779240974528
8220	1751.8606222104345
8230	1742.1407936398798
8240	1732.418474453906
8250	1722.693706548365
8260	1712.9665190605772
8270	1703.2369423791945
8280	1693.505009662129
8290	1683.7707546649285
8300	1674.0342046607673
8310	1664.2953898936223
8320	1654.5543428451056
8330	1644.8110920177903
8340	1635.0656645411402
8350	1625.3180889955913
8360	1615.5683972079976
8370	1605.8166136445718
8380	1596.06276476196
8390	1586.306877623243
8400	1576.5489827336282
8410	1566.789101806855
8420	1557.0272602053476
8430	1547.263483573
8440	1537.4978005896855
8450	1527.730231432414
8460	1517.9607999195853
8470	1508.1895298695988
8480	1498.4164491140339
8490	1488.6415761002936
8500	1478.864933096932
8510	1469.0865424274223
8520	1459.3064300449455
8530	1449.5246145329038
8540	1439.7411155952673
8550	1429.955953983036
8560	1420.1691535185207
8570	1410.380734871248
8580	1400.5907127788107
8590	1390.7991058248228
8600	1381.005932592899
8610	1371.2112162933722
8620	1361.414969732845
8630	1351.617209867244
8640	1341.8179538313577
8650	1332.0172201343146
8660	1322.2150267427103
8670	1312.4113871795657
8680	1302.6063174969308
8690	1292.799833746855
8700	1282.9919543355397
8710	1273.1826940893925
8720	1263.3720663320476
8730	1253.5600860708716
8740	1243.7467683132327
8750	1233.9321308056285
8760	1224.1161866001944
8770	1214.2989483051667
8780	1204.4804299244345
8790	1194.6606454618875
8800	1184.8396113874924
8810	1175.0173405067198
8820	1165.19384409037
8830	1155.3691351812076
8840	1145.5432268219986
8850	1135.71613348708
8860	1125.887869415942
8870	1116.0584438587985
8880	1106.2278689404357
8890	1096.3961567856402
8900	1086.5633195191988
8910	1076.7293731693392
8920	1066.894325698743
8930	1057.0581878886385
8940	1047.2209709889962
8950	1037.3826862497863
8960	1027.5433463425572
8970	1017.7029646374161
8980	1007.8615476855258
8990	998.0191057766334
9000	988.1756492004863
9010	978.3311882468316
9020	968.4857358481944
9030	958.6393024835343
9040	948.791894218123
9050	938.9435203325505
9060	929.0941901074066
9070	919.2439128232808
9080	909.3926995953941
9090	899.5405601442651
9100	889.6875005349874
9110	879.8335293494181
9120	869.978655169414
9130	860.1228865768321
9140	850.2662328906856
9150	840.4087053705775
9160	830.5503084868395
9170	820.6910501852971
9180	810.8309384117756
9190	800.9699811121008
9200	791.1081862320978
9210	781.245564735288
9220	771.3821225093806
9230	761.5178655672363
9240	751.6528012515885
9250	741.7869369051701
9260	731.9202798707142
9270	722.0528374909542
9280	712.1846213901531
9290	702.3156342318174
9300	692.4458826782737
9310	682.5753735018027
9320	672.7041134746845
9330	662.8321093691999
9340	652.9593679576291
9350	643.0859004799585
9360	633.2117087532947
9370	623.336799009683
9380	613.4611774831346
9390	603.584850407661
9400	593.7078240172733
9410	583.830104545983
9420	573.9517016764473
9430	564.0726189971488
9440	554.1928610991877
9450	544.3124337098923
9460	534.431342556591
9470	524.5495933666119
9480	514.6671918672836
9490	504.78414481581973
9500	494.9004604552168
9510	485.0161404346328
9520	475.13119000531503
9530	465.2456144185109
9540	455.3594189254677
9550	445.47260877743275
9560	435.5851892256533
9570	425.6971675537711
9580	415.80855008163223
9590	405.91933832427674
9600	396.02953703534916
9610	386.13915096849394
9620	376.2481848773556
9630	366.3566435155786
9640	356.46453163680735
9650	346.5718552384168
9660	336.6786219738299
9670	326.78483192374125
9680	316.8904893662181
9690	306.99559857932786
9700	297.1001638411378
9710	287.2041894297153
9720	277.30767962312757
9730	267.4106386994419
9740	257.5130742891793
9750	247.6149883357848
9760	237.71638350782882
9770	227.81726371585427
9780	217.91763287040402
9790	208.01749488202094
9800	198.11685366124797
9810	188.21571311862795
9820	178.3140771647038
9830	168.41195372649494
9840	158.50934303043908
9850	148.60624806301803
9860	138.70267239580934
9870	128.79861960039062
9880	118.89409324833946
9890	108.98909691123346
9900	99.08363416065019
9910	89.17770856816726
9920	79.2713266822914
9930	69.36449066001407
9940	59.45720203619178
9950	49.54946406559443
9960	39.641280002992
9970	29.732653103154433
9980	19.823586620851696
9990	9.91408381085374
10000	0.004147927930517881

==> Data_Files/Ent_Wd_Int_brane_mu_1p3_y1_2000_y2_10000_d_2.dat <==
2000	-1.8189894035458565e-12
2008	7.384159614352939
2016	14.766125211704093
2024	22.145885520751108
2032	29.523429196258803
2040	36.89874481847801
2048	44.27182089256439
2056	51.64264584799639
2064	59.01120803797494
2072	66.37749573883502
2080	73.74149714943633
2088	81.10320039055841
2096	88.46259350428772
2104	95.81966445339822
2112	103.17440112072745
2120	110.52679130854722
2128	117.87682273792961
2136	125.22448304810223
2144	132.56975979580602
2152	139.91264045464231
2160	147.2531124144125
2168	154.59116298045683
2176	161.9267793729805
2184	169.25994872638694
2192	176.59065808858486
2200	183.9188944203088
2208	191.24464459442152
2216	198.5678953952147
2224	205.88863351770487
2232	213.20684556691776
2240	220.52251805716696
2248	227.8356374113373
2256	235.14618996014633
2264	242.4541619414049
2272	249.75953949927907
2280	257.0623086835308
2288	264.3624554487651
2296	271.65996565366277
2304	278.95482506020835
2312	286.24701933291044
2320	293.5365340380199
2328	300.8233546427314
2336	308.1074665143874
2344	315.3888549196695
2352	322.66750502378454
2360	329.9434018896427
2368	337.2165304770274
2376	344.4868756417627
2384	351.7544221348612
2392	359.01915460168357
2400	366.28105758106904
2408	373.54011550447376
2416	380.7963126950958
2424	388.0496333669903
2432	395.3000616241816
2440	402.54758145976166
2448	409.79217675498603
2456	417.03383127835605
2464	424.27252868469986
2472	431.50825251423703
2480	438.7409861916399
2488	445.97071302508675
2496	453.1974162053034
2504	460.4210788045975
2512	467.64168377588567
2520	474.85921395170953
2528	482.0736520432433
2536	489.2849806392974
2544	496.4931822052995
2552	503.69823908228545
2560	510.9001334858649
2568	518.0988475051859
2576	525.2943631018898
2584	532.4866621090514
2592	539.6757262301153
2600	546.8615370378197
2608	554.0440759731146
2616	561.2233243440614
2624	568.3992633247326
2632	575.5718739540935
2640	582.7411371348817
2648	589.907033632468
2656	597.069544073714
2664	604.2286489458156
2672	611.3843285951348
2680	618.5365632260296
2688	625.685332899659
2696	632.8306175327903
2704	639.9723968965905
2712	647.1106506154028
2720	654.2453581655222
2728	661.3764988739476
2736	668.5040519171343
2744	675.6279963197262
2752	682.7483109532841
2760	689.8649745349935
2768	696.977965626374
2776	704.0872626319597
2784	711.1928437979859
2792	718.2946872110501
2800	725.3927707967687
2808	732.4870723184167
2816	739.5775693755604
2824	746.6642394026758
2832	753.7470596677472
2840	760.8260072708708
2848	767.901059142825
2856	774.9721920436436
2864	782.0393825611686
2872	789.1026071095921
2880	796.1618419279862
2888	803.217063078816
2896	810.2682464464465
2904	817.3153677356249
2912	824.3584024699644
2920	831.3973259903996
2928	838.4321134536372
2936	845.462739830592
2944	852.4891799048055
2952	859.5114082708537
2960	866.5293993327382
2968	873.5431273022687
2976	880.5525661974202
2984	887.5576898406903
2992	894.5584718574273
3000	901.5548856741552
3008	908.5469045168775
3016	915.5345014093682
3024	922.5176491714478
3032	929.4963204172409
3040	936.4704875534289
3048	943.4401227774692
3056	950.4051980758227
3064	957.3656852221384
3072	964.3215557754497
3080	971.2727810783326
3088	978.2193322550634
3096	985.1611802097505
3104	992.0982956244543
3112	999.0306489572936
3120	1005.9582104405267
3128	1012.8809500786283
3136	1019.7988376463372
3144	1026.7118426866978
3152	1033.6199345090786
3160	1040.5230821871746
3168	1047.4212545569967
3176	1054.314420214837
3184	1061.2025475152236
3192	1068.0856045688538
3200	1074.9635592405143
3208	1081.8363791469747
3216	1088.704031654875
3224	1095.5664838785879
3232	1102.4237026780652
3240	1109.2756546566657
3248	1116.122306158964
3256	1122.9636232685475
3264	1129.7995718057841
3272	1136.6301173255824
3280	1143.4552251151235
3288	1150.2748601915864
3296	1157.088987299841
3304	1163.897570910131
3312	1170.700575215738
3320	1177.4979641306218
3328	1184.2897012870476
3336	1191.0757500331856
3344	1197.8560734307039
3352	1204.6306342523267
3360	1211.399394979389
3368	1218.1623177993597
3376	1224.91936460335
3384	1231.6704969836032
3392	1238.4156762309617
3400	1245.154863332319
3408	1251.8880189680444
3416	1258.615103509398
3424	1265.3360770159134
3432	1272.0508992327727
3440	1278.7595295881538
3448	1285.4619271905594
3456	1292.158050826125
3464	1298.8478589559113
3472	1305.5313097131684
3480	1312.2083609005872
3488	1318.8789699875288
3496	1325.543094107225
3504	1332.2006900539768
3512	1338.8517142803107
3520	1345.4961228941334
3528	1352.1338716558516
3536	1358.7649159754833
3544	1365.3892109097392
3552	1372.0067111590888
3560	1378.6173710648072
3568	1385.2211446059955
3576	1391.8179853965867
3584	1398.4078466823285
3592	1404.9906813377474
3600	1411.5664418630904
3608	1418.1350803812484
3616	1424.6965486346576
3624	1431.2507979821821
3632	1437.7977793959785
3640	1444.3374434583334
3648	1450.8697403584897
3656	1457.3946198894487
3664	1463.91203144475
3672	1470.4219240152388
3680	1476.9242461858057
3688	1483.4189461321143
3696	1489.9059716173024
3704	1496.3852699886734
3712	1502.856788174356
3720	1509.3204726799595
3728	1515.7762695851984
3736	1522.2241245405057
3744	1528.663982763624
3752	1535.095789036182
3760	1541.51948770025
3768	1547.9350226548781
3776	1554.3423373526216
3784	1560.7413747960409
3792	1567.1320775341933
3800	1573.5143876591005
3808	1579.8882468022052
3816	1586.2535961308108
3824	1592.6103763445017
3832	1598.958527671552
3840	1605.2979898653184
3848	1611.628702200619
3856	1617.9506034700921
3864	1624.2636319805529
3872	1630.567725549322
3880	1636.8628215005529
3888	1643.1488566615417
3896	1649.4257673590232
3904	1655.6934894154588
3912	1661.9519581453087
3920	1668.2011083513012
3928	1674.440874320679
3936	1680.671189821453
3944	1686.8919880986282
3952	1693.1032018704345
3960	1699.3047633245478
3968	1705.496604114297
3976	1711.678655354871
3984	1717.8508476195157
3992	1724.0131109357326
4000	1730.1653747814603
4008	1736.3075680812672
4016	1742.4396192025279
4024	1748.5614559516066
4032	1754.6730055700364
4040	1760.7741947306936
4048	1766.8649495339805
4056	1772.9451955040013
4064	1779.0148575847475
4072	1785.073860136279
4080	1791.122126930919
4088	1797.1595811494394
4096	1803.1861453772703
4104	1809.201741600701
4112	1815.2062912031001
4120	1821.199714961138
4128	1827.181933041023
4136	1833.1528649947545
4144	1839.1124297563747
4152	1845.0605456382536
4160	1850.997130327372
4168	1856.9221008816362
4176	1862.8353737261991
4184	1868.7368646498117
4192	1874.6264888011856
4200	1880.504160685386
4208	1886.3697941602481
4216	1892.223302432813
4224	1898.064598055801
4232	1903.893592924103
4240	1909.7101982713134
4248	1915.5143246662883
4256	1921.3058820097403
4264	1927.08477953087
4272	1932.8509257840337
4280	1938.6042286454544
4288	1944.3445953099695
4296	1950.071932287829
4304	1955.7861454015324
4312	1961.4871397827178
4320	1967.1748198691039
4328	1972.8490894014749
4336	1978.5098514207307
4344	1984.157008264986
4352	1989.7904615667344
4360	1995.410112250067
4368	2001.0158605279635
4376	2006.6076058996414
4384	2012.185247147982
4392	2017.74868233702
4400	2023.2978088095138
4408	2028.8325231845888
4416	2034.3527213554617
4424	2039.8582984872487
4432	2045.3491490148535
4440	2050.825166640951
4448	2056.286244334056
4456	2061.732274326689
4464	2067.1631481136374
4472	2072.5787564503175
4480	2077.978989351244
4488	2083.3637360885973
4496	2088.7328851909083
4504	2094.086324441853
4512	2099.4239408791677
4520	2104.745620793676
4528	2110.0512497284494
4536	2115.340712478087
4544	2120.613893088133
4552	2125.870674854619
4560	2131.110940323755
4568	2136.3345712917567
4576	2141.541448804816
4584	2146.731453159229
4592	2151.9044639016684
4600	2157.060359829621
4608	2162.1990189919798
4616	2167.320318689808
4624	2172.424135477269
4632	2177.5103451627306
4640	2182.578822810047
4648	2187.629442740022
4656	2192.662078532067
4664	2197.6766030260346
4672	2202.672888324261
4680	2207.650805793803
4688	2212.610226068879
4696	2217.5510190535165
4704	2222.473053924418
4712	2227.376199134043
4720	2232.260322413906
4728	2237.1252907781136
4736	2241.97097052712
4744	2246.7972272517286
4752	2251.6039258373303
4760	2256.3909304683866
4768	2261.158104633167
4776	2265.9053111287385
4784	2270.6324120662134
4792	2275.339268876265
4800	2280.025742314914
4808	2284.691692469584
4816	2289.3369787654365
4824	2293.961459971998
4832	2298.564994210064
4840	2303.147438958902
4848	2307.70865106375
4856	2312.248486743624
4864	2316.7668015994236
4872	2321.263450622353
4880	2325.7382882026604
4888	2330.1911681386973
4896	2334.6219436463016
4904	2339.030467368511
4912	2343.416591385613
4920	2347.780167225532
4928	2352.1210458745572
4936	2356.43907778842
4944	2360.7341129037263
4952	2365.0060006497342
4960	2369.254589960499
4968	2373.479729287382
4976	2377.6812666119204
4984	2381.85904945907
4992	2386.0129249108218
5000	2390.1427396202016
5008	2394.248339825642
5016	2398.329571365738
5024	2402.386279694401
5032	2406.418309896388
5040	2410.4255067032345
5048	2414.4077145095735
5056	2418.364777389861
5064	2422.296539115493
5072	2426.2028431723284
5080	2430.083532778611
5088	2433.938450903306
5096	2437.7674402848315
5104	2441.570343450202
5112	2445.3470027345857
5120	2449.0972603012624
5128	2452.820958161995
5136	2456.5179381978114
5144	2460.1880421802002
5152	2463.8311117927065
5160	2467.446988652944
5168	2471.0355143350143
5176	2474.596530392336
5184	2478.129878380869
5192	2481.635399882759
5200	2485.1129365303714
5208	2488.562330030731
5216	2491.9834221903557
5224	2495.376054940486
5232	2498.740070362712
5240	2502.0753107149712
5248	2505.3816184579455
5256	2508.6588362818343
5264	2511.9068071334927
5272	2515.1253742439485
5280	2518.3143811562795
5288	2521.473671753848
5296	2524.6030902888915
5304	2527.702481411449
5312	2530.7716901986355
5320	2533.810562184245
5328	2536.818943388671
5336	2539.7966803491468
5344	2542.7436201502946
5352	2545.6596104549667
5360	2548.5444995353737
5368	2551.3981363044995
5376	2554.220370347776
5384	2557.011051955018
5392	2559.7700321526054
5400	2562.497162735902
5408	2565.192296301893
5416	2567.8552862820366
5424	2570.4859869753154
5432	2573.084253581471
5440	2575.6499422344123
5448	2578.1829100357777
5456	2580.68301508865
5464	2583.150116531395
5472	2585.584074571611
5480	2587.9847505201897
5488	2590.3520068254497
5496	2592.685707107343
5504	2594.985716191712
5512	2597.2519001445794
5520	2599.484126306462
5528	2601.6822633266784
5536	2603.846181197639
5544	2605.9757512891124
5552	2608.070846382424
5560	2610.131340704592
5568	2612.1571099623707
5576	2614.1480313761876
5584	2616.1039837139488
5592	2618.0248473246957
5600	2619.910504172103
5608	2621.760837867783
5616	2623.5757337043815
5624	2625.355078688457
5632	2627.0987615731074
5640	2628.806672890329
5648	2630.478704983093
5656	2632.1147520371123
5664	2633.7147101122846
5672	2635.2784771737843
5680	2636.8059531227873
5688	2638.297039826815
5696	2639.751641149658
5704	2641.169662980881
5712	2642.551013264879
5720	2643.89560202946
5728	2645.203341413946
5736	2646.4741456967618
5744	2647.707931322502
5752	2648.9046169284493
5760	2650.064123370527
5768	2651.186373748672
5776	2652.2712934316014
5784	2653.3188100809675
5792	2654.3288536748605
5800	2655.3013565306746
5808	2656.23625332729
5816	2657.1334811265688
5824	2657.9929793941465
5832	2658.8146900195115
5840	2659.5985573353328
5848	2660.3445281360523
5856	2661.052551695704
5864	2661.722579784961
5872	2662.3545666873833
5880	2662.9484692148703
5888	2663.5042467222884
5896	2664.02186112128
5904	2664.501276893226
5912	2664.9424611013637
5920	2665.3453834020474
5928	2665.7100160551363
5936	2666.0363339335136
5944	2666.3243145317183
5952	2666.573937973688
5960	2666.7851870196064
5968	2666.958047071846
5976	2667.09250618001
5984	2667.188555045057
5992	2667.2461870225166
6000	2667.2653981247877
6008	2667.2461870225166
6016	2667.1885550450565
6024	2667.09250618001
6032	2666.9580470718456
6040	2666.7851870196064
6048	2666.5739379736883
6056	2666.3243145317183
6064	2666.0363339335136
6072	2665.7100160551363
6080	2665.3453834020474
6088	2664.9424611013637
6096	2664.5012768932256
6104	2664.02186112128
6112	2663.5042467222884
6120	2662.94846921487
6128	2662.3545666873833
6136	2661.7225797849615
6144	2661.052551695704
6152	2660.344528136052
6160	2659.5985573353328
6168	2658.8146900195115
6176	2657.9929793941465
6184	2657.133481126568
6192	2656.2362533272903
6200	2655.3013565306746
6208	2654.3288536748605
6216	2653.318810080967
6224	2652.271293431602
6232	2651.1863737486715
6240	2650.0641233705264
6248	2648.9046169284493
6256	2647.707931322502
6264	2646.4741456967618
6272	2645.203341413946
6280	2643.8956020294604
6288	2642.551013264879
6296	2641.169662980881
6304	2639.7516411496576
6312	2638.2970398268153
6320	2636.8059531227873
6328	2635.278477173784
6336	2633.7147101122846
6344	2632.1147520371123
6352	2630.478704983093
6360	2628.806672890329
6368	2627.0987615731074
6376	2625.355078688457
6384	2623.5757337043806
6392	2621.7608378677824
6400	2619.9105041721036
6408	2618.0248473246957
6416	2616.1039837139488
6424	2614.148031376188
6432	2612.1571099623707
6440	2610.131340704592
6448	2608.070846382424
6456	2605.975751289113
6464	2603.846181197639
6472	2601.6822633266775
6480	2599.4841263064623
6488	2597.25190014458
6496	2594.9857161917116
6504	2592.685707107343
6512	2590.3520068254497
6520	2587.9847505201897
6528	2585.5840745716105
6536	2583.1501165313944
6544	2580.6830150886503
6552	2578.1829100357777
6560	2575.6499422344123
6568	2573.0842535814713
6576	2570.4859869753154
6584	2567.8552862820366
6592	2565.192296301893
6600	2562.4971627359023
6608	2559.7700321526054
6616	2557.011051955018
6624	2554.220370347776
6632	2551.3981363044995
6640	2548.5444995353737
6648	2545.6596104549662
6656	2542.743620150295
6664	2539.7966803491463
6672	2536.8189433886705
6680	2533.810562184245
6688	2530.771690198636
6696	2527.7024814114484
6704	2524.6030902888915
6712	2521.4736717538485
6720	2518.3143811562795
6728	2515.1253742439485
6736	2511.9068071334923
6744	2508.6588362818343
6752	2505.3816184579455
6760	2502.0753107149703
6768	2498.740070362712
6776	2495.3760549404865
6784	2491.983422190355
6792	2488.562330030731
6800	2485.1129365303714
6808	2481.635399882759
6816	2478.129878380869
6824	2474.596530392336
6832	2471.0355143350143
6840	2467.446988652944
6848	2463.831111792707
6856	2460.1880421802007
6864	2456.5179381978114
6872	2452.820958161995
6880	2449.0972603012624
6888	2445.347002734586
6896	2441.570343450202
6904	2437.767440284831
6912	2433.938450903306
6920	2430.083532778611
6928	2426.202843172328
6936	2422.296539115493
6944	2418.364777389861
6952	2414.4077145095735
6960	2410.425506703234
6968	2406.418309896388
6976	2402.386279694401
6984	2398.329571365738
6992	2394.248339825642
7000	2390.142739620202
7008	2386.0129249108218
7016	2381.8590494590694
7024	2377.6812666119204
7032	2373.479729287382
7040	2369.254589960499
7048	2365.006000649734
7056	2360.7341129037263
7064	2356.43907778842
7072	2352.1210458745572
7080	2347.780167225532
7088	2343.416591385613
7096	2339.030467368511
7104	2334.6219436463016
7112	2330.1911681386973
7120	2325.7382882026604
7128	2321.263450622353
7136	2316.7668015994236
7144	2312.248486743624
7152	2307.70865106375
7160	2303.1474389589016
7168	2298.564994210064
7176	2293.961459971998
7184	2289.3369787654365
7192	2284.6916924695834
7200	2280.025742314914
7208	2275.339268876265
7216	2270.6324120662134
7224	2265.9053111287385
7232	2261.1581046331676
7240	2256.3909304683866
7248	2251.60392583733
7256	2246.7972272517286
7264	2241.97097052712
7272	2237.1252907781136
7280	2232.260322413906
7288	2227.3761991340425
7296	2222.473053924418
7304	2217.551019053516
7312	2212.610226068879
7320	2207.650805793803
7328	2202.672888324261
7336	2197.6766030260346
7344	2192.662078532067
7352	2187.629442740022
7360	2182.5788228100464
7368	2177.5103451627306
7376	2172.4241354772694
7384	2167.320318689808
7392	2162.1990189919798
7400	2157.0603598296207
7408	2151.9044639016684
7416	2146.731453159229
7424	2141.541448804816
7432	2136.334571291756
7440	2131.110940323755
7448	2125.870674854619
7456	2120.613893088133
7464	2115.3407124780874
7472	2110.0512497284494
7480	2104.745620793676
7488	2099.4239408791673
7496	2094.086324441853
7504	2088.7328851909083
7512	2083.3637360885973
7520	2077.978989351244
7528	2072.5787564503175
7536	2067.1631481136374
7544	2061.7322743266886
7552	2056.286244334056
7560	2050.825166640951
7568	2045.3491490148535
7576	2039.8582984872482
7584	2034.3527213554617
7592	2028.8325231845888
7600	2023.2978088095138
7608	2017.74868233702
7616	2012.185247147982
7624	2006.6076058996418
7632	2001.015860527963
7640	1995.410112250067
7648	1989.7904615667344
7656	1984.157008264986
7664	1978.5098514207302
7672	1972.8490894014749
7680	1967.1748198691039
7688	1961.4871397827178
7696	1955.786145401532
7704	1950.071932287829
7712	1944.34459530997
7720	1938.604228645454
7728	1932.8509257840337
7736	1927.08477953087
7744	1921.3058820097403
7752	1915.5143246662878
7760	1909.7101982713134
7768	1903.893592924103
7776	1898.064598055801
7784	1892.223302432813
7792	1886.3697941602481
7800	1880.504160685386
7808	1874.6264888011847
7816	1868.7368646498117
7824	1862.8353737261996
7832	1856.9221008816357
7840	1850.9971303273715
7848	1845.0605456382532
7856	1839.1124297563751
7864	1833.1528649947536
7872	1827.181933041023
7880	1821.1997149611375
7888	1815.2062912031001
7896	1809.2017416007006
7904	1803.1861453772703
7912	1797.1595811494399
7920	1791.122126930919
7928	1785.0738601362796
7936	1779.0148575847475
7944	1772.9451955040013
7952	1766.86494953398
7960	1760.7741947306936
7968	1754.6730055700368
7976	1748.5614559516066
7984	1742.4396192025274
7992	1736.3075680812667
8000	1730.1653747814607
8008	1724.0131109357321
8016	1717.8508476195157
8024	1711.678655354871
8032	1705.496604114297
8040	1699.3047633245478
8048	1693.1032018704345
8056	1686.8919880986282
8064	1680.671189821453
8072	1674.4408743206795
8080	1668.2011083513012
8088	1661.9519581453087
8096	1655.6934894154583
8104	1649.4257673590232
8112	1643.1488566615421
8120	1636.8628215005529
8128	1630.567725549321
8136	1624.2636319805529
8144	1617.9506034700926
8152	1611.6287022006186
8160	1605.2979898653184
8168	1598.958527671552
8176	1592.6103763445017
8184	1586.2535961308104
8192	1579.8882468022052
8200	1573.5143876591005
8208	1567.1320775341933
8216	1560.7413747960409
8224	1554.3423373526216
8232	1547.9350226548777
8240	1541.519487700249
8248	1535.095789036182
8256	1528.6639827636245
8264	1522.2241245405057
8272	1515.7762695851984
8280	1509.3204726799595
8288	1502.856788174356
8296	1496.385269988673
8304	1489.9059716173024
8312	1483.4189461321143
8320	1476.9242461858057
8328	1470.4219240152383
8336	1463.91203144475
8344	1457.3946198894487
8352	1450.8697403584897
8360	1444.337443458333
8368	1437.7977793959785
8376	1431.2507979821821
8384	1424.6965486346567
8392	1418.1350803812484
8400	1411.5664418630909
8408	1404.9906813377474
8416	1398.407846682328
8424	1391.8179853965867
8432	1385.221144605996
8440	1378.6173710648072
8448	1372.0067111590888
8456	1365.3892109097392
8464	1358.7649159754833
8472	1352.1338716558512
8480	1345.4961228941334
8488	1338.8517142803112
8496	1332.2006900539768
8504	1325.543094107225
8512	1318.8789699875283
8520	1312.208360900588
8528	1305.531309713168
8536	1298.8478589559113
8544	1292.1580508261254
8552	1285.4619271905594
8560	1278.7595295881538
8568	1272.0508992327727
8576	1265.3360770159134
8584	1258.6151035093976
8592	1251.8880189680444
8600	1245.1548633323187
8608	1238.4156762309617
8616	1231.6704969836023
8624	1224.91936460335
8632	1218.1623177993602
8640	1211.399394979389
8648	1204.6306342523262
8656	1197.8560734307034
8664	1191.075750033186
8672	1184.2897012870467
8680	1177.4979641306218
8688	1170.700575215738
8696	1163.897570910131
8704	1157.0889872998405
8712	1150.2748601915869
8720	1143.455225115124
8728	1136.630117325582
8736	1129.7995718057841
8744	1122.9636232685475
8752	1116.122306158964
8760	1109.2756546566648
8768	1102.4237026780652
8776	1095.5664838785883
8784	1088.704031654875
8792	1081.8363791469742
8800	1074.9635592405139
8808	1068.0856045688547
8816	1061.2025475152227
8824	1054.314420214837
8832	1047.4212545569967
8840	1040.5230821871737
8848	1033.6199345090781
8856	1026.7118426866978
8864	1019.7988376463377
8872	1012.8809500786288
8880	1005.9582104405267
8888	999.0306489572936
8896	992.0982956244552
8904	985.16118020975
8912	978.2193322550634
8920	971.2727810783326
8928	964.3215557754488
8936	957.3656852221384
8944	950.4051980758222
8952	943.4401227774702
8960	936.4704875534294
8968	929.4963204172409
8976	922.5176491714474
8984	915.5345014093687
8992	908.546904516877
9000	901.5548856741552
9008	894.5584718574278
9016	887.5576898406894
9024	880.5525661974202
9032	873.5431273022687
9040	866.5293993327377
9048	859.5114082708528
9056	852.4891799048055
9064	845.4627398305925
9072	838.4321134536381
9080	831.3973259903992
9088	824.3584024699644
9096	817.3153677356258
9104	810.2682464464456
9112	803.217063078816
9120	796.1618419279862
9128	789.1026071095912
9136	782.0393825611677
9144	774.9721920436436
9152	767.9010591428255
9160	760.8260072708717
9168	753.7470596677472
9176	746.6642394026753
9184	739.5775693755613
9192	732.4870723184163
9200	725.3927707967687
9208	718.2946872110506
9216	711.1928437979855
9224	704.0872626319592
9232	696.9779656263736
9240	689.8649745349944
9248	682.7483109532845
9256	675.6279963197262
9264	668.5040519171343
9272	661.3764988739481
9280	654.2453581655213
9288	647.1106506154028
9296	639.9723968965905
9304	632.8306175327898
9312	625.6853328996585
9320	618.5365632260296
9328	611.3843285951343
9336	604.2286489458147
9344	597.069544073714
9352	589.9070336324685
9360	582.7411371348821
9368	575.571873954093
9376	568.3992633247321
9384	561.2233243440619
9392	554.0440759731141
9400	546.8615370378197
9408	539.6757262301153
9416	532.48666210905
9424	525.2943631018893
9432	518.0988475051859
9440	510.9001334858649
9448	503.6982390822859
9456	496.49318220529904
9464	489.2849806392974
9472	482.0736520432447
9480	474.8592139517091
9488	467.6416837758852
9496	460.4210788045975
9504	453.1974162053025
9512	445.9707130250863
9520	438.7409861916399
9528	431.50825251423703
9536	424.2725286847008
9544	417.03383127835605
9552	409.79217675498603
9560	402.5475814597621
9568	395.3000616241811
9576	388.0496333669903
9584	380.7963126950958
9592	373.54011550447285
9600	366.2810575810686
9608	359.01915460168357
9616	351.75442213486076
9624	344.48687564176316
9632	337.2165304770274
9640	329.9434018896427
9648	322.667505023785
9656	315.38885491966903
9664	308.1074665143874
9672	300.8233546427314
9680	293.536534038019
9688	286.24701933291044
9696	278.95482506020835
9704	271.65996565366186
9712	264.362455448766
9720	257.0623086835308
9728	249.75953949927907
9736	242.45416194140535
9744	235.14618996014542
9752	227.8356374113373
9760	220.52251805716787
9768	213.20684556691685
9776	205.88863351770487
9784	198.5678953952156
9792	191.2446445944206
9800	183.9188944203097
9808	176.59065808858395
9816	169.25994872638512
9824	161.9267793729814
9832	154.59116298045592
9840	147.2531124144125
9848	139.91264045464322
9856	132.56975979580602
9864	125.22448304810223
9872	117.87682273792961
9880	110.52679130854631
9888	103.17440112072654
9896	95.81966445339822
9904	88.46259350428682
9912	81.10320039055932
9920	73.74149714943633
9928	66.37749573883593
9936	59.01120803797585
9944	51.64264584799548
9952	44.27182089256439
9960	36.89874481847801
9968	29.523429196257894
9976	22.145885520751108
9984	14.766125211704093
9992	7.384159614352029
10000	0.

==> Data_Files/Full_New_SubAd_d_3_mu_1p0_y1_2000_y2_10000.dat <==
2000	0
2100	82.62325805158135
2200	165.0451838830969
2300	247.24820198657557
2400	329.2134454162021
2500	410.9206491916912
2600	492.34799487850916
2700	573.471974055488
2800	654.2672139376868
2900	734.7062837363579
3000	814.7594813845184
3100	894.3946160964908
3200	973.5767437034297
3300	1052.2679688864157
3400	1130.4268705518948
3500	1208.0082679601128
3600	1284.9628525032854
3700	1361.2366780883551
3800	1436.7710271752346
3900	1511.500847255505
4000	1585.354949205401
4100	1658.2552937739388
4200	1730.1158780607307
4300	1800.8415119890171
4400	1870.3277055082249
4500	1938.4590592507836
4600	2005.1075230995725
4700	2070.132764110027
4800	2133.37847071134
4900	2194.6732475422064
5000	2253.827081763377
5100	2310.6319209332737
5200	2364.85809564565
5300	2416.2553019183724
5500	2509.4484879687625
5600	2550.6318947325262
5700	2587.764079460782
5800	2620.49192749718
6000	2671.2657276733225
6050	2680.640205334984
6100	2688.603883842876
6150	2695.096911111168
6200	2700.0901492783787
6250	2703.546219085898
6300	2705.437759088009
6350	2705.7202295149195
6400	2704.3734770309475
6450	2701.3752162277024
6500	2696.707830078631
6600	2682.3216846463242
6700	2661.1797130174514
6800	2633.353709121641
7000	2558.3282651278096
7400	2339.6248190076963
7600	2203.053791558596
8000	1888.452912869963
8200	1714.3148765234105
8400	1534.1372860495464
8600	1349.8954620573834
8800	1162.8006282482083
9000	973.6467468823245
9200	782.9982834167283
9400	587.5008231499507
9600	394.7219673858758
9800	196.48691862377026
9950	48.94230270777524
10000	0

==> Data_Files/Full_New_SubAd_d_4_mu_1p0_y1_2000_y2_10000.dat <==
2000	0
2100	84.0136387530074
2200	168.00023943091117
2300	251.9558496283973
2400	335.87604646050477
2500	419.755885164436
2600	503.5898368987281
2700	587.371704477438
2800	671.0945631955278
2900	754.7506352415504
3000	838.331229559909
3100	921.8265482326598
3200	1005.2256131791628
3300	1088.5160584925345
3400	1171.6805343319052
3500	1254.7101176572141
3600	1337.5836683208377
3700	1420.2810168527624
3800	1502.7792503266496
3900	1585.0522839757568
4000	1667.0703428673155
4100	1748.7993612041898
4200	1830.2002419408961
4300	1911.2279872131842
4400	1991.8306442815679
4500	2071.948015915268
4600	2151.5101251725737
4700	2230.4352839973453
4800	2308.6277686732965
4900	2385.974912165455
5000	2462.343519070766
5100	2537.576769270229
5200	2611.484383686854
5300	2683.838897564014
5400	2754.3659235675073
5500	2822.7331574060586
5600	2888.5293037884426
5700	2951.252834234545
5800	3010.2791892284818
5900	3064.8352090110757
6000	3113.9552674146785
6050	3136.099580709615
6100	3156.4671079377867
6150	3174.7177377410944
6200	3190.826848851268
6250	3204.472005102221
6300	3215.410477657454
6350	3223.3896306659763
6400	3228.1515099445974
6450	3229.4437998139438
6500	3227.0380013753456
6550	3220.7655020512157
6600	3210.970702433569
6700	3175.643237194798
6900	3058.3292730391986
7200	2811.318140577653
7500	2513.998257245692
8000	2029.2784625394584
9000	1032.745151280369
9950	52.78350478993378
10000	0

==> Data_Files/Full_New_SubAd_d_4_mu_1p3_y1_2000_y2_10000.dat <==
2000	0
2390	375.69490810622324
2790	760.965233475304
3290	1242.580326427839
3790	1723.851803394238
4290	2205.0780344965397
4690	2589.2202963345608
5090	2971.3625667834513
5390	3256.351111609523
5590	3444.153112933143
6000	3787.0454803457114
6050	3815.325819301268
6100	3828.946482951838
6150	3818.0928691021004
6200	3795.163286015143
6300	3723.52644652552
6800	3252.5211516262857
8000	2052.1787696008014
9000	1036.6311944885
9950	53.28070617918085
10000	0

==> Data_Files/Initial_slope_with_strip_region_size_mu_1p0_y1_2000_d_3.dat <==
500	0.3104669284737457
1000	0.5073434515109921
2000	0.6900105920158789
4000	0.7873638745679102
6000	0.8125314809345091
10000	0.8271803163816676
13000	0.8307654980407532
18000	0.8333953003932311

==> Data_Files/Mod_Ent_Wd_Int_brane_mu_1p0_y1_2000_y2_10000_d_4.dat <==
2000	-4.4835597634573787e-7
2010	8.402466253562057
2020	16.804748203092352
2030	25.206844369732284
2040	33.60875216840665
2050	42.01046943474005
2060	50.41199390300246
2070	58.81332361702344
2080	67.2144568136003
2090	75.61539163466121
2100	84.01612594292871
2110	92.41665878817693
2120	100.81698947023142
2130	109.21711503211189
2140	117.61703303496003
2150	126.01674122039451
2160	134.4162372818413
2170	142.815518910267
2180	151.21458379496718
2190	159.61342960321403
2200	168.0120540731749
2210	176.41045476919115
2220	184.80863002240463
2230	193.20657823612385
2240	201.60429731752723
2250	210.00178527824
2260	218.39903998252757
2270	226.79605933068132
2280	235.19284122015415
2290	243.58938354702633
2300	251.985684233534
2310	260.38174110371773
2320	268.7775520101713
2330	277.1731145685528
2340	285.56842633298373
2350	293.9634851344156
2360	302.3582887516305
2370	310.75283496909645
2380	319.14712156844513
2390	327.5411463279686
2400	335.9349070239276
2410	344.3284014863885
2420	352.72162734982925
2430	361.1145821793637
2440	369.50726353526204
2450	377.8996689367848
2460	386.291796083166
2470	394.6836426402278
2480	403.07520626627354
2490	411.4664846198627
2500	419.8574754584758
2510	428.24817624519517
2520	436.6385837778785
2530	445.02869608490056
2540	453.41851205156007
2550	461.80802867617217
2560	470.19724276761815
2570	478.5861519950177
2580	486.9747538756387
2590	495.36304590845265
2600	503.7510255754909
2610	512.1386902882595
2620	520.5260374704466
2630	528.9130645390784
2640	537.2997689076225
2650	545.6861479897195
2660	554.0721991914784
2670	562.4579199213772
2680	570.8433075825549
2690	579.2283595775468
2700	587.6130732622591
2710	595.9974459722467
2720	604.3814749693579
2730	612.765157526247
2740	621.1484909092229
2750	629.5314723794824
2760	637.9140991993495
2770	646.2963686217108
2780	654.678277901949
2790	663.0598242882351
2800	671.4410050260852
2810	679.8218173526255
2820	688.2022584597568
2830	696.5823254801245
2840	704.9620155378705
2850	713.3413257475838
2860	721.7202532184644
2870	730.0987950624177
2880	738.4769483795781
2890	746.8547102726045
2900	755.2320778364364
2910	763.6090481611491
2920	771.9856183422148
2930	780.3617854100618
2940	788.7375463637483
2950	797.1128981626089
2960	805.4878377620965
2970	813.8623621092793
2980	822.2364681542412
2990	830.6101528356343
3000	838.983413092143
3010	847.35624585534
3020	855.7286480507096
3030	864.100616616394
3040	872.4721484168333
3050	880.8432403236548
3060	889.2138891153666
3070	897.5840915836662
3080	905.9538445056988
3090	914.3231446602239
3100	922.6919888167077
3110	931.060373740339
3120	939.428296180463
3130	947.795752919186
3140	956.1627404401705
3150	964.5292565835167
3160	972.8952991913299
3170	981.2608649124575
3180	989.6259505357148
3190	997.9905522787702
3200	1006.3546665052788
3210	1014.7182895738113
3220	1023.0814178311432
3230	1031.4440476251639
3240	1039.8061752864674
3250	1048.1677971493336
3260	1056.5289095313037
3270	1064.8895087498179
3280	1073.2495911112794
3290	1081.6091529151656
3300	1089.9681904566762
3310	1098.3267000170163
3320	1106.6846778798683
3330	1115.0421203093813
3340	1123.3990235733363
3350	1131.7553839230618
3360	1140.1111976076613
3370	1148.466460866591
3380	1156.821169929498
3390	1165.1753210238212
3400	1173.5289103598654
3410	1181.8819341515969
3420	1190.234388592401
3430	1198.5862698776832
3440	1206.9375741881631
3450	1215.2882976986655
3460	1223.638436577277
3470	1231.9879869778397
3480	1240.3369450555058
3490	1248.6853069443737
3500	1257.033068782102
3510	1265.3802266876924
3520	1273.72677677764
3530	1282.0727151576048
3540	1290.4180379218255
3550	1298.7627411624578
3560	1307.1068209519838
3570	1315.4502733663967
3580	1323.7930944599584
3590	1332.1352802871158
3600	1340.4768268880234
3610	1348.8177302935921
3620	1357.1579865298293
3630	1365.4975916040382
3640	1373.8365415268493
3650	1382.174832284692
3660	1390.5124598660489
3670	1398.8494202424536
3680	1407.1857093775327
3690	1415.5213232343353
3700	1423.8562577321857
3710	1432.190508905092
3720	1440.524072234214
3730	1448.856943269313
3740	1457.18911719808
3750	1465.520589278694
3760	1473.851354753869
3770	1482.1814088455258
3780	1490.5107467789035
3790	1498.8393637466518
3800	1507.1672549446848
3810	1515.4944155456578
3820	1523.8208407118943
3830	1532.1465255962914
3840	1540.4714653272238
3850	1548.7956550362885
3860	1557.1190898218233
3870	1565.4417647838072
3880	1573.7636749997464
3890	1582.0848155338613
3900	1590.4051814428542
3910	1598.7247677557177
3920	1607.043569504396
3930	1615.3615816884346
3940	1623.6787993053288
3950	1631.995217332878
3960	1640.3108307305827
3970	1648.6256344542883
3980	1656.9396234274852
3990	1665.2527925761676
4000	1673.5651367964579
4010	1681.8766509764246
4020	1690.1873299894896
4030	1698.497168683547
4040	1706.8061619084604
4050	1715.1143044761288
4060	1723.4215911997733
4070	1731.7280168674104
4080	1740.0335762503223
4090	1748.338264112671
4100	1756.6420751855032
4110	1764.9450042014953
4120	1773.2470458604434
4130	1781.5481948536042
4140	1789.8484458560524
4150	1798.1477935150588
4160	1806.4462324789158
4170	1814.7437573564328
4180	1823.0403627550404
4190	1831.3360432576858
4200	1839.63079342548
4210	1847.9246078153128
4220	1856.217480945361
4230	1864.509407334137
4240	1872.8003815564498
4250	1881.0903978699355
4260	1889.3794504630189
4270	1897.6675327182484
4280	1905.9546380267557
4290	1914.2407602250626
4300	1922.5258930414266
4310	1930.8100301902762
4320	1939.093165345823
4330	1947.375292181454
4340	1955.6564043248618
4350	1963.936495393035
4360	1972.215558980017
4370	1980.4935886423273
4380	1988.7705779347907
4390	1997.0465203632768
4400	2005.3214094245368
4410	2013.5952385894238
4420	2021.8680012913096
4430	2030.1396909609655
4440	2038.4103009782343
4450	2046.679824713531
4460	2054.9482555103136
4470	2063.2155866730814
4480	2071.4818115028247
4490	2079.7469232490384
4500	2088.0109151493934
4510	2096.273780415636
4520	2104.5355122174083
4530	2112.7961037199093
4540	2121.0555480378634
4550	2129.3138382694565
4560	2137.5709674902682
4570	2145.826928728863
4580	2154.0817150082976
4590	2162.335319304024
4600	2170.5877345676586
4610	2178.838953733977
4620	2187.088969684037
4630	2195.3377752920183
4640	2203.585363392967
4650	2211.8317267742327
4660	2220.0768582942737
4670	2228.3207503136373
4680	2236.563395138759
4690	2244.804784764616
4700	2253.044911193348
4710	2261.283766414901
4720	2269.5213423577384
4730	2277.7576309249953
4740	2285.9926239943475
4750	2294.2263133796664
4760	2302.45869088303
4770	2310.689748255641
4780	2318.9194772043843
4790	2327.1478694230577
4800	2335.3749165337954
4810	2343.6006101384355
4820	2351.8249418046826
4830	2360.0479030371635
4840	2368.2694853258804
4850	2376.489680104923
4860	2384.708478763079
4870	2392.9258726729167
4880	2401.1418531322415
4890	2409.3564114146984
4900	2417.5695387598366
4910	2425.7812263381043
4920	2433.9914653018423
4930	2442.2002467495845
4940	2450.40756172596
4950	2458.6134012562784
4960	2466.817756294971
4970	2475.0206177581417
4980	2483.22197653772
4990	2491.421823443147
5000	2499.620149261126
5010	2507.8169447349906
5020	2516.012200537264
5030	2524.2059073171436
5040	2532.3980557690697
5050	2540.5886360702652
5060	2548.7776382292177
5070	2556.9650516810984
5080	2565.1508660744275
5090	2573.3350711192297
5100	2581.5176564046706
5110	2589.698611478273
5120	2597.8779258507225
5130	2606.0555889346956
5140	2614.2315901090797
5150	2622.405918702483
5160	2630.578563952475
5170	2638.749515061486
5180	2646.9187611716006
5190	2655.086291339869
5200	2663.2520945863985
5210	2671.4161598623064
5220	2679.5784760383926
5230	2687.7390319463902
5240	2695.8978163419442
5250	2704.054817903593
5260	2712.2100252684663
5270	2720.363426992123
5280	2728.5150115545625
5290	2736.664767391891
5300	2744.8126828548393
5310	2752.9587462183385
5320	2761.102945710841
5330	2769.2452694880535
5340	2777.3857055906724
5350	2785.5242419120186
5360	2793.6608657936463
5370	2801.7955644131457
5380	2809.9283248507454
5390	2818.0591341089917
5400	2826.1879790940616
5410	2834.314846652128
5420	2842.4397235397923
5430	2850.5625964081587
5440	2858.683451844704
5450	2866.8022763538224
5460	2874.9190563227944
5470	2883.0337780712694
5480	2891.146427844717
5490	2899.2569917576484
5500	2907.365455854355
5510	2915.4718061084272
5520	2923.5760283582877
5530	2931.6781083644305
5540	2939.778031811135
5550	2947.8757842611726
5560	2955.9713511788345
5570	2964.0647179483626
5580	2972.1558698497124
5590	2980.244792040816
5600	2988.331469594853
5610	2996.4158875068183
5620	3004.498030655929
5630	3012.5778835016527
5640	3020.6554301308615
5650	3028.7306541844478
5660	3036.8035392407055
5670	3044.8740687743693
5680	3052.942226145104
5690	3061.00799455644
5700	3069.0713571075503
5710	3077.132296791501
5720	3085.190796442299
5730	3093.246838770299
5740	3101.300406368837
5750	3109.3514817096166
5760	3117.4000470947017
5770	3125.446084711762
5780	3133.4895766273403
5790	3141.530504752158
5800	3149.5688508484554
5810	3157.6045965496296
5820	3165.637723366971
5830	3173.668212628238
5840	3181.696045527816
5850	3189.7212031191707
5860	3197.7436663237286
5870	3205.763415871036
5880	3213.7804324018775
5890	3221.794696190284
5900	3229.8061867047413
5910	3237.8148829182733
5920	3245.820763771298
5930	3253.8238081090753
5940	3261.8239945908017
5950	3269.8213016596287
5960	3277.8157075950107
5970	3285.8071904951603
5980	3293.7957282855873
5990	3301.7812986598065
6000	3309.7638791395216
6010	3317.743447052648
6020	3325.7199795494153
6030	3333.693453540024
6040	3341.6638457451727
6050	3349.631132683925
6060	3357.595290678509
6070	3365.5562958281575
6080	3373.5141240139274
6090	3381.4687509057203
6100	3389.420151706071
6110	3397.368300855765
6120	3405.31317226104
6130	3413.254739632477
6140	3421.192976435267
6150	3429.127855885631
6160	3437.0593509567793
6170	3444.98743432409
6180	3452.9120784189226
6190	3460.8332554062513
6200	3468.7509371823194
6210	3476.6650953843223
6220	3484.575701330983
6230	3492.482726077598
6240	3500.386140393052
6250	3508.285914755558
6260	3516.1820193618146
6270	3524.074424085593
6280	3531.963098543316
6290	3539.8480117988383
6300	3547.7291320169165
6310	3555.606426481768
6320	3563.4798621870477
6330	3571.3494057453127
6340	3579.2150234234273
6350	3587.0766811274902
6360	3594.934344394609
6370	3602.787978387007
6380	3610.6375478941122
6390	3610
6400	3600
6410	3590
6420	3580
6430	3570
6440	3560
6450	3550
6460	3540
6470	3530
6480	3520
6490	3510
6500	3500
6510	3490
6520	3480
6530	3470
6540	3460
6550	3450
6560	3440
6570	3430
6580	3420
6590	3410
6600	3400
6610	3390
6620	3380
6630	3370
6640	3360
6650	3350
6660	3340
6670	3330
6680	3320
6690	3310
6700	3300
6710	3290
6720	3280
6730	3270
6740	3260
6750	3250
6760	3240
6770	3230
6780	3220
6790	3210
6800	3200
6810	3190
6820	3180
6830	3170
6840	3160
6850	3150
6860	3140
6870	3130
6880	3120
6890	3110
6900	3100
6910	3090
6920	3080
6930	3070
6940	3060
6950	3050
6960	3040
6970	3030
6980	3020
6990	3010
7000	3000
7010	2990
7020	2980
7030	2970
7040	2960
7050	2950
7060	2940
7070	2930
7080	2920
7090	2910
7100	2900
7110	2890
7120	2880
7130	2870
7140	2860
7150	2850
7160	2840
7170	2830
7180	2820
7190	2810
7200	2800
7210	2790
7220	2780
7230	2770
7240	2760
7250	2750
7260	2740
7270	2730
7280	2720
7290	2710
7300	2700
7310	2690
7320	2680
7330	2670
7340	2660
7350	2650
7360	2640
7370	2630
7380	2620
7390	2610
7400	2600
7410	2590
7420	2580
7430	2570
7440	2560
7450	2550
7460	2540
7470	2530
7480	2520
7490	2510
7500	2500
7510	2490
7520	2480
7530	2470
7540	2460
7550	2450
7560	2440
7570	2430
7580	2420
7590	2410
7600	2400
7610	2390
7620	2380
7630	2370
7640	2360
7650	2350
7660	2340
7670	2330
7680	2320
7690	2310
7700	2300
7710	2290
7720	2280
7730	2270
7740	2260
7750	2250
7760	2240
7770	2230
7780	2220
7790	2210
7800	2200
7810	2190
7820	2180
7830	2170
7840	2160
7850	2150
7860	2140
7870	2130
7880	2120
7890	2110
7900	2100
7910	2090
7920	2080
7930	2070
7940	2060
7950	2050
7960	2040
7970	2030
7980	2020
7990	2010
8000	2000
8010	1990
8020	1980
8030	1970
8040	1960
8050	1950
8060	1940
8070	1930
8080	1920
8090	1910
8100	1900
8110	1890
8120	1880
8130	1870
8140	1860
8150	1850
8160	1840
8170	1830
8180	1820
8190	1810
8200	1800
8210	1790
8220	1780
8230	1770
8240	1760
8250	1750
8260	1740
8270	1730
8280	1720
8290	1710
8300	1700
8310	1690
8320	1680
8330	1670
8340	1660
8350	1650
8360	1640
8370	1630
8380	1620
8390	1610
8400	1600
8410	1590
8420	1580
8430	1570
8440	1560
8450	1550
8460	1540
8470	1530
8480	1520
8490	1510
8500	1500
8510	1490
8520	1480
8530	1470
8540	1460
8550	1450
8560	1440
8570	1430
8580	1420
8590	1410
8600	1400
8610	1390
8620	1380
8630	1370
8640	1360
8650	1350
8660	1340
8670	1330
8680	1320
8690	1310
8700	1300
8710	1290
8720	1280
8730	1270
8740	1260
8750	1250
8760	1240
8770	1230
8780	1220
8790	1210
8800	1200
8810	1190
8820	1180
8830	1170
8840	1160
8850	1150
8860	1140
8870	1130
8880	1120
8890	1110
8900	1100
8910	1090
8920	1080
8930	1070
8940	1060
8950	1050
8960	1040
8970	1030
8980	1020
8990	1010
9000	1000
9010	990
9020	980
9030	970
9040	960
9050	950
9060	940
9070	930
9080	920
9090	910
9100	900
9110	890
9120	880
9130	870
9140	860
9150	850
9160	840
9170	830
9180	820
9190	810
9200	800
9210	790
9220	780
9230	770
9240	760
9250	750
9260	740
9270	730
9280	720
9290	710
9300	700
9310	690
9320	680
9330	670
9340	660
9350	650
9360	640
9370	630
9380	620
9390	610
9400	600
9410	590
9420	580
9430	570
9440	560
9450	550
9460	540
9470	530
9480	520
9490	510
9500	500
9510	490
9520	480
9530	470
9540	460
9550	450
9560	440
9570	430
9580	420
9590	410
9600	400
9610	390
9620	380
9630	370
9640	360
9650	350
9660	340
9670	330
9680	320
9690	310
9700	300
9710	290
9720	280
9730	270
9740	260
9750	250
9760	240
9770	230
9780	220
9790	210
9800	200
9810	190
9820	180
9830	170
9840	160
9850	150
9860	140
9870	130
9880	120
9890	110
9900	100
9910	90
9920	80
9930	70
9940	60
9950	50
9960	40
9970	30
9980	20
9990	10
10000	0

==> Data_Files/Mod_Ent_Wd_Int_brane_mu_1p3_y1_2000_y2_10000_d_3.dat <==
2000	-5.146537613853752e-6
2010	9.617469643931567
2020	19.234757361819184
2030	28.851858022378657
2040	38.468769257365956
2050	48.08548975705548
2060	57.702017939424174
2070	67.31835265068983
2080	76.93449306156691
2090	86.55043809996727
2100	96.16619030914694
2110	105.78174371479845
2120	115.39709481912833
2130	125.01223727822237
2140	134.62716385566756
2150	144.24188638698251
2160	153.85640766007
2170	163.47073845777015
2180	173.08487444717994
2190	182.6988078170749
2200	192.3125353392362
2210	201.92605013324447
2220	211.53935486391657
2230	221.1524483365613
2240	230.76532934868635
2250	240.37799670597263
2260	249.99044923373404
2270	259.6026857461861
2280	269.21470501538846
2290	278.8265059077575
2300	288.4380872735986
2310	298.0494479689106
2320	307.6605868672852
2330	317.2715027146954
2340	326.8821943149784
2350	336.49266048974687
2360	346.1029000273562
2370	355.7129117070267
2380	365.3226943202151
2390	374.93224668125515
2400	384.54156754018067
2410	394.15065567324217
2420	403.7595098708663
2430	413.36812890396914
2440	422.9765115187517
2450	432.58465647710113
2460	442.19256256721775
2470	451.80022851405795
2480	461.40765306208624
2490	471.01483497022997
2500	480.62177298908364
2510	490.2284658293334
2520	499.8349122223922
2530	509.4411109258914
2540	519.0470606382645
2550	528.6527600680444
2560	538.2582079382904
2570	547.8634029729064
2580	557.4683438518842
2590	567.0730292759862
2600	576.6774579696419
2610	586.2816286065234
2620	595.8855398626707
2630	605.4891904302349
2640	615.092579007921
2650	624.6957042384632
2660	634.2985647899109
2670	643.9011593540024
2680	653.5034865730324
2690	663.1055450880161
2700	672.7073335573451
2710	682.3088506477925
2720	691.9100949662981
2730	701.5110651465113
2740	711.1117598468215
2750	720.7121776736135
2760	730.3123172324307
2770	739.9121771475451
2780	749.5117560490299
2790	759.1110525074388
2800	768.710065120314
2810	778.308792512228
2820	787.9072332485794
2830	797.5053858990927
2840	807.103249053673
2850	816.7008213003694
2860	826.298101172885
2870	835.8950872308801
2880	845.4917780646651
2890	855.0881721930796
2900	864.6842681498277
2910	874.2800644902837
2920	883.8755597545301
2930	893.4707524391521
2940	903.065641064082
2950	912.6602241848408
2960	922.2545002677097
2970	931.8484678103292
2980	941.4421253333912
2990	951.0354713224385
3000	960.6285042369273
3010	970.2212225600886
3020	979.8136247970216
3030	989.4057093700494
3040	998.9974747358883
3050	1008.5889193802655
3060	1018.1800417270797
3070	1027.7708401989214
3080	1037.3613132441856
3090	1046.9514593046056
3100	1056.5412767640319
3110	1066.1307640345044
3120	1075.7199195679316
3130	1085.3087417164916
3140	1094.8972288651441
3150	1104.4853794377154
3160	1114.0731917941644
3170	1123.660664259664
3180	1133.247795193822
3190	1142.8345829635775
3200	1152.4210258813096
3210	1162.0071222832285
3220	1171.5928705381236
3230	1181.1782689367446
3240	1190.7633157875064
3250	1200.348009428411
3260	1209.9323481592173
3270	1219.5163302465303
3280	1229.099953988224
3290	1238.683217695825
3300	1248.266119595706
3310	1257.8486579507874
3320	1267.430831063363
3330	1277.0126371399483
3340	1286.594074410618
3350	1296.175141138808
3360	1305.755835539277
3370	1315.3361558000647
3380	1324.9161001438447
3390	1334.495666793202
3400	1344.0748538946534
3410	1353.653659629458
3420	1363.2320822246793
3430	1372.8101197879414
3440	1382.3877704715228
3450	1391.965032463621
3460	1401.5419038748767
3470	1411.1183828145233
3480	1420.6944674299434
3490	1430.270155834688
3500	1439.845446095012
3510	1449.4203363161375
3520	1458.9948246132901
3530	1468.5689090102815
3540	1478.1425875704208
3550	1487.7158584051901
3560	1497.2887195000992
3570	1506.8611688861765
3580	1516.4332046348707
3590	1526.0048247279124
3600	1535.5760271522183
3610	1545.146809937636
3620	1554.7171710615085
3630	1564.2871084665655
3640	1573.856620139896
3650	1583.4257040531068
3660	1592.9943581049279
3670	1602.5625802388727
3680	1612.1303684188674
3690	1621.6977205000137
3700	1631.2646343822905
3710	1640.8311080177843
3720	1650.3971392202109
3730	1659.9627258540183
3740	1669.5278658467794
3750	1679.0925569740457
3760	1688.6567970381268
3770	1698.2205839010592
3780	1707.783915325926
3790	1717.3467890634556
3800	1726.9092029061508
3810	1736.471154611656
3820	1746.0326419142086
3830	1755.5936625901231
3840	1765.1542143824636
3850	1774.714294968912
3860	1784.2739020812546
3870	1793.8330334409638
3880	1803.3916866798716
3890	1812.9498594847482
3900	1822.5075495529122
3910	1832.0647544703284
3920	1841.6214718784383
3930	1851.1776994477525
3940	1860.7334347182575
3950	1870.2886752858174
3960	1879.8434187913842
3970	1889.3976627287943
3980	1898.951404648127
3990	1908.504642157958
4000	1918.0573727057267
4010	1927.6095937982775
4020	1937.1613030007545
4030	1946.7124977220585
4040	1956.2631754223612
4050	1965.8133336221101
4060	1975.3629696896078
4070	1984.9120810379045
4080	1994.460665142351
4090	2004.0087193276001
4100	2013.5562409594208
4110	2023.1032274676986
4120	2032.6496761302242
4130	2042.19558426534
4140	2051.7409492592087
4150	2061.285768335938
4160	2070.8300387643894
4170	2080.373757913324
4180	2089.9169228998758
4190	2099.4595309167585
4200	2109.0015792100867
4210	2118.5430648982438
4220	2128.0839851441274
4230	2137.6243371619203
4240	2147.1641180170654
4250	2156.7033248358275
4260	2166.2419547886598
4270	2175.7800048799777
4280	2185.317472189178
4290	2194.8543538200074
4300	2204.3906467263955
4310	2213.9263479408055
4320	2223.4614544957376
4330	2232.9959632946093
4340	2242.5298713228067
4350	2252.063175536831
4360	2261.595872789703
4370	2271.1279600194475
4380	2280.659434101664
4390	2290.190291839229
4400	2299.7205301222903
4410	2309.2501457406133
4420	2318.779135447282
4430	2328.3074960837025
4440	2337.835224349007
4450	2347.3623169468938
4460	2356.888770668649
4470	2366.4145821183542
4480	2375.939747958793
4490	2385.4642649047246
4500	2394.988129485775
4510	2404.511338323741
4520	2414.033888030311
4530	2423.5557750815387
4540	2433.0769960590915
4550	2442.597547458702
4560	2452.1174256830095
4570	2461.6366272718765
4580	2471.15514855783
4590	2480.672985854518
4600	2490.1901355520777
4610	2499.7065939318154
4620	2509.2223573217
4630	2518.737422071926
4640	2528.251784364872
4650	2537.765440486433
4660	2547.278386659142
4670	2556.790619007969
4680	2566.3021337678865
4690	2575.8129270218924
4700	2585.322994843981
4710	2594.8323334108213
4720	2604.3409386643
4730	2613.8488066556083
4740	2623.355933413339
4750	2632.8623148204965
4760	2642.367946877686
4770	2651.8728254552275
4780	2661.3769463820718
4790	2670.880305602587
4800	2680.382898823429
4810	2689.8847218526494
4820	2699.385770478156
4830	2708.886040334492
4840	2718.3855271872735
4850	2727.8842266372358
4860	2737.382134260609
4870	2746.8792457757627
4880	2756.375556518865
4890	2765.8710619824305
4900	2775.3657576147757
4910	2784.8596387936173
4920	2794.352701000185
4930	2803.844939518588
4940	2813.3363496890893
4950	2822.8269268568824
4960	2832.3166661838545
4970	2841.80556297092
4980	2851.2936123455215
4990	2860.7808094276575
5000	2870.2671494030997
5010	2879.752627227054
5020	2889.2372379981675
5030	2898.720976668903
5040	2908.2038381427574
5050	2917.6858174215695
5060	2927.166909249158
5070	2936.647108517282
5080	2946.126409977937
5090	2955.6048083205087
5100	2965.0822983371777
5110	2974.5588745545474
5120	2984.034531655709
5130	2993.509264160777
5140	3002.983066553123
5150	3012.455933418546
5160	3021.9278589165237
5170	3031.3988374042833
5180	3040.8688631016653
5190	3050.337930233529
5200	3059.8060330354256
5210	3069.2731655755492
5220	3078.7393220725266
5230	3088.204496479966
5240	3097.6686828382494
5250	3107.1318751086314
5260	3116.5940671142844
5270	3126.0552528183257
5280	3135.515425873649
5290	3144.9745801080176
5300	3154.432709142852
5310	3163.8898065967555
5320	3173.3458660823976
5330	3182.8008810040137
5340	3192.254844945648
5350	3201.7077511549337
5360	3211.1595930481267
5370	3220.6103638447175
5380	3230.060056743037
5390	3239.5086649337486
5400	3248.9561813968444
5410	3258.4025993423097
5420	3267.8479114161946
5430	3277.2921105188284
5440	3286.735189300861
5450	3296.177140433258
5460	3305.6179565367797
5470	3315.0576301562814
5480	3324.49615388438
5490	3333.9335200256533
5500	3343.369721087555
5510	3352.80474920472
5520	3362.2385966977868
5530	3371.6712556185735
5540	3381.1027180649135
5550	3390.532976002643
5560	3399.962021303393
5570	3409.3898458399112
5580	3418.8164412573597
5590	3428.2417993253334
5600	3437.6659114685062
5610	3447.088769359942
5620	3456.51036415789
5630	3465.930687296607
5640	3475.349729730221
5650	3484.767482481782
5660	3494.1839364723187
5670	3503.599082663664
5680	3513.012911844418
5690	3522.425414726713
5700	3531.8365819468504
5710	3541.246403980281
5720	3550.6548712989515
5730	3560.061974141819
5740	3569.4677028053525
5750	3578.872047290926
5760	3588.2749977080125
5770	3597.6765438191323
5780	3607.0766755350046
5790	3616.4753823793385
5800	3625.8726540606604
5810	3635.2684798293303
5820	3644.662849206049
5830	3654.0557509246178
5840	3663.447173976893
5850	3672.837107110672
5860	3682.225539214182
5870	3691.612458779043
5880	3700.9978544780656
5890	3710.381714530125
5900	3719.7640273306115
5910	3729.1447808394264
5920	3738.5239631598524
5930	3747.9015619897873
5940	3757.277565124865
5950	3766.651959998037
5960	3776.024734080864
5970	3785.395874539067
5980	3794.7653685021464
5990	3804.13320292106
6000	3813.499364458535
6010	3822.8638394326617
6020	3832.22661402376
6030	3841.587674328302
6040	3850.947006250318
6050	3860.3045957767904
6060	3869.6604284104183
6070	3879.014489802838
6080	3888.36676507793
6090	3897.717239469337
6100	3900
6110	3890
6120	3880
6130	3870
6140	3860
6150	3850
6160	3840
6170	3830
6180	3820
6190	3810
6200	3800
6210	3790
6220	3780
6230	3770
6240	3760
6250	3750
6260	3740
6270	3730
6280	3720
6290	3710
6300	3700
6310	3690
6320	3680
6330	3670
6340	3660
6350	3650
6360	3640
6370	3630
6380	3620
6390	3610
6400	3600
6410	3590
6420	3580
6430	3570
6440	3560
6450	3550
6460	3540
6470	3530
6480	3520
6490	3510
6500	3500
6510	3490
6520	3480
6530	3470
6540	3460
6550	3450
6560	3440
6570	3430
6580	3420
6590	3410
6600	3400
6610	3390
6620	3380
6630	3370
6640	3360
6650	3350
6660	3340
6670	3330
6680	3320
6690	3310
6700	3300
6710	3290
6720	3280
6730	3270
6740	3260
6750	3250
6760	3240
6770	3230
6780	3220
6790	3210
6800	3200
6810	3190
6820	3180
6830	3170
6840	3160
6850	3150
6860	3140
6870	3130
6880	3120
6890	3110
6900	3100
6910	3090
6920	3080
6930	3070
6940	3060
6950	3050
6960	3040
6970	3030
6980	3020
6990	3010
7000	3000
7010	2990
7020	2980
7030	2970
7040	2960
7050	2950
7060	2940
7070	2930
7080	2920
7090	2910
7100	2900
7110	2890
7120	2880
7130	2870
7140	2860
7150	2850
7160	2840
7170	2830
7180	2820
7190	2810
7200	2800
7210	2790
7220	2780
7230	2770
7240	2760
7250	2750
7260	2740
7270	2730
7280	2720
7290	2710
7300	2700
7310	2690
7320	2680
7330	2670
7340	2660
7350	2650
7360	2640
7370	2630
7380	2620
7390	2610
7400	2600
7410	2590
7420	2580
7430	2570
7440	2560
7450	2550
7460	2540
7470	2530
7480	2520
7490	2510
7500	2500
7510	2490
7520	2480
7530	2470
7540	2460
7550	2450
7560	2440
7570	2430
7580	2420
7590	2410
7600	2400
7610	2390
7620	2380
7630	2370
7640	2360
7650	2350
7660	2340
7670	2330
7680	2320
7690	2310
7700	2300
7710	2290
7720	2280
7730	2270
7740	2260
7750	2250
7760	2240
7770	2230
7780	2220
7790	2210
7800	2200
7810	2190
7820	2180
7830	2170
7840	2160
7850	2150
7860	2140
7870	2130
7880	2120
7890	2110
7900	2100
7910	2090
7920	2080
7930	2070
7940	2060
7950	2050
7960	2040
7970	2030
7980	2020
7990	2010
8000	2000
8010	1990
8020	1980
8030	1970
8040	1960
8050	1950
8060	1940
8070	1930
8080	1920
8090	1910
8100	1900
8110	1890
8120	1880
8130	1870
8140	1860
8150	1850
8160	1840
8170	1830
8180	1820
8190	1810
8200	1800
8210	1790
8220	1780
8230	1770
8240	1760
8250	1750
8260	1740
8270	1730
8280	1720
8290	1710
8300	1700
8310	1690
8320	1680
8330	1670
8340	1660
8350	1650
8360	1640
8370	1630
8380	1620
8390	1610
8400	1600
8410	1590
8420	1580
8430	1570
8440	1560
8450	1550
8460	1540
8470	1530
8480	1520
8490	1510
8500	1500
8510	1490
8520	1480
8530	1470
8540	1460
8550	1450
8560	1440
8570	1430
8580	1420
8590	1410
8600	1400
8610	1390
8620	1380
8630	1370
8640	1360
8650	1350
8660	1340
8670	1330
8680	1320
8690	1310
8700	1300
8710	1290
8720	1280
8730	1270
8740	1260
8750	1250
8760	1240
8770	1230
8780	1220
8790	1210
8800	1200
8810	1190
8820	1180
8830	1170
8840	1160
8850	1150
8860	1140
8870	1130
8880	1120
8890	1110
8900	1100
8910	1090
8920	1080
8930	1070
8940	1060
8950	1050
8960	1040
8970	1030
8980	1020
8990	1010
9000	1000
9010	990
9020	980
9030	970
9040	960
9050	950
9060	940
9070	930
9080	920
9090	910
9100	900
9110	890
9120	880
9130	870
9140	860
9150	850
9160	840
9170	830
9180	820
9190	810
9200	800
9210	790
9220	780
9230	770
9240	760
9250	750
9260	740
9270	730
9280	720
9290	710
9300	700
9310	690
9320	680
9330	670
9340	660
9350	650
9360	640
9370	630
9380	620
9390	610
9400	600
9410	590
9420	580
9430	570
9440	560
9450	550
9460	540
9470	530
9480	520
9490	510
9500	500
9510	490
9520	480
9530	470
9540	460
9550	450
9560	440
9570	430
9580	420
9590	410
9600	400
9610	390
9620	380
9630	370
9640	360
9650	350
9660	340
9670	330
9680	320
9690	310
9700	300
9710	290
9720	280
9730	270
9740	260
9750	250
9760	240
9770	230
9780	220
9790	210
9800	200
9810	190
9820	180
9830	170
9840	160
9850	150
9860	140
9870	130
9880	120
9890	110
9900	100
9910	90
9920	80
9930	70
9940	60
9950	50
9960	40
9970	30
9980	20
9990	10
10000	0

==> Data_Files/Mod_Ent_Wd_Int_brane_mu_1p3_y1_2000_y2_10000_d_4.dat <==
2000	-3.4836130069493265e-7
2010	9.635006942257553
2020	19.27000551282429
2030	28.904995101003163
2040	38.53997579616804
2050	48.174947534427496
2060	57.80991023515723
2070	67.44486383337265
2080	77.07980830865678
2090	86.71474361548555
2100	96.3496699101629
2110	105.98458696142731
2120	115.6194944825018
2130	125.25439229235587
2140	134.88927988281247
2150	144.52415752261717
2160	154.15902521995832
2170	163.7938829936368
2180	173.42873092188742
2190	183.06356874862715
2200	192.69839636966208
2210	202.3332137310721
2220	211.96802071521512
2230	221.60281711125916
2240	231.23760276717977
2250	240.87237728967136
2260	250.50714078196793
2270	260.14189333474525
2280	269.7766349446578
2290	279.411365783358
2300	289.0460855926094
2310	298.6807942861871
2320	308.31549180955045
2330	317.95017811724705
2340	327.58485299062977
2350	337.21951629423233
2360	346.85416787463254
2370	356.4888076061836
2380	366.12343538437096
2390	375.75805108864495
2400	385.3926545986272
2410	395.02724579356516
2420	404.66182455276737
2430	414.2963907556033
2440	423.93094428160856
2450	433.5654850098317
2460	443.20001281952557
2470	452.8345275900245
2480	462.4690292006209
2490	472.10351753030636
2500	481.73799245822875
2510	491.3724538411434
2520	501.0069015758192
2530	510.64133557243986
2540	520.2757557264899
2550	529.9101619132721
2560	539.5445540547247
2570	549.1789320597815
2580	558.8132958401146
2590	568.4476453241409
2600	578.0819803708631
2610	587.7163008698735
2620	597.3506067109163
2630	606.9848977835705
2640	616.6191739770661
2650	626.2534351808379
2660	635.8876812844943
2670	645.5219121772975
2680	655.1561277484925
2690	664.7903278874027
2700	674.4245124835919
2710	684.0586814260396
2720	693.6928346039458
2730	703.3269719112373
2740	712.9610932444771
2750	722.5951984703313
2760	732.2292874695901
2770	741.863360147414
2780	751.4974163721623
2790	761.1314559811984
2800	770.7654788345802
2810	780.399484762068
2820	790.0334736595681
2830	799.6674454126195
2840	809.3013998983694
2850	818.9353369919883
2860	828.569256574519
2870	838.2031585245371
2880	847.8370427207358
2890	857.4709090417363
2900	867.1047573657506
2910	876.7385875712067
2920	886.3723995367453
2930	896.0061931406149
2940	905.6399682609618
2950	915.2737247760622
2960	924.9074625712489
2970	934.5411815152606
2980	944.1748814820111
2990	953.8085623569744
3000	963.4422240442232
3010	973.0758663484456
3020	982.709489119201
3030	992.3430921915794
3040	1001.9766754196114
3050	1011.6102386828749
3060	1021.243781844566
3070	1030.8773047608545
3080	1040.510807302715
3090	1050.144289340015
3100	1059.7777507402063
3110	1069.411191371101
3120	1079.0446110995495
3130	1088.6780097927976
3140	1098.3113873182338
3150	1107.9447435431969
3160	1117.57807833444
3170	1127.2113915590137
3180	1136.844683122312
3190	1146.4779528615659
3200	1156.111200589741
3210	1165.7444261454668
3220	1175.3776292392897
3230	1185.010809880151
3240	1194.6439679901357
3250	1204.2771035084513
3260	1213.9102164425549
3270	1223.5433064621875
3280	1233.1763733883542
3290	1242.8094170080058
3300	1252.4424371523492
3310	1262.0754337137387
3320	1271.7084065455842
3330	1281.3413555039995
3340	1290.9742804393713
3350	1300.6071812025714
3360	1310.2400576452112
3370	1319.872909616044
3380	1329.5057369717288
3390	1339.138539565651
3400	1348.771317258125
3410	1358.4040699057655
3420	1368.0367973397356
3430	1377.6694994044112
3440	1387.3021759476474
3450	1396.9348268108374
3460	1406.5674518338187
3470	1416.2000508584906
3480	1425.8326237273404
3490	1435.4651702814563
3500	1445.0976903623935
3510	1454.7301838119106
3520	1464.3626504719036
3530	1473.9950901831614
3540	1483.6275027869867
3550	1493.2598881250424
3560	1502.8922460384408
3570	1512.524576367842
3580	1522.1568789542393
3590	1531.789153639189
3600	1541.4214002629892
3610	1551.0536186661875
3620	1560.6858086895495
3630	1570.3179701742338
3640	1579.950102959982
3650	1589.5822068871462
3660	1599.2142817976953
3670	1608.8463275318197
3680	1618.4783439260027
3690	1628.1103308189006
3700	1637.7422880646359
3710	1647.3742154853207
3720	1657.0061129038966
3730	1666.6379801496216
3740	1676.2698170597962
3750	1685.901623450224
3760	1695.533399145536
3770	1705.1651439706727
3780	1714.7968577504057
3790	1724.4285403083702
3800	1734.0601914687904
3810	1743.6918110564638
3820	1753.3233988950997
3830	1762.9549548082039
3840	1772.5864786195998
3850	1782.2179701539417
3860	1791.8494292338676
3870	1801.4808556827525
3880	1811.1122493242653
3890	1820.7436099821152
3900	1830.3749374786325
3910	1840.0062316368121
3920	1849.6374922801997
3930	1859.2687192313858
3940	1868.8999123125413
3950	1878.5310713462338
3960	1888.16219615588
3970	1897.7932865628986
3980	1907.4243423893129
3990	1917.0553634595312
4000	1926.686349600243
4010	1936.3173006210416
4020	1945.948216339389
4030	1955.5790965836195
4040	1965.2099411648192
4050	1974.8407498818563
4060	1984.4715225430252
4070	1994.102258959375
4080	2003.7329589356323
4090	2013.3636222781056
4100	2022.9942487937954
4110	2032.6248382900922
4120	2042.2553905723585
4130	2051.8859054468644
4140	2061.5163827204724
4150	2071.146822199168
4160	2080.777223688117
4170	2090.40758699306
4180	2100.037911920697
4190	2109.6681982755604
4200	2119.298445862652
4210	2128.928654487375
4220	2138.5588239556178
4230	2148.1889540710536
4240	2157.8190446383333
4250	2167.449095462721
4260	2177.0791063486
4270	2186.7090770994396
4280	2196.339007519331
4290	2205.968897415802
4300	2215.5987465886315
4310	2225.2285548392138
4320	2234.8583219733214
4330	2244.488047805263
4340	2254.117732109887
4350	2263.7473746794817
4360	2273.3769753112388
4370	2283.006533795138
4380	2292.6360499141792
4390	2302.265523456202
4400	2311.894954210246
4410	2321.524341962617
4420	2331.1536865002504
4430	2340.782987610593
4440	2350.4122450815653
4450	2360.0414586985025
4460	2369.6706282479
4470	2379.2997535170475
4480	2388.92883429198
4490	2398.5578703578044
4500	2408.1868615003295
4510	2417.81580750665
4520	2427.4447081608573
4530	2437.073563247877
4540	2446.702372553181
4550	2456.331135862512
4560	2465.959852959109
4570	2475.5885236273693
4580	2485.217147652712
4590	2494.8457248187797
4600	2504.4742549084226
4610	2514.102737705228
4620	2523.7311730046654
4630	2533.3595605735113
4640	2542.9879001883965
4650	2552.6161916328233
4660	2562.2444346893203
4670	2571.8726291121943
4680	2581.5007746696274
4690	2591.128871132011
4700	2600.7569182654593
4710	2610.3849158353987
4720	2620.012863608474
4730	2629.6407613529263
4740	2639.268608832824
4750	2648.896405813928
4760	2658.5241520627246
4770	2668.1518473450415
4780	2677.7794914246524
4790	2687.4070840664567
4800	2697.034625036747
4810	2706.6621140988336
4820	2716.289551016275
4830	2725.9169355533445
4840	2735.544267475306
4850	2745.171546543687
4860	2754.798772521619
4870	2764.425945173215
4880	2774.053064261138
4890	2783.6801295466457
4900	2793.307140791964
4910	2802.9340975393943
4920	2812.5609998466157
4930	2822.1878476289353
4940	2831.814640724294
4950	2841.441378958809
4960	2851.0680624212837
4970	2860.6946910760325
4980	2870.3212652284947
4990	2879.9477845329375
5000	2889.574248509615
5010	2899.200656872219
5020	2908.827009347223
5030	2918.4533056268874
5040	2928.079545417367
5050	2937.705728425945
5060	2947.3318543586724
5070	2956.957922918891
5080	2966.583933811496
5090	2976.209886743522
5100	2985.8357814172095
5110	2995.461617535641
5120	3005.0873948030044
5130	3014.7131129242025
5140	3024.338771599396
5150	3033.964370530885
5160	3043.5899094226615
5170	3053.215387975656
5180	3062.8408058897107
5190	3072.4661628658123
5200	3082.091458607586
5210	3091.7166928119545
5220	3101.3418651785287
5230	3110.966975408128
5240	3120.5920232002813
5250	3130.2170082515145
5260	3139.8419302600546
5270	3149.466788926483
5280	3159.091583946049
5290	3168.7163150150363
5300	3178.3409818309824
5310	3187.965584091889
5320	3197.5901214909
5330	3207.214593723401
5340	3216.8390004867433
5350	3226.4633414744667
5360	3236.0876163794233
5370	3245.711824895771
5380	3255.335966719833
5390	3264.9600415413115
5400	3274.584049052649
5410	3284.207988947855
5420	3293.831860918632
5430	3303.4556646543274
5440	3313.0793998458707
5450	3322.7030661870117
5460	3332.326663364678
5470	3341.9501910680215
5480	3351.5736489876113
5490	3361.1970368131606
5500	3370.820354230441
5510	3380.443600927282
5520	3390.066776594052
5530	3399.6898809154645
5540	3409.312913577071
5550	3418.9358742659083
5560	3428.5587626695265
5570	3438.1815784700566
5580	3447.804321352121
5590	3457.426991002606
5600	3467.0495871038506
5610	3476.6721093377314
5620	3486.294557387673
5630	3495.916930938869
5640	3505.539229669745
5650	3515.1614532616063
5660	3524.7836013977685
5670	3534.405673758012
5680	3544.027670020469
5690	3553.649589864877
5700	3563.2714329738646
5710	3572.8931990220876
5720	3582.5148876874237
5730	3592.136498649536
5740	3601.7580315854425
5750	3611.3794861694614
5760	3621.0008620777153
5770	3630.622158989632
5780	3640.2433765764436
5790	3649.864514512348
5800	3659.4855724732847
5810	3669.106550133282
5820	3678.727447162783
5830	3688.3482632343116
5840	3697.968998023617
5850	3707.5896511986816
5860	3717.2102224298283
5870	3726.8307113892065
5880	3736.4511177476124
5890	3746.071441171549
5900	3755.6916813298253
5910	3765.3118378944373
5920	3774.9319105298746
5930	3784.5518989025245
5940	3794.1718026806866
5950	3803.791621531665
5960	3813.4113551179594
5970	3823.031003104546
5980	3832.650565159602
5990	3842.2700409438557
6000	3851.8894301197042
6010	3861.5087323515427
6020	3871.1279473029017
6030	3880.7470746322206
6040	3890.3661140005197
6050	3899.985065072095
6060	3909.60392750363
6070	3919.222700953478
6080	3920
6090	3910
6100	3900
6110	3890
6120	3880
6130	3870
6140	3860
6150	3850
6160	3840
6170	3830
6180	3820
6190	3810
6200	3800
6210	3790
6220	3780
6230	3770
6240	3760
6250	3750
6260	3740
6270	3730
6280	3720
6290	3710
6300	3700
6310	3690
6320	3680
6330	3670
6340	3660
6350	3650
6360	3640
6370	3630
6380	3620
6390	3610
6400	3600
6410	3590
6420	3580
6430	3570
6440	3560
6450	3550
6460	3540
6470	3530
6480	3520
6490	3510
6500	3500
6510	3490
6520	3480
6530	3470
6540	3460
6550	3450
6560	3440
6570	3430
6580	3420
6590	3410
6600	3400
6610	3390
6620	3380
6630	3370
6640	3360
6650	3350
6660	3340
6670	3330
6680	3320
6690	3310
6700	3300
6710	3290
6720	3280
6730	3270
6740	3260
6750	3250
6760	3240
6770	3230
6780	3220
6790	3210
6800	3200
6810	3190
6820	3180
6830	3170
6840	3160
6850	3150
6860	3140
6870	3130
6880	3120
6890	3110
6900	3100
6910	3090
6920	3080
6930	3070
6940	3060
6950	3050
6960	3040
6970	3030
6980	3020
6990	3010
7000	3000
7010	2990
7020	2980
7030	2970
7040	2960
7050	2950
7060	2940
7070	2930
7080	2920
7090	2910
7100	2900
7110	2890
7120	2880
7130	2870
7140	2860
7150	2850
7160	2840
7170	2830
7180	2820
7190	2810
7200	2800
7210	2790
7220	2780
7230	2770
7240	2760
7250	2750
7260	2740
7270	2730
7280	2720
7290	2710
7300	2700
7310	2690
7320	2680
7330	2670
7340	2660
7350	2650
7360	2640
7370	2630
7380	2620
7390	2610
7400	2600
7410	2590
7420	2580
7430	2570
7440	2560
7450	2550
7460	2540
7470	2530
7480	2520
7490	2510
7500	2500
7510	2490
7520	2480
7530	2470
7540	2460
7550	2450
7560	2440
7570	2430
7580	2420
7590	2410
7600	2400
7610	2390
7620	2380
7630	2370
7640	2360
7650	2350
7660	2340
7670	2330
7680	2320
7690	2310
7700	2300
7710	2290
7720	2280
7730	2270
7740	2260
7750	2250
7760	2240
7770	2230
7780	2220
7790	2210
7800	2200
7810	2190
7820	2180
7830	2170
7840	2160
7850	2150
7860	2140
7870	2130
7880	2120
7890	2110
7900	2100
7910	2090
7920	2080
7930	2070
7940	2060
7950	2050
7960	2040
7970	2030
7980	2020
7990	2010
8000	2000
8010	1990
8020	1980
8030	1970
8040	1960
8050	1950
8060	1940
8070	1930
8080	1920
8090	1910
8100	1900
8110	1890
8120	1880
8130	1870
8140	1860
8150	1850
8160	1840
8170	1830
8180	1820
8190	1810
8200	1800
8210	1790
8220	1780
8230	1770
8240	1760
8250	1750
8260	1740
8270	1730
8280	1720
8290	1710
8300	1700
8310	1690
8320	1680
8330	1670
8340	1660
8350	1650
8360	1640
8370	1630
8380	1620
8390	1610
8400	1600
8410	1590
8420	1580
8430	1570
8440	1560
8450	1550
8460	1540
8470	1530
8480	1520
8490	1510
8500	1500
8510	1490
8520	1480
8530	1470
8540	1460
8550	1450
8560	1440
8570	1430
8580	1420
8590	1410
8600	1400
8610	1390
8620	1380
8630	1370
8640	1360
8650	1350
8660	1340
8670	1330
8680	1320
8690	1310
8700	1300
8710	1290
8720	1280
8730	1270
8740	1260
8750	1250
8760	1240
8770	1230
8780	1220
8790	1210
8800	1200
8810	1190
8820	1180
8830	1170
8840	1160
8850	1150
8860	1140
8870	1130
8880	1120
8890	1110
8900	1100
8910	1090
8920	1080
8930	1070
8940	1060
8950	1050
8960	1040
8970	1030
8980	1020
8990	1010
9000	1000
9010	990
9020	980
9030	970
9040	960
9050	950
9060	940
9070	930
9080	920
9090	910
9100	900
9110	890
9120	880
9130	870
9140	860
9150	850
9160	840
9170	830
9180	820
9190	810
9200	800
9210	790
9220	780
9230	770
9240	760
9250	750
9260	740
9270	730
9280	720
9290	710
9300	700
9310	690
9320	680
9330	670
9340	660
9350	650
9360	640
9370	630
9380	620
9390	610
9400	600
9410	590
9420	580
9430	570
9440	560
9450	550
9460	540
9470	530
9480	520
9490	510
9500	500
9510	490
9520	480
9530	470
9540	460
9550	450
9560	440
9570	430
9580	420
9590	410
9600	400
9610	390
9620	380
9630	370
9640	360
9650	350
9660	340
9670	330
9680	320
9690	310
9700	300
9710	290
9720	280
9730	270
9740	260
9750	250
9760	240
9770	230
9780	220
9790	210
9800	200
9810	190
9820	180
9830	170
9840	160
9850	150
9860	140
9870	130
9880	120
9890	110
9900	100
9910	90
9920	80
9930	70
9940	60
9950	50
9960	40
9970	30
9980	20
9990	10
10000	0

==> Data_Files/Mod_Full_New_SubAd_d_3_mu_1p3_y1_2000_y2_10000.dat <==
2000	0
2001	0.9615330111522968
2002	1.9228831627185805
2005	4.8082895477232865
2010	9.615199608276166
2020	19.23212204208857
2030	28.84978401419357
2040	38.466701130957084
2050	48.083504043742764
2390	374.85222639850116
2890	854.6278048307629
3390	1329.216205015581
3890	1803.0366084942232
4390	2271.8865005207085
4690	2552.2397637808613
4990	2825.325680832659
5290	3096.046074032095
5490	3259.7034755488876
5790	3479.04481834922
6000	3581.7548395273757
6050	3594.79871335925
6100	3602.337870912863
6150	3603.8320624449875
6200	3598.9758819164663
6250	3587.890936114373
6300	3569.5359997080204
6400	3516.0340520457835
6700	3269.465353480887
7000	3006.4411057242132
8000	2010.059791408845
9000	1012.4038602978783
9950	53.367488747294985
10000	0

==> Data_Files/SA_bound_d_2_mu_1p0_y1_2000_y2_10000.dat <==
2000	0.
2010	7.198230630430771
2020	14.387762237107381
2030	21.56856090362271
2040	28.74059257855606
2050	35.90382307511845
2060	43.05821807082248
2070	50.20374310714942
2080	57.34036358921912
2090	64.46804478546073
2100	71.58675182728894
2110	78.69644970878653
2120	85.79710328637702
2130	92.88867727851994
2140	99.97113626538794
2150	107.04444468857037
2160	114.10856685075942
2170	121.16346691544823
2180	128.209108906638
2190	135.24545670853877
2200	142.27247406528295
2210	149.29012458063153
2220	156.2983717176994
2230	163.29717879866348
2240	170.2865090045043
2250	177.2663253747196
2260	184.2365908070633
2270	191.19726805728442
2280	198.1483197388634
2290	205.089708322761
2300	212.0213961371719
2310	218.94334536727092
2320	225.85551805497926
2330	232.75787609873169
2340	239.650381253231
2350	246.53299512924332
2360	253.40567919335717
2370	260.2683947677824
2380	267.12110303013014
2390	273.96376501321174
2400	280.79634160483783
2410	287.6187935476255
2420	294.43108143880545
2430	301.23316573004377
2440	308.02500672726364
2450	314.8065645904653
2460	321.57779933357506
2470	328.33867082427514
2480	335.08913878385283
2490	341.829162787054
2500	348.55870226194384
2510	355.2777164897698
2520	361.9861646048357
2530	368.6840055943803
2540	375.37119829846233
2550	382.04770140986057
2560	388.71347347395476
2570	395.3684728886592
2580	402.0126579043135
2590	408.6459866236164
2600	415.2684170015509
2610	421.8799068453218
2620	428.48041381430085
2630	435.0698954199752
2640	441.64830902591257
2650	448.21561184772145
2660	454.7717609530391
2670	461.3167132615008
2680	467.85042554474694
2690	474.37285442641496
2700	480.88395638215115
2710	487.3836877396334
2720	493.872004678592
2730	500.34886323085084
2740	506.81421928037344
2750	513.2680285633141
2760	519.7102466680835
2770	526.1408290354257
2780	532.5597309584964
2790	538.9669075829588
2800	545.362313907086
2810	551.7459047818757
2820	558.1176349111674
2830	564.4774588517848
2840	570.8253310136715
2850	577.1612056600507
2860	583.4850369075857
2870	589.7967787265607
2880	596.0963849410618
2890	602.3838092291808
2900	608.6590051232197
2910	614.9219260099126
2920	621.172525130657
2930	627.4107555817609
2940	633.6365703146903
2950	639.8499221363463
2960	646.0507637093342
2970	652.2390475522625
2980	658.414726040045
2990	664.5777514042138
3000	670.7280757332492
3010	676.8656509729244
3020	682.9904289266578
3030	689.1023612558802
3040	695.2013994804156
3050	701.2874949788738
3060	707.360598989063
3070	713.4206626084033
3080	719.4676367943703
3090	725.5014723649356
3100	731.5221199990356
3110	737.529530237046
3120	743.523653481273
3130	749.50443999646
3140	755.4718399103094
3150	761.4258032140151
3160	767.3662797628149
3170	773.2932192765566
3180	779.2065713402744
3190	785.1062854047941
3200	790.9923107873319
3210	796.8645966721342
3220	802.7230921111104
3230	808.5677460245006
3240	814.3985072015457
3250	820.215324301178
3260	826.0181458527359
3270	831.8069202566794
3280	837.5815957853392
3290	843.3421205836694
3300	849.0884426700268
3310	854.8205099369588
3320	860.5382701520184
3330	866.2416709585859
3340	871.930659876718
3350	877.6051843040059
3360	883.2651915164606
3370	888.9106286694068
3380	894.5414427984033
3390	900.1575808201733
3400	905.7589895335623
3410	911.3456156205084
3420	916.9174056470292
3430	922.4743060642413
3440	928.0162632093743
3450	933.5432233068341
3460	939.0551324692551
3470	944.5519366986018
3480	950.03358188726
3490	955.5000138191735
3500	960.9511781709843
3510	966.3870205131989
3520	971.8074863113752
3530	977.212520927329
3540	982.6020696203559
3550	987.976077548482
3560	993.3344897697289
3570	998.6772512434054
3580	1004.0043068314098
3590	1009.315601299566
3600	1014.6110793189691
3610	1019.8906854673633
3620	1025.1543642305269
3630	1030.4020600036974
3640	1035.6337170929983
3650	1040.849279716902
3660	1046.0486920077083
3670	1051.2318980130467
3680	1056.398841697399
3690	1061.549466943642
3700	1066.6837175546207
3710	1071.8015372547334
3720	1076.9028696915475
3730	1081.9876584374297
3740	1087.0558469912075
3750	1092.107378779846
3760	1097.1421971601521
3770	1102.160245420495
3780	1107.1614667825634
3790	1112.145804403125
3800	1117.1132013758297
3810	1122.0636007330186
3820	1126.9969454475704
3830	1131.913178434761
3840	1136.8122425541515
3850	1141.6940806114935
3860	1146.5586353606668
3870	1151.4058495056343
3880	1156.235665702421
3890	1161.0480265611159
3900	1165.8428746479021
3910	1170.6201524871012
3920	1175.3798025632523
3930	1180.1217673232077
3940	1184.8459891782513
3950	1189.552410506245
3960	1194.2409736537975
3970	1198.9116209384547
3980	1203.5642946509124
3990	1208.1989370572628
4000	1212.8154904012463
4010	1217.413896906548
4020	1221.9940987790997
4030	1226.556038209419
4040	1231.0996573749617
4050	1235.6248984425038
4060	1240.131703570547
4070	1244.6200149117458
4080	1249.089774615356
4090	1253.5409248297083
4100	1257.9734077047133
4110	1262.3871653943716
4120	1266.7821400593266
4130	1271.158273869427
4140	1275.515509006318
4150	1279.8537876660566
4160	1284.173052061743
4170	1288.473244426188
4180	1292.754307014583
4190	1297.0161821072152
4200	1301.2588120121873
4210	1305.4821390681718
4220	1309.686105647178
4230	1313.8706541573501
4240	1318.035727045778
4250	1322.1812668013372
4260	1326.3072159575531
4270	1330.4135170954723
4280	1334.5001128465738
4290	1338.5669458956863
4300	1342.6139589839386
4310	1346.6410949117208
4320	1350.6482965416735
4330	1354.6355068016946
4340	1358.602668687965
4350	1362.5497252680016
4360	1366.4766196837172
4370	1370.3832951545164
4380	1374.269694980395
4390	1378.1357625450728
4400	1381.9814413191361
4410	1385.8066748632036
4420	1389.6114068311063
4430	1393.3955809730933
4440	1397.1591411390482
4450	1400.9020312817293
4460	1404.6241954600227
4470	1408.3255778422144
4480	1412.006122709281
4490	1415.6657744581962
4500	1419.3044776052511
4510	1422.9221767893932
4520	1426.518816775586
4530	1430.094342458171
4540	1433.6486988642591
4550	1437.181831157127
4560	1440.6936846396338
4570	1444.1842047576483
4580	1447.653337103493
4590	1451.1010274193986
4600	1454.5272216009726
4610	1457.9318657006838
4620	1461.3149059313528
4630	1464.6762886696583
4640	1468.0159604596597
4650	1471.3338680163165
4660	1474.6299582290371
4670	1477.9041781652218
4680	1481.1564750738244
4690	1484.386796388923
4700	1487.595089733295
4710	1490.781302922007
4720	1493.945383966005
4730	1497.0872810757219
4740	1500.2069426646835
4750	1503.3043173531282
4760	1506.3793539716262
4770	1509.4320015647095
4780	1512.4622093945072
4790	1515.4699269443836
4800	1518.4551039225798
4810	1521.4176902658628
4820	1524.3576361431733
4830	1527.2748919592832
4840	1530.1694083584448
4850	1533.0411362280543
4860	1535.8900267023064
4870	1538.7160311658545
4880	1541.5191012574714
4890	1544.2991888737065
4900	1547.0562461725444
4910	1549.7902255770637
4920	1552.5010797790883
4930	1555.1887617428424
4940	1557.8532247085982
4950	1560.49442219632
4960	1563.1123080093093
4970	1565.706836237836
4980	1568.27796126277
4990	1570.8256377592097
5000	1573.3498207000953
5010	1575.8504653598216
5020	1578.3275273178401
5030	1580.7809624622537
5040	1583.2107269934036
5050	1585.6167774274422
5060	1587.9990705998994
5070	1590.3575636692403
5080	1592.6922141204027
5090	1595.002979768332
5100	1597.2898187614987
5110	1599.5526895854027
5120	1601.791551066065
5130	1604.0063623735032
5140	1606.1970830251917
5150	1608.3636728895099
5160	1610.5060921891682
5170	1612.6243015046189
5180	1614.7182617774547
5190	1616.7879343137788
5200	1618.8332807875631
5210	1620.8542632439871
5220	1622.8508441027507
5230	1624.822986161374
5240	1626.7706525984672
5250	1628.6938069769858
5260	1630.5924132474574
5270	1632.4664357511888
5280	1634.3158392234463
5290	1636.1405887966148
5300	1637.940650003327
5310	1639.7159887795701
5320	1641.4665714677649
5330	1643.192364819818
5340	1644.8933360001452
5350	1646.5694525886688
5360	1648.220682583782
5370	1649.846994405289
5380	1651.4483568973105
5390	1653.024739331158
5400	1654.5761114081824
5410	1656.1024432625836
5420	1657.6037054641924
5430	1659.0798690212173
5440	1660.5309053829565
5450	1661.956786442478
5460	1663.357484539264
5470	1664.732972461819
5480	1666.0832234502418
5490	1667.4082111987618
5500	1668.7079098582399
5510	1669.982294038627
5520	1671.2313388113894
5530	1672.4550197118906
5540	1673.6533127417388
5550	1674.8261943710927
5560	1675.9736415409247
5570	1677.0956316652469
5580	1678.1921426332942
5590	1679.2631528116653
5600	1680.3086410464225
5610	1681.328586665149
5620	1682.3229694789607
5630	1683.2917697844778
5640	1684.2349683657517
5650	1685.1525464961442
5660	1686.0444859401646
5670	1686.9107689552643
5680	1687.751378293578
5690	1688.5662972036275
5700	1689.3555094319718
5710	1690.1189992248146
5720	1690.8567513295652
5730	1691.5687509963473
5740	1692.2549839794628
5750	1692.9154365388104
5760	1693.5500954412496
5770	1694.1589479619188
5780	1694.7419818855055
5790	1695.2991855074638
5800	1695.8305476351852
5810	1696.3360575891197
5820	1696.8157052038378
5830	1697.2694808290598
5840	1697.6973753306142
5850	1698.0993800913607
5860	1698.47548701205
5870	1698.8256885121446
5880	1699.1499775305756
5890	1699.448347526457
5900	1699.7207924797417
5910	1699.96730689183
5920	1700.1878857861248
5930	1700.3825247085279
5940	1700.5512197278986
5950	1700.6939674364417
5960	1700.810764950057
5970	1700.9016099086275
5980	1700.9665004762614
5990	1701.0054353414725
6000	1701.0184137173173
6010	1701.0054353414725
6020	1700.966500476261
6030	1700.901609908628
6040	1700.8107649500566
6050	1700.6939674364417
6060	1700.5512197278986
6070	1700.3825247085283
6080	1700.1878857861243
6090	1699.9673068918305
6100	1699.7207924797417
6110	1699.448347526457
6120	1699.1499775305756
6130	1698.825688512144
6140	1698.4754870120496
6150	1698.0993800913602
6160	1697.6973753306142
6170	1697.2694808290598
6180	1696.8157052038382
6190	1696.3360575891193
6200	1695.8305476351857
6210	1695.2991855074638
6220	1694.7419818855055
6230	1694.1589479619188
6240	1693.5500954412491
6250	1692.91543653881
6260	1692.2549839794624
6270	1691.5687509963468
6280	1690.8567513295652
6290	1690.1189992248146
6300	1689.3555094319718
6310	1688.5662972036275
6320	1687.7513782935785
6330	1686.9107689552638
6340	1686.0444859401646
6350	1685.1525464961437
6360	1684.2349683657512
6370	1683.2917697844778
6380	1682.3229694789607
6390	1681.328586665149
6400	1680.308641046423
6410	1679.2631528116653
6420	1678.1921426332942
6430	1677.0956316652469
6440	1675.9736415409243
6450	1674.8261943710927
6460	1673.6533127417383
6470	1672.4550197118901
6480	1671.2313388113894
6490	1669.9822940386275
6500	1668.7079098582403
6510	1667.4082111987618
6520	1666.0832234502413
6530	1664.732972461819
6540	1663.357484539264
6550	1661.9567864424776
6560	1660.5309053829565
6570	1659.0798690212168
6580	1657.6037054641924
6590	1656.1024432625832
6600	1654.576111408182
6610	1653.024739331158
6620	1651.4483568973105
6630	1649.846994405289
6640	1648.220682583782
6650	1646.5694525886684
6660	1644.8933360001447
6670	1643.192364819818
6680	1641.4665714677644
6690	1639.7159887795697
6700	1637.940650003327
6710	1636.1405887966152
6720	1634.3158392234463
6730	1632.4664357511883
6740	1630.5924132474574
6750	1628.6938069769858
6760	1626.7706525984672
6770	1624.8229861613736
6780	1622.8508441027507
6790	1620.8542632439862
6800	1618.8332807875631
6810	1616.7879343137788
6820	1614.7182617774547
6830	1612.6243015046193
6840	1610.5060921891677
6850	1608.3636728895099
6860	1606.1970830251917
6870	1604.0063623735027
6880	1601.7915510660646
6890	1599.5526895854027
6900	1597.2898187614983
6910	1595.0029797683314
6920	1592.6922141204022
6930	1590.3575636692403
6940	1587.9990705998998
6950	1585.6167774274418
6960	1583.2107269934031
6970	1580.7809624622537
6980	1578.3275273178397
6990	1575.8504653598206
7000	1573.3498207000953
7010	1570.8256377592097
7020	1568.27796126277
7030	1565.7068362378354
7040	1563.1123080093093
7050	1560.49442219632
7060	1557.8532247085982
7070	1555.1887617428424
7080	1552.5010797790883
7090	1549.7902255770637
7100	1547.056246172544
7110	1544.2991888737065
7120	1541.519101257471
7130	1538.716031165854
7140	1535.890026702306
7150	1533.0411362280543
7160	1530.1694083584448
7170	1527.2748919592827
7180	1524.3576361431733
7190	1521.4176902658623
7200	1518.4551039225798
7210	1515.4699269443831
7220	1512.4622093945072
7230	1509.432001564709
7240	1506.3793539716257
7250	1503.3043173531282
7260	1500.206942664684
7270	1497.0872810757219
7280	1493.945383966005
7290	1490.7813029220065
7300	1487.595089733295
7310	1484.386796388923
7320	1481.156475073824
7330	1477.9041781652213
7340	1474.6299582290371
7350	1471.3338680163165
7360	1468.0159604596593
7370	1464.6762886696588
7380	1461.3149059313523
7390	1457.9318657006838
7400	1454.5272216009726
7410	1451.1010274193986
7420	1447.653337103493
7430	1444.1842047576483
7440	1440.6936846396338
7450	1437.181831157127
7460	1433.6486988642591
7470	1430.094342458171
7480	1426.518816775586
7490	1422.9221767893932
7500	1419.3044776052511
7510	1415.6657744581962
7520	1412.006122709281
7530	1408.3255778422144
7540	1404.6241954600227
7550	1400.9020312817293
7560	1397.1591411390473
7570	1393.3955809730924
7580	1389.6114068311053
7590	1385.8066748632036
7600	1381.9814413191361
7610	1378.1357625450728
7620	1374.269694980394
7630	1370.3832951545155
7640	1366.4766196837172
7650	1362.5497252680007
7660	1358.602668687965
7670	1354.6355068016937
7680	1350.6482965416735
7690	1346.6410949117208
7700	1342.6139589839386
7710	1338.5669458956863
7720	1334.5001128465738
7730	1330.4135170954723
7740	1326.3072159575522
7750	1322.1812668013372
7760	1318.035727045777
7770	1313.8706541573492
7780	1309.686105647178
7790	1305.4821390681718
7800	1301.2588120121873
7810	1297.0161821072143
7820	1292.754307014582
7830	1288.4732444261872
7840	1284.173052061743
7850	1279.8537876660557
7860	1275.5155090063172
7870	1271.158273869426
7880	1266.7821400593266
7890	1262.3871653943716
7900	1257.9734077047133
7910	1253.5409248297083
7920	1249.089774615355
7930	1244.6200149117458
7940	1240.131703570547
7950	1235.6248984425029
7960	1231.0996573749608
7970	1226.556038209419
7980	1221.9940987790997
7990	1217.413896906547
8000	1212.8154904012463
8010	1208.198937057262
8020	1203.5642946509133
8030	1198.9116209384547
8040	1194.2409736537975
8050	1189.552410506245
8060	1184.8459891782513
8070	1180.1217673232068
8080	1175.3798025632523
8090	1170.6201524871003
8100	1165.8428746479012
8110	1161.0480265611159
8120	1156.2356657024202
8130	1151.4058495056343
8140	1146.558635360666
8150	1141.6940806114926
8160	1136.8122425541515
8170	1131.913178434761
8180	1126.9969454475704
8190	1122.0636007330186
8200	1117.1132013758288
8210	1112.145804403125
8220	1107.1614667825634
8230	1102.160245420495
8240	1097.1421971601512
8250	1092.107378779846
8260	1087.0558469912075
8270	1081.9876584374297
8280	1076.9028696915466
8290	1071.8015372547334
8300	1066.6837175546198
8310	1061.549466943642
8320	1056.398841697399
8330	1051.2318980130467
8340	1046.0486920077083
8350	1040.849279716902
8360	1035.6337170929983
8370	1030.4020600036965
8380	1025.1543642305269
8390	1019.8906854673623
8400	1014.6110793189691
8410	1009.315601299566
8420	1004.0043068314098
8430	998.6772512434054
8440	993.3344897697298
8450	987.976077548481
8460	982.602069620355
8470	977.212520927329
8480	971.8074863113752
8490	966.387020513198
8500	960.9511781709834
8510	955.5000138191726
8520	950.03358188726
8530	944.5519366986018
8540	939.0551324692551
8550	933.5432233068332
8560	928.0162632093743
8570	922.4743060642404
8580	916.9174056470292
8590	911.3456156205075
8600	905.7589895335623
8610	900.1575808201724
8620	894.5414427984024
8630	888.9106286694068
8640	883.2651915164597
8650	877.6051843040059
8660	871.9306598767171
8670	866.2416709585859
8680	860.5382701520184
8690	854.8205099369588
8700	849.0884426700268
8710	843.3421205836694
8720	837.5815957853392
8730	831.8069202566794
8740	826.0181458527359
8750	820.215324301178
8760	814.3985072015448
8770	808.5677460245006
8780	802.7230921111104
8790	796.8645966721333
8800	790.9923107873319
8810	785.1062854047932
8820	779.2065713402744
8830	773.2932192765547
8840	767.366279762814
8850	761.4258032140142
8860	755.4718399103085
8870	749.50443999646
8880	743.523653481272
8890	737.529530237046
8900	731.5221199990356
8910	725.5014723649347
8920	719.4676367943703
8930	713.4206626084033
8940	707.360598989062
8950	701.2874949788738
8960	695.2013994804147
8970	689.1023612558802
8980	682.9904289266578
8990	676.8656509729244
9000	670.7280757332492
9010	664.5777514042129
9020	658.414726040045
9030	652.2390475522625
9040	646.0507637093342
9050	639.8499221363454
9060	633.6365703146903
9070	627.41075558176
9080	621.172525130657
9090	614.9219260099117
9100	608.6590051232188
9110	602.3838092291808
9120	596.0963849410618
9130	589.7967787265598
9140	583.4850369075857
9150	577.1612056600507
9160	570.8253310136715
9170	564.4774588517848
9180	558.1176349111674
9190	551.7459047818747
9200	545.362313907086
9210	538.9669075829588
9220	532.5597309584964
9230	526.1408290354257
9240	519.7102466680835
9250	513.2680285633132
9260	506.81421928037344
9270	500.34886323084993
9280	493.8720046785911
9290	487.3836877396325
9300	480.88395638215115
9310	474.37285442641496
9320	467.85042554474694
9330	461.3167132615008
9340	454.7717609530382
9350	448.21561184772145
9360	441.64830902591075
9370	435.0698954199752
9380	428.48041381429994
9390	421.8799068453218
9400	415.26841700155
9410	408.6459866236155
9420	402.0126579043135
9430	395.3684728886592
9440	388.71347347395476
9450	382.04770140985966
9460	375.37119829846233
9470	368.6840055943794
9480	361.9861646048348
9490	355.27771648976886
9500	348.55870226194384
9510	341.829162787054
9520	335.08913878385283
9530	328.33867082427514
9540	321.57779933357506
9550	314.8065645904653
9560	308.02500672726273
9570	301.23316573004377
9580	294.43108143880454
9590	287.6187935476246
9600	280.7963416048369
9610	273.96376501321083
9620	267.12110303013014
9630	260.2683947677824
9640	253.40567919335808
9650	246.53299512924332
9660	239.650381253231
9670	232.75787609873078
9680	225.85551805497926
9690	218.94334536727
9700	212.021396137171
9710	205.089708322761
9720	198.14831973886248
9730	191.19726805728442
9740	184.2365908070633
9750	177.2663253747196
9760	170.2865090045043
9770	163.29717879866348
9780	156.2983717176985
9790	149.29012458063153
9800	142.27247406528204
9810	135.24545670853877
9820	128.20910890663708
9830	121.16346691544732
9840	114.1085668507585
9850	107.04444468857128
9860	99.97113626538794
9870	92.88867727851903
9880	85.79710328637702
9890	78.69644970878653
9900	71.58675182728894
9910	64.46804478545982
9920	57.340363589218214
9930	50.20374310714851
9940	43.05821807082157
9950	35.90382307511754
9960	28.74059257855606
9970	21.56856090362271
9980	14.387762237105562
9990	7.198230630430771
10000	-9.094947017729282e-13

==> Data_Files/SA_bound_d_2_mu_1p3_y1_2000_y2_10000.dat <==
2000	-1.8189894035458565e-12
2010	9.229857141812317
2020	18.45628173460318
2030	27.679251710014796
2040	36.89874481847801
2050	46.11473862744151
2060	55.327210519588334
2070	64.53613769102049
2080	73.74149714943633
2090	82.94326571227793
2100	92.14142000486208
2110	101.33593645849305
2120	110.52679130854722
2130	119.71396059254857
2140	128.89742014820695
2150	138.07714561144712
2160	147.2531124144125
2170	156.4252957834451
2180	165.5936707370438
2190	174.75821208379966
2200	183.9188944203088
2210	193.075692129064
2220	202.2285793763176
2230	211.37753010992492
2240	220.52251805716696
2250	229.66351672253404
2260	238.8004993855052
2270	247.93343909828582
2280	257.0623086835308
2290	266.1870807320347
2300	275.3077276004042
2310	284.42422140869166
2320	293.5365340380199
2330	302.64463712816314
2340	311.74850207511145
2350	320.8481000286065
2360	329.9434018896427
2370	339.03437830795065
2380	348.12099967944505
2390	357.2032361436454
2400	366.28105758106904
2410	375.35443361059424
2420	384.42333358679343
2430	393.4877265972359
2440	402.54758145976166
2450	411.60286671972244
2460	420.6535506471955
2470	429.6996012341583
2480	438.7409861916399
2490	447.7776729468378
2500	456.8096286401983
2510	465.836820122468
2520	474.85921395170953
2530	483.8767763902865
2540	492.88947340181267
2550	501.8972706480645
2560	510.9001334858649
2570	519.8980269639233
2580	528.8909158196475
2590	537.8787644759177
2600	546.8615370378197
2610	555.8391972893482
2620	564.8117086900666
2630	573.7790343717311
2640	582.7411371348817
2650	591.6979794453841
2660	600.6495234309455
2670	609.5957308775778
2680	618.5365632260296
2690	627.4719815681797
2700	636.4019466433797
2710	645.3264188347657
2720	654.2453581655222
2730	663.1587242951064
2740	672.0664765154293
2750	680.9685737469945
2760	689.8649745349935
2770	698.7556370453544
2780	707.6405190607484
2790	716.5195779765536
2800	725.3927707967687
2810	734.260054129883
2820	743.1213841847039
2830	751.9767167661271
2840	760.8260072708708
2850	769.669210683157
2860	778.5062815703432
2870	787.3371740785087
2880	796.1618419279862
2890	804.9802384088512
2900	813.792316376353
2910	822.598028246302
2920	831.3973259903996
2930	840.1901611315193
2940	848.9764847389329
2950	857.756247423491
2960	866.5293993327382
2970	875.2958901459847
2980	884.0556690693156
2990	892.8086848305538
3000	901.5548856741552
3010	910.2942193560611
3020	919.0266331384851
3030	927.7520737846421
3040	936.4704875534289
3050	945.1818201940323
3060	953.8860169404938
3070	962.5830225062018
3080	971.2727810783326
3090	979.9552363122248
3100	988.6303313256967
3110	997.2980086933039
3120	1005.9582104405267
3130	1014.6108780379045
3140	1023.2559523951008
3150	1031.893373854905
3160	1040.5230821871746
3170	1049.1450165827082
3180	1057.759115647054
3190	1066.3653173942525
3200	1074.9635592405143
3210	1083.5537779978317
3220	1092.1359098675193
3230	1100.7098904336913
3240	1109.2756546566657
3250	1117.8331368663034
3260	1126.382270755279
3270	1134.9229893722777
3280	1143.4552251151235
3290	1151.9789097238395
3300	1160.4939742736324
3310	1169.0003491678094
3320	1177.4979641306218
3330	1185.986748200035
3340	1194.4666297204262
3350	1202.93753633521
3360	1211.399394979389
3370	1219.8521318720314
3380	1228.2956725086715
3390	1236.7299416536416
3400	1245.154863332319
3410	1253.570360823307
3420	1261.9763566505376
3430	1270.3727725752915
3440	1278.7595295881538
3450	1287.136547900881
3460	1295.5037469381973
3470	1303.8610453295187
3480	1312.2083609005872
3490	1320.5456106650404
3500	1328.8727108158928
3510	1337.189576716949
3520	1345.4961228941334
3530	1353.7922630267417
3540	1362.0779099386195
3550	1370.3529755892569
3560	1378.6173710648072
3570	1386.8710065690343
3580	1395.113791414169
3590	1403.3456340117032
3600	1411.5664418630904
3610	1419.776121550386
3620	1427.9745787267952
3630	1436.1617181071551
3640	1444.3374434583334
3650	1452.5016575895547
3660	1460.6542623426526
3670	1468.795158582238
3680	1476.9242461858057
3690	1485.0414240337545
3700	1493.1465899993432
3710	1501.2396409385656
3720	1509.3204726799595
3730	1517.3889800143425
3740	1525.4450566844748
3750	1533.4885953746561
3760	1541.51948770025
3770	1549.5376241971421
3780	1557.5428943111356
3790	1565.5351863872725
3800	1573.5143876591005
3810	1581.4803842378678
3820	1589.4330611016649
3830	1597.3723020844996
3840	1605.2979898653184
3850	1613.2100059569675
3860	1621.1082306951012
3870	1628.9925432270356
3880	1636.8628215005529
3890	1644.7189422526544
3900	1652.560780998268
3910	1660.3882120189087
3920	1668.2011083513012
3930	1675.9993417759547
3940	1683.7827828057102
3950	1691.5513006742453
3960	1699.3047633245478
3970	1707.0430373973677
3980	1714.76598821963
3990	1722.4734797928409
4000	1730.1653747814603
4010	1737.8415345012677
4020	1745.5018189077114
4030	1753.1460865842505
4040	1760.7741947306936
4050	1768.385999151536
4060	1775.9813542442994
4070	1783.5601129878814
4080	1791.122126930919
4090	1798.6672461801668
4100	1806.1953193888999
4110	1813.706193745344
4120	1821.199714961138
4130	1828.675727259833
4140	1836.134073365441
4150	1843.5745944910295
4160	1850.997130327372
4170	1858.4015190316595
4180	1865.787597216287
4190	1873.1551999377098
4200	1880.504160685386
4210	1887.8343113708047
4220	1895.1454823166146
4230	1902.4375022458585
4240	1909.7101982713134
4250	1916.963395884964
4260	1924.1969189475926
4270	1931.4105896785136
4280	1938.6042286454544
4290	1945.7776547545895
4300	1952.9306852407444
4310	1960.0631356577696
4320	1967.1748198691039
4330	1974.2655500385285
4340	1981.3351366211314
4350	1988.3833883544885
4360	1995.410112250067
4370	2002.4151135848729
4380	2009.39819589335
4390	2016.3591609595392
4400	2023.2978088095138
4410	2030.2139377041035
4420	2037.1073441319213
4430	2043.9778228026976
4440	2050.825166640951
4450	2057.649166779998
4460	2064.4496125563123
4470	2071.226291504265
4480	2077.978989351244
4490	2084.7074900131724
4500	2091.4115755904477
4510	2098.091026364314
4520	2104.745620793676
4530	2111.3751355123813
4540	2117.9793453269867
4550	2124.5580232150187
4560	2131.110940323755
4570	2137.637865969534
4580	2144.138567637621
4590	2150.6128109826454
4600	2157.060359829621
4610	2163.480976175583
4620	2169.874420191846
4630	2176.2404502269133
4640	2182.578822810047
4650	2188.8892926555336
4660	2195.171612667654
4670	2201.4255339463753
4680	2207.650805793803
4690	2213.847175721395
4700	2220.0143894579687
4710	2226.1521909585254
4720	2232.260322413906
4730	2238.3385242613035
4740	2244.3865351956556
4750	2250.4040921819387
4760	2256.3909304683866
4770	2262.346783600652
4780	2268.2713834369397
4790	2274.164460164129
4800	2280.025742314914
4810	2285.854956785973
4820	2291.651828857207
4830	2297.416082212053
4840	2303.147438958902
4850	2308.8456196536504
4860	2314.5103433233944
4870	2320.1413274912993
4880	2325.7382882026604
4890	2331.3009400521823
4900	2336.8289962124927
4910	2342.3221684639184
4920	2347.780167225532
4930	2353.2027015875137
4940	2358.589479344814
4950	2363.9402070321757
4960	2369.254589960499
4970	2374.5323322545937
4980	2379.773136892324
4990	2384.9767057451672
5000	2390.1427396202016
5010	2395.2709383035426
5020	2400.361000605234
5030	2405.4126244056274
5040	2410.4255067032345
5050	2415.3993436640967
5060	2420.333830672659
5070	2425.2286623841683
5080	2430.083532778611
5090	2434.8981352161836
5100	2439.672162494323
5110	2444.405306906281
5120	2449.0972603012624
5130	2453.7477141461286
5140	2458.356359588658
5150	2462.922887522376
5160	2467.446988652944
5170	2471.9283535661098
5180	2476.36667279721
5190	2480.7616369022257
5200	2485.1129365303714
5210	2489.4202624982186
5220	2493.6833058653347
5230	2497.901758011426
5240	2502.0753107149712
5250	2506.2036562333174
5260	2510.286487384238
5270	2514.323497628907
5280	2518.3143811562795
5290	2522.258832968851
5300	2526.156548969766
5310	2530.007226051235
5320	2533.810562184245
5330	2537.5662565095076
5340	2541.274009429625
5350	2544.9335227024153
5360	2548.5444995353737
5370	2552.1066446812056
5380	2555.6196645343944
5390	2559.0832672287524
5400	2562.497162735902
5410	2565.861062964628
5420	2569.1746818610527
5430	2572.4377355095567
5440	2575.6499422344123
5450	2578.811022702029
5460	2581.920700023773
5470	2584.97869985928
5480	2587.9847505201897
5490	2590.9385830742262
5500	2593.83993144956
5510	2596.6885325393596
5520	2599.484126306462
5530	2602.2264558880815
5540	2604.9152677004627
5550	2607.550311543411
5560	2610.131340704592
5570	2612.658112063531
5580	2615.130386195212
5590	2617.547927473186
5600	2619.910504172103
5610	2622.2178885695694
5620	2624.4698570472306
5630	2626.666190191001
5640	2628.806672890329
5650	2630.89109443641
5660	2632.919248619248
5670	2634.890933823468
5680	2636.8059531227873
5690	2638.664114373046
5700	2640.4652303036946
5710	2642.2091186076573
5720	2643.89560202946
5730	2645.52450845154
5740	2647.095670978634
5750	2648.6089280201663
5760	2650.064123370527
5770	2651.4611062871663
5780	2652.7997315664124
5790	2654.0798596169197
5800	2655.3013565306746
5810	2656.4640941514704
5820	2657.567950140766
5830	2658.6128080408657
5840	2659.5985573353328
5850	2660.5250935065683
5860	2661.3923180904903
5870	2662.2001387282426
5880	2662.9484692148703
5890	2663.63722954491
5900	2664.2663459548294
5910	2664.835750962271
5920	2665.3453834020474
5930	2665.7951884588456
5940	2666.185117696603
5950	2666.5151290845074
5960	2666.7851870196064
5970	2666.995262345977
5980	2667.1453323704504
5990	2667.2353808748567
6000	2667.2653981247877
6010	2667.2353808748567
6020	2667.14533237045
6030	2666.9952623459767
6040	2666.7851870196064
6050	2666.515129084507
6060	2666.185117696603
6070	2665.795188458846
6080	2665.3453834020474
6090	2664.8357509622715
6100	2664.26634595483
6110	2663.63722954491
6120	2662.94846921487
6130	2662.2001387282426
6140	2661.3923180904903
6150	2660.5250935065683
6160	2659.5985573353328
6170	2658.612808040866
6180	2657.5679501407662
6190	2656.464094151471
6200	2655.3013565306746
6210	2654.0798596169193
6220	2652.799731566412
6230	2651.4611062871663
6240	2650.0641233705264
6250	2648.608928020167
6260	2647.095670978634
6270	2645.52450845154
6280	2643.8956020294604
6290	2642.2091186076577
6300	2640.4652303036946
6310	2638.664114373046
6320	2636.8059531227873
6330	2634.8909338234675
6340	2632.919248619248
6350	2630.89109443641
6360	2628.806672890329
6370	2626.666190191001
6380	2624.469857047231
6390	2622.21788856957
6400	2619.9105041721036
6410	2617.5479274731856
6420	2615.1303861952115
6430	2612.658112063531
6440	2610.131340704592
6450	2607.5503115434108
6460	2604.9152677004627
6470	2602.226455888081
6480	2599.4841263064623
6490	2596.6885325393596
6500	2593.8399314495605
6510	2590.9385830742267
6520	2587.9847505201897
6530	2584.97869985928
6540	2581.920700023772
6550	2578.8110227020284
6560	2575.6499422344123
6570	2572.4377355095567
6580	2569.1746818610522
6590	2565.8610629646287
6600	2562.4971627359023
6610	2559.0832672287524
6620	2555.6196645343944
6630	2552.1066446812056
6640	2548.5444995353737
6650	2544.933522702415
6660	2541.274009429624
6670	2537.566256509507
6680	2533.810562184245
6690	2530.007226051235
6700	2526.156548969766
6710	2522.2588329688515
6720	2518.3143811562795
6730	2514.323497628907
6740	2510.286487384238
6750	2506.203656233317
6760	2502.0753107149703
6770	2497.901758011426
6780	2493.6833058653347
6790	2489.420262498219
6800	2485.1129365303714
6810	2480.7616369022257
6820	2476.36667279721
6830	2471.9283535661098
6840	2467.446988652944
6850	2462.922887522376
6860	2458.356359588658
6870	2453.7477141461286
6880	2449.0972603012624
6890	2444.405306906281
6900	2439.672162494323
6910	2434.8981352161836
6920	2430.083532778611
6930	2425.2286623841683
6940	2420.333830672659
6950	2415.3993436640967
6960	2410.425506703234
6970	2405.412624405627
6980	2400.361000605234
6990	2395.2709383035426
7000	2390.142739620202
7010	2384.9767057451672
7020	2379.773136892324
7030	2374.5323322545937
7040	2369.254589960499
7050	2363.9402070321757
7060	2358.589479344814
7070	2353.2027015875137
7080	2347.780167225532
7090	2342.3221684639184
7100	2336.8289962124927
7110	2331.3009400521823
7120	2325.7382882026604
7130	2320.1413274912993
7140	2314.5103433233944
7150	2308.84561965365
7160	2303.1474389589016
7170	2297.416082212053
7180	2291.651828857207
7190	2285.854956785973
7200	2280.025742314914
7210	2274.164460164129
7220	2268.2713834369397
7230	2262.346783600652
7240	2256.3909304683866
7250	2250.4040921819387
7260	2244.386535195655
7270	2238.3385242613035
7280	2232.260322413906
7290	2226.1521909585254
7300	2220.0143894579687
7310	2213.8471757213947
7320	2207.650805793803
7330	2201.4255339463753
7340	2195.171612667654
7350	2188.8892926555336
7360	2182.5788228100464
7370	2176.2404502269133
7380	2169.8744201918466
7390	2163.480976175583
7400	2157.0603598296207
7410	2150.612810982645
7420	2144.138567637621
7430	2137.637865969534
7440	2131.110940323755
7450	2124.5580232150187
7460	2117.9793453269863
7470	2111.375135512381
7480	2104.745620793676
7490	2098.091026364314
7500	2091.4115755904477
7510	2084.707490013172
7520	2077.978989351244
7530	2071.2262915042656
7540	2064.4496125563123
7550	2057.649166779998
7560	2050.825166640951
7570	2043.9778228026971
7580	2037.1073441319213
7590	2030.2139377041035
7600	2023.2978088095138
7610	2016.3591609595392
7620	2009.3981958933496
7630	2002.4151135848724
7640	1995.410112250067
7650	1988.3833883544885
7660	1981.3351366211318
7670	1974.265550038528
7680	1967.1748198691039
7690	1960.06313565777
7700	1952.9306852407444
7710	1945.7776547545895
7720	1938.604228645454
7730	1931.4105896785136
7740	1924.1969189475926
7750	1916.963395884964
7760	1909.7101982713134
7770	1902.437502245858
7780	1895.145482316615
7790	1887.8343113708052
7800	1880.504160685386
7810	1873.1551999377098
7820	1865.787597216287
7830	1858.4015190316586
7840	1850.9971303273715
7850	1843.57459449103
7860	1836.134073365441
7870	1828.6757272598325
7880	1821.1997149611375
7890	1813.7061937453445
7900	1806.1953193888999
7910	1798.6672461801668
7920	1791.122126930919
7930	1783.560112987881
7940	1775.981354244299
7950	1768.385999151536
7960	1760.7741947306936
7970	1753.1460865842505
7980	1745.501818907711
7990	1737.8415345012681
8000	1730.1653747814607
8010	1722.4734797928409
8020	1714.76598821963
8030	1707.0430373973668
8040	1699.3047633245478
8050	1691.5513006742449
8060	1683.7827828057102
8070	1675.9993417759547
8080	1668.2011083513012
8090	1660.3882120189091
8100	1652.5607809982685
8110	1644.7189422526544
8120	1636.8628215005529
8130	1628.9925432270356
8140	1621.1082306951007
8150	1613.2100059569675
8160	1605.2979898653184
8170	1597.3723020844996
8180	1589.4330611016649
8190	1581.4803842378683
8200	1573.5143876591005
8210	1565.535186387273
8220	1557.5428943111356
8230	1549.5376241971421
8240	1541.519487700249
8250	1533.4885953746557
8260	1525.4450566844748
8270	1517.3889800143425
8280	1509.3204726799595
8290	1501.2396409385656
8300	1493.1465899993436
8310	1485.041424033755
8320	1476.9242461858057
8330	1468.795158582238
8340	1460.6542623426521
8350	1452.5016575895547
8360	1444.337443458333
8370	1436.1617181071551
8380	1427.9745787267952
8390	1419.776121550386
8400	1411.5664418630909
8410	1403.3456340117032
8420	1395.1137914141696
8430	1386.8710065690343
8440	1378.6173710648072
8450	1370.3529755892564
8460	1362.0779099386195
8470	1353.7922630267417
8480	1345.4961228941334
8490	1337.189576716949
8500	1328.8727108158923
8510	1320.5456106650404
8520	1312.208360900588
8530	1303.8610453295187
8540	1295.5037469381973
8550	1287.1365479008796
8560	1278.7595295881538
8570	1270.3727725752915
8580	1261.9763566505376
8590	1253.570360823307
8600	1245.1548633323187
8610	1236.7299416536416
8620	1228.2956725086724
8630	1219.8521318720314
8640	1211.399394979389
8650	1202.9375363352092
8660	1194.4666297204253
8670	1185.9867482000345
8680	1177.4979641306218
8690	1169.0003491678094
8700	1160.4939742736324
8710	1151.9789097238395
8720	1143.455225115124
8730	1134.9229893722777
8740	1126.382270755279
8750	1117.8331368663034
8760	1109.2756546566648
8770	1100.7098904336908
8780	1092.1359098675193
8790	1083.5537779978317
8800	1074.9635592405139
8810	1066.365317394252
8820	1057.7591156470544
8830	1049.145016582709
8840	1040.5230821871737
8850	1031.8933738549053
8860	1023.2559523950999
8870	1014.6108780379045
8880	1005.9582104405267
8890	997.2980086933035
8900	988.6303313256967
8910	979.9552363122243
8920	971.2727810783326
8930	962.5830225062027
8940	953.8860169404948
8950	945.1818201940318
8960	936.4704875534294
8970	927.7520737846417
8980	919.0266331384842
8990	910.2942193560611
9000	901.5548856741552
9010	892.8086848305534
9020	884.0556690693161
9030	875.2958901459851
9040	866.5293993327377
9050	857.7562474234915
9060	848.9764847389324
9070	840.1901611315179
9080	831.3973259903992
9090	822.598028246302
9100	813.792316376353
9110	804.9802384088507
9120	796.1618419279862
9130	787.3371740785087
9140	778.5062815703441
9150	769.6692106831565
9160	760.8260072708717
9170	751.9767167661266
9180	743.1213841847039
9190	734.2600541298834
9200	725.3927707967687
9210	716.5195779765536
9220	707.6405190607484
9230	698.7556370453544
9240	689.8649745349944
9250	680.9685737469954
9260	672.0664765154283
9270	663.1587242951073
9280	654.2453581655213
9290	645.3264188347653
9300	636.4019466433797
9310	627.4719815681797
9320	618.5365632260296
9330	609.5957308775774
9340	600.6495234309459
9350	591.6979794453837
9360	582.7411371348821
9370	573.7790343717306
9380	564.8117086900661
9390	555.8391972893478
9400	546.8615370378197
9410	537.8787644759177
9420	528.8909158196475
9430	519.8980269639233
9440	510.9001334858649
9450	501.8972706480654
9460	492.88947340181176
9470	483.87677639028743
9480	474.8592139517091
9490	465.83682012246754
9500	456.8096286401983
9510	447.7776729468378
9520	438.7409861916399
9530	429.69960123415785
9540	420.6535506471955
9550	411.60286671972335
9560	402.5475814597621
9570	393.487726597235
9580	384.4233335867939
9590	375.3544336105938
9600	366.2810575810686
9610	357.203236143645
9620	348.12099967944505
9630	339.03437830795065
9640	329.9434018896427
9650	320.84810002860695
9660	311.748502075111
9670	302.6446371281636
9680	293.536534038019
9690	284.42422140869303
9700	275.3077276004037
9710	266.1870807320347
9720	257.0623086835308
9730	247.93343909828582
9740	238.8004993855052
9750	229.66351672253313
9760	220.52251805716787
9770	211.37753010992492
9780	202.2285793763176
9790	193.0756921290631
9800	183.9188944203097
9810	174.75821208379875
9820	165.5936707370438
9830	156.4252957834451
9840	147.2531124144125
9850	138.07714561144712
9860	128.89742014820513
9870	119.71396059254948
9880	110.52679130854631
9890	101.33593645849305
9900	92.14142000486117
9910	82.94326571227703
9920	73.74149714943633
9930	64.53613769102049
9940	55.327210519588334
9950	46.11473862744151
9960	36.89874481847801
9970	27.679251710013887
9980	18.45628173460318
9990	9.229857141810498
10000	0.
